Feature-driven Improvement of Renewable Energy Forecasting and Trading

Inspired from recent insights into the common ground of machine learning, optimization and decision-making, this paper proposes an easy-to-implement, but effective procedure to enhance both the quality of renewable energy forecasts and the competitive edge of renewable energy producers in electricity markets with a dual-price settlement of imbalances. The quality and economic gains brought by the proposed procedure essentially stem from the utilization of valuable predictors (also known as features) in a data-driven newsvendor model that renders a computationally inexpensive linear program. We illustrate the proposed procedure and numerically assess its benefits on a realistic case study that considers the aggregate wind power production in the Danish DK1 bidding zone as the variable to be predicted and traded. Within this context, our procedure leverages, among others, spatial information in the form of wind power forecasts issued by transmission system operators (TSO) in surrounding bidding zones and publicly available in online platforms. We show that our method is able to improve the quality of the wind power forecast issued by the Danish TSO by several percentage points (when measured in terms of the mean absolute or the root mean square error) and to significantly reduce the balancing costs incurred by the wind power producer.

==> data_aol_accumulated.csv <==
index,date,BT,M5,diff,accum,accum2966,accum2966x24,accum3669x24
0,30/11/2016,0.100901058,0.136591927,-0.035690869,-0.035690869,-105.8591175,-2540.61882,-3142.795161
1,01/12/2016,0.096717206,0.099592518,-0.002875312,-0.038566181,-114.3872928,-2745.295027,-3395.983634
2,02/12/2016,0.001290758,0.059408908,-0.058118151,-0.096684332,-286.7657287,-6882.377489,-8513.635539
3,03/12/2016,5.83E-06,0.000664073,-0.000658239,-0.09734257,-288.7180626,-6929.233502,-8571.597344
4,04/12/2016,0.084711253,0.041140589,0.043570664,-0.053771906,-159.4874732,-3827.699357,-4734.938955
5,05/12/2016,0.068263986,0.000440873,0.067823113,0.014051207,41.67587996,1000.221119,1237.293084
6,06/12/2016,0.049502226,0.054906758,-0.005404532,0.008646675,25.64603805,615.5049132,761.3916138
7,07/12/2016,0.007548231,0.049224559,-0.041676328,-0.033029653,-97.9659508,-2351.182819,-2908.459125
8,08/12/2016,0.02292758,0.008381772,0.014545809,-0.018483845,-54.82308427,-1315.754022,-1627.613455
9,09/12/2016,0.114107803,0.047891866,0.066215937,0.047732093,141.5733878,3397.761307,4203.097181
10,10/12/2016,0.030324095,0.05997488,-0.029650785,0.018081308,53.62915953,1287.099829,1592.167657
11,11/12/2016,0.022359042,0.036187977,-0.013828935,0.004252373,12.61253832,302.7009197,374.4469569
12,12/12/2016,0.053430339,0.040801248,0.012629091,0.016881464,50.07042222,1201.690133,1486.514194
13,13/12/2016,0.0105122,0.002900509,0.007611691,0.024493155,72.64669773,1743.520746,2156.769257
14,14/12/2016,0.038954819,0.091865445,-0.052910626,-0.028417471,-84.28621899,-2022.869256,-2502.328826
15,15/12/2016,0.073345226,0.098478534,-0.025133308,-0.053550779,-158.8316105,-3811.958652,-4715.467396
16,16/12/2016,0.005394895,0.00469558,0.000699315,-0.052851464,-156.7574422,-3762.178613,-4653.888514
17,17/12/2016,0.044339537,0.015537444,0.028802093,-0.024049371,-71.33043439,-1711.930425,-2117.691413
18,18/12/2016,0.018253217,0.01789324,0.000359977,-0.023689394,-70.2627426,-1686.305822,-2085.993278
19,19/12/2016,0.08322401,0.029577795,0.053646215,0.02995682,88.85192812,2132.446275,2637.877742
20,20/12/2016,0.076216953,0.043552166,0.032664788,0.062621608,185.7356893,4457.656543,5514.208314
21,21/12/2016,0.078571639,0.015346686,0.063224953,0.125846561,373.2608999,8958.261598,11081.54478
22,22/12/2016,0.150122049,0.06228568,0.087836369,0.21368293,633.7835704,15210.80569,18816.06408
23,23/12/2016,0.118148461,0.070036675,0.048111786,0.261794716,776.4831277,18635.59506,23052.59551
24,24/12/2016,0.396649937,0.464536141,-0.067886204,0.193908512,575.1326466,13803.18352,17074.80793
25,25/12/2016,0.000658635,0.204717794,-0.204059158,-0.010150646,-30.10681604,-722.563585,-893.8252842
26,26/12/2016,0.259850682,0.544380796,-0.284530115,-0.294680761,-874.0231371,-20976.55529,-25948.40909
27,27/12/2016,0.000548311,0.030340981,-0.02979267,-0.324473431,-962.3881963,-23097.31671,-28571.83244
28,28/12/2016,0.064810973,0.058114848,0.006696125,-0.317777306,-942.5274896,-22620.65975,-27982.19846
29,29/12/2016,0.235242337,0.099235186,0.136007152,-0.181770155,-539.1302797,-12939.12671,-16005.95277
30,30/12/2016,0.241590982,0.121097069,0.120493913,-0.061276242,-181.7453338,-4361.888011,-5395.740766
31,31/12/2016,0.285407503,0.108054784,0.177352719,0.116076478,344.2828337,8262.788009,10221.23035
32,01/01/2017,0.001762572,0.004446558,-0.002683986,0.113392491,336.3221283,8071.731079,9984.889187
33,02/01/2017,0.019435631,0.007215742,0.012219889,0.12561238,372.5663191,8941.591658,11060.92373
34,03/01/2017,0.03950356,0.015725343,0.023778217,0.149390597,443.0925107,10634.22026,13154.73841
35,04/01/2017,0.052019885,0.018171766,0.03384812,0.183238717,543.4860346,13043.66483,16135.26846
36,05/01/2017,0.035800375,0.014802861,0.020997514,0.204236231,605.7646611,14538.35187,17984.22556
37,06/01/2017,0.013501509,0.027149964,-0.013648455,0.190587776,565.2833436,13566.80025,16782.3972
38,07/01/2017,0.019898293,0.012149715,0.007748578,0.198336354,588.265626,14118.37502,17464.70599
39,08/01/2017,0.078424538,0.037860407,0.040564132,0.238900485,708.5788385,17005.89212,21036.62111
40,09/01/2017,0.155860668,0.060023103,0.095837565,0.33473805,992.8330563,23827.99335,29475.69373
41,10/01/2017,0.074414279,0.035553003,0.038861276,0.373599326,1108.095601,26594.29442,32897.66225
42,11/01/2017,0.07752638,0.042402941,0.03512344,0.408722766,1212.271724,29094.52138,35990.49188
43,12/01/2017,0.26024178,0.233678597,0.026563183,0.435285949,1291.058125,30985.395,38329.53953
44,13/01/2017,0.045572179,0.045457344,0.000114835,0.435400784,1291.398725,30993.5694,38339.65144
45,14/01/2017,0.173961393,0.074207495,0.099753899,0.535154683,1587.26879,38094.45096,47123.58077
46,15/01/2017,0.028849568,0.022058613,0.006790955,0.541945638,1607.410762,38577.85829,47721.5651
47,16/01/2017,0.123328425,0.132548997,-0.009220573,0.532725065,1580.062543,37921.50103,46909.63832
48,17/01/2017,0.064493887,0.025292621,0.039201267,0.571926332,1696.333501,40712.00402,50361.54509
49,18/01/2017,0.19945415,0.133629364,0.065824786,0.637751118,1891.569816,45397.67558,56157.81245
50,19/01/2017,0.050114875,0.013943878,0.036170997,0.673922115,1998.852993,47972.47183,59342.88576
51,20/01/2017,0.208724211,0.110801782,0.097922429,0.771844544,2289.290918,54942.98203,67965.54317
52,21/01/2017,0.018345321,0.013619159,0.004726162,0.776570707,2303.308717,55279.40921,68381.71018
53,22/01/2017,0.020254969,0.03732096,-0.017065991,0.759504715,2252.690985,54064.58364,66878.94718
54,23/01/2017,0.004293545,0.006845437,-0.002551892,0.756952823,2245.122073,53882.92975,66654.23778
55,24/01/2017,0.011282373,0.010066161,0.001216212,0.758169035,2248.729358,53969.50459,66761.33255
56,25/01/2017,0.026887232,0.013820855,0.013066377,0.771235412,2287.484232,54899.62157,67911.90544
57,26/01/2017,0.066334461,0.035009771,0.03132469,0.802560102,2380.393263,57129.43831,70670.23234
58,27/01/2017,0.086658737,0.031328451,0.055330286,0.857890388,2544.502891,61068.06938,75542.39601
59,28/01/2017,0.008889869,0.027841042,-0.018951173,0.838939215,2488.293712,59719.04909,73873.63152
60,29/01/2017,0.003145543,0.003877263,-0.00073172,0.838207495,2486.12343,59666.96232,73809.19918
61,30/01/2017,0.051643254,0.038831181,0.012812073,0.851019568,2524.124039,60578.97694,74937.37908
62,31/01/2017,0.009014179,0.017183055,-0.008168875,0.842850693,2499.895155,59997.48372,74218.06062
63,01/02/2017,0.007109186,0.009509946,-0.00240076,0.840449933,2492.774501,59826.58802,74006.6593
64,02/02/2017,0.040839521,0.081275652,-0.04043613,0.800013802,2372.840937,56948.18249,70446.01535
65,03/02/2017,0.101694642,0.034111424,0.067583218,0.86759702,2573.292761,61759.02626,76397.12319
66,04/02/2017,0.035743039,0.041909211,-0.006166172,0.861430848,2555.003895,61320.09348,75854.15475
67,05/02/2017,0.031404826,0.06826549,-0.036860664,0.824570184,2445.675166,58696.20398,72608.35212
68,06/02/2017,0.07828493,0.012802935,0.065481996,0.89005218,2639.894766,63357.47438,78374.43476
69,07/02/2017,0.138852715,0.019400757,0.119451958,1.009504138,2994.189273,71860.54255,88892.89638
70,08/02/2017,0.13416582,0.012803755,0.121362065,1.130866202,3354.149155,80499.57972,99579.55428
71,09/02/2017,0.000179001,0.01117792,-0.010998918,1.119867284,3321.526364,79716.63274,98611.03356
72,10/02/2017,0.307365779,0.224630301,0.082735478,1.202602762,3566.919792,85606.07501,105896.3888
73,11/02/2017,0.958464652,0.571779125,0.386685527,1.589288289,4713.829065,113131.8976,139946.3696
74,12/02/2017,0.178756252,0.131534606,0.047221646,1.636509935,4853.888467,116493.3232,144104.5188
75,13/02/2017,0.008122976,0.005794219,0.002328757,1.638838692,4860.79556,116659.0934,144309.5799
76,14/02/2017,0.014771744,0.00871109,0.006060654,1.644899346,4878.77146,117090.515,144843.2568
77,15/02/2017,0.050968479,0.036265848,0.01470263,1.659601976,4922.379461,118137.1071,146137.9116
78,16/02/2017,0.023335528,0.004614662,0.018720866,1.678322842,4977.905549,119469.7332,147786.3962
79,17/02/2017,0.00745984,0.018544707,-0.011084867,1.667237975,4945.027834,118680.668,146810.3071
80,18/02/2017,0.004394892,0.018804106,-0.014409214,1.652828761,4902.290105,117654.9625,145541.4894
81,19/02/2017,0.181640574,0.089968821,0.091671753,1.744500513,5174.188522,124180.5245,153613.7372
82,20/02/2017,0.185750977,0.041690575,0.144060402,1.888560916,5601.471677,134435.3202,166299.12
83,21/02/2017,0.311962727,0.08044254,0.231520188,2.120081103,6288.160551,150915.8532,186685.8616
84,22/02/2017,0.450638014,0.141022043,0.309615971,2.429697075,7206.481524,172955.5566,213949.4056
85,23/02/2017,0.044959528,0.043857051,0.001102478,2.430799553,7209.751474,173034.0354,214046.4854
86,24/02/2017,0.116094507,0.067672239,0.048422268,2.47922182,7353.371918,176480.926,218310.3566
87,25/02/2017,0.082082226,0.03641252,0.045669706,2.524891526,7488.828266,179731.8784,222331.8482
88,26/02/2017,0.011494203,0.02717116,-0.015676957,2.509214569,7442.330412,178615.9299,220951.3981
89,27/02/2017,0.122023895,0.155549767,-0.033525872,2.475688697,7342.892675,176229.4242,217999.2439
90,28/02/2017,0.011321658,0.124297779,-0.112976122,2.362712575,7007.805497,168187.3319,208051.0185
91,01/03/2017,0.044456706,0.047935916,-0.003479211,2.359233365,6997.486161,167939.6679,207744.6532
92,02/03/2017,0.097922906,0.123065388,-0.025142482,2.334090883,6922.913559,166149.9254,205530.7068
93,03/03/2017,0.005511559,0.001943024,0.003568535,2.337659418,6933.497834,166403.948,205844.9377
94,04/03/2017,0.016409761,0.04158174,-0.025171979,2.312487439,6858.837744,164612.1059,203628.3939
95,05/03/2017,0.201303608,0.307965335,-0.106661727,2.205825712,6542.479062,157019.4975,194236.1889
96,06/03/2017,0.015443781,0.029980768,-0.014536988,2.191288724,6499.362355,155984.6965,192956.1199
97,07/03/2017,0.002152258,0.013934269,-0.011782011,2.179506713,6464.416911,155146.0059,191918.6431
98,08/03/2017,0.024813198,0.045326455,-0.020513258,2.158993455,6403.574588,153685.7901,190112.3277
99,09/03/2017,0.005069216,0.012425166,-0.00735595,2.151637506,6381.756843,153162.1642,189464.5922
100,10/03/2017,0.004667986,0.014836125,-0.010168139,2.141469366,6351.59814,152438.3554,188569.2265
101,11/03/2017,0.005762221,0.000748886,0.005013335,2.146482701,6366.467691,152795.2246,189010.6807
102,12/03/2017,0.025207245,0.005768512,0.019438733,2.165921435,6424.122976,154178.9514,190722.3779
103,13/03/2017,0.025200724,0.040193587,-0.014992863,2.150928571,6379.654142,153111.6994,189402.1662
104,14/03/2017,0.012802841,0.01954813,-0.006745289,2.144183282,6359.647614,152631.5427,188808.2031
105,15/03/2017,0.090839014,0.023019021,0.067819993,2.212003275,6560.801714,157459.2411,194780.1604
106,16/03/2017,0.122331961,0.047904871,0.07442709,2.286430366,6781.552466,162757.2592,201333.9123
107,17/03/2017,0.078853435,0.082046565,-0.00319313,2.283237235,6772.081639,162529.9593,201052.738
108,18/03/2017,0.24894335,0.052445038,0.196498311,2.479735547,7354.895632,176517.4952,218355.5933
109,19/03/2017,0.057990143,0.133855297,-0.075865153,2.403870393,7129.879586,171117.1101,211675.2113
110,20/03/2017,0.032904908,0.035347327,-0.00244242,2.401427974,7122.635371,170943.2489,211460.1417
111,21/03/2017,0.064210821,0.023739288,0.040471533,2.441899507,7242.673938,173824.1745,215023.903
112,22/03/2017,0.139392764,0.181421487,-0.042028722,2.399870785,7118.016748,170832.402,211323.0218
113,23/03/2017,0.006259299,0.005133357,0.001125941,2.400996726,7121.356289,170912.5509,211422.1677
114,24/03/2017,0.007388121,0.030577461,-0.023189341,2.377807385,7052.576704,169261.8409,209380.2071
115,25/03/2017,0.005409273,0.021731497,-0.016322225,2.36148516,7004.164985,168099.9596,207942.9372
116,26/03/2017,0.036997296,0.025800774,0.011196522,2.372681682,7037.373869,168896.9729,208928.8582
117,27/03/2017,0.114075919,0.159905896,-0.045829977,2.326851705,6901.442157,165634.6118,204893.2537
118,28/03/2017,0.001593859,0.000860909,0.00073295,2.327584656,6903.61609,165686.7862,204957.7945
119,29/03/2017,0.05100005,0.043447016,0.007553034,2.335137689,6926.018386,166224.4413,205622.8843
120,30/03/2017,0.091618642,0.090614686,0.001003956,2.336141646,6928.996122,166295.9069,205711.2888
121,31/03/2017,0.134547384,0.189267121,-0.054719737,2.281421909,6766.697382,162400.7372,200892.8876
122,01/04/2017,0.035328985,0.046210567,-0.010881583,2.270540326,6734.422607,161626.1426,199934.6989
123,02/04/2017,0.029680245,0.040505291,-0.010825046,2.25971528,6702.31552,160855.5725,198981.4887
124,03/04/2017,0.04579405,0.033995288,0.011798762,2.271514041,6737.310646,161695.4555,200020.4404
125,04/04/2017,0.066066606,0.038969116,0.02709749,2.298611532,6817.681804,163624.3633,202406.5371
126,05/04/2017,0.022783373,0.049424586,-0.026641213,2.271970319,6738.663966,161727.9352,200060.6184
127,06/04/2017,0.097928259,0.081633023,0.016295236,2.288265555,6786.995636,162887.8953,201495.5117
128,07/04/2017,0.160431178,0.05551943,0.104911748,2.393177303,7098.163881,170355.9331,210733.6206
129,08/04/2017,0.015871975,0.008621232,0.007250743,2.400428046,7119.669584,170872.07,211372.092
130,09/04/2017,0.020871809,0.064778573,-0.043906765,2.356521281,6989.442119,167746.6109,207505.8379
131,10/04/2017,0.021187109,0.046572169,-0.02538506,2.331136221,6914.150031,165939.6007,205270.5311
132,11/04/2017,0.03278047,0.153349729,-0.120569259,2.210566962,6556.541609,157356.9986,194653.6844
133,12/04/2017,0.0638964,0.06650128,-0.00260488,2.207962082,6548.815535,157171.5728,194424.3091
134,13/04/2017,0.111880292,0.134229747,-0.022349455,2.185612627,6482.527052,155580.6492,192456.3055
135,14/04/2017,0.031620062,0.032832614,-0.001212552,2.184400074,6478.930619,155494.3349,192349.5329
136,15/04/2017,0.034173133,0.041760691,-0.007587558,2.176812516,6456.425922,154954.2221,191681.4029
137,16/04/2017,0.019951578,0.006344628,0.01360695,2.190419466,6496.784136,155922.8193,192879.5765
138,17/04/2017,0.191117293,0.179075958,0.012041335,2.202460801,6532.498736,156779.9697,193939.8883
139,18/04/2017,0.08860559,0.111290597,-0.022685007,2.179775795,6465.215008,155165.1602,191942.3374
140,19/04/2017,0.099455572,0.08820972,0.011245851,2.191021646,6498.570202,155965.6848,192932.6021
141,20/04/2017,0.044620944,0.017255124,0.02736582,2.218387466,6579.737224,157913.6934,195342.3267
142,21/04/2017,0.353507997,0.452024668,-0.09851667,2.119870795,6287.536778,150900.8827,186667.3427
143,22/04/2017,0.018210893,0.04181318,-0.023602287,2.096268508,6217.532395,149220.7775,184589.0197
144,23/04/2017,0.094388474,0.183669015,-0.089280541,2.006987967,5952.72631,142865.4314,176727.3324
145,24/04/2017,0.208793964,0.134718187,0.074075776,2.081063743,6172.435062,148138.4415,183250.149
146,25/04/2017,0.026480715,0.005825895,0.02065482,2.101718563,6233.697258,149608.7342,185068.9298
147,26/04/2017,0.138231548,0.122121431,0.016110117,2.11782868,6281.479865,150755.5168,186487.5222
148,27/04/2017,0.070366978,0.050176486,0.020190493,2.138019173,6341.364867,152192.7568,188265.4163
149,28/04/2017,0.037720144,0.103635818,-0.065915674,2.072103499,6145.858978,147500.6155,182461.1457
150,29/04/2017,0.021548214,0.04649314,-0.024944926,2.047158573,6071.872328,145724.9359,180264.5953
151,30/04/2017,0.23626108,0.240419934,-0.004158854,2.042999719,6059.537167,145428.892,179898.3833
152,01/05/2017,0.122884109,0.128375815,-0.005491707,2.037508012,6043.248764,145037.9703,179414.8055
153,02/05/2017,0.042571793,0.09446352,-0.051891726,1.985616286,5889.337904,141344.1097,174845.4277
154,03/05/2017,0.081562106,0.105238527,-0.023676421,1.961939865,5819.11364,139658.7274,172760.5768
155,04/05/2017,0.051085809,0.029011406,0.022074403,1.984014267,5884.586316,141230.0716,174704.3603
156,05/05/2017,0.012024057,0.008833145,0.003190912,1.987205179,5894.050561,141457.2135,174985.3392
157,06/05/2017,0.025567859,0.019950238,0.00561762,1.9928228,5910.712425,141857.0982,175480.0045
158,07/05/2017,0.051967665,0.064008002,-0.012040337,1.980782463,5875.000785,141000.0188,174419.7806
159,08/05/2017,0.155071385,0.062671741,0.092399644,2.073182108,6149.058132,147577.3952,182556.1237
160,09/05/2017,0.046606935,0.051890604,-0.005283669,2.067898439,6133.38677,147201.2825,182090.8649
161,10/05/2017,0.032607194,0.029945129,0.002662065,2.070560504,6141.282455,147390.7789,182325.2757
162,11/05/2017,0.008995675,0.007632182,0.001363494,2.071923997,6145.326575,147487.8378,182445.3395
163,12/05/2017,0.131776108,0.083823246,0.047952862,2.119876859,6287.554764,150901.3143,186667.8767
164,13/05/2017,0.014900356,0.016460601,-0.001560245,2.118316614,6282.927077,150790.2498,186530.4878
165,14/05/2017,0.022159379,0.018432096,0.003727282,2.122043896,6293.982196,151055.5727,186858.6973
166,15/05/2017,0.01781327,0.023129668,-0.005316398,2.116727499,6278.213762,150677.1303,186390.5567
167,16/05/2017,0.043554166,0.027182114,0.016372052,2.133099551,6326.773268,151842.5584,187832.2141
168,17/05/2017,0.047633887,0.042112949,0.005520938,2.138620489,6343.14837,152235.5609,188318.3658
169,18/05/2017,0.020002093,0.032529699,-0.012527607,2.126092882,6305.991488,151343.7957,187215.2348
170,19/05/2017,0.016496228,0.010640902,0.005855326,2.131948208,6323.358385,151760.6012,187730.8314
171,20/05/2017,0.042026887,0.037538268,0.00448862,2.136436828,6336.671632,152080.1192,188126.0813
172,21/05/2017,0.329812718,0.296967252,0.032845467,2.169282294,6434.091284,154418.1908,191018.3217
173,22/05/2017,0.055314883,0.043990967,0.011323916,2.180606211,6467.678022,155224.2725,192015.4605
174,23/05/2017,0.13141317,0.107589742,0.023823428,2.204429639,6538.338309,156920.1194,194113.2563
175,24/05/2017,0.043019551,0.016850563,0.026168987,2.230598626,6615.955525,158782.9326,196417.5926
176,25/05/2017,0.008464469,0.016899941,-0.008435471,2.222163155,6590.935918,158182.462,195674.7988
177,26/05/2017,0.1698782,0.145666555,0.024211645,2.2463748,6662.747657,159905.9438,197806.7794
178,27/05/2017,0.006925915,0.020528767,-0.013602852,2.232771948,6622.401598,158937.6384,196608.9667
179,28/05/2017,0.018128414,0.056548765,-0.038420351,2.194351597,6508.446837,156202.7241,193225.8242
180,29/05/2017,1.451823508,1.240231081,0.211592427,2.405944023,7136.029972,171264.7193,211857.8069
181,30/05/2017,0.01814984,0.006451776,0.011698064,2.417642087,7170.72643,172097.4343,212887.8916
182,31/05/2017,0.03730128,0.044744023,-0.007442743,2.410199344,7148.651254,171567.6301,212232.5134
183,01/06/2017,0.200096997,0.153726816,0.046370181,2.456569525,7286.185211,174868.4451,216315.6861
184,02/06/2017,0.000764309,2.01E-05,0.000744246,2.457313772,7288.392648,174921.4236,216381.2215
185,03/06/2017,0.00201327,0.000282172,0.001731098,2.459044869,7293.527081,175044.6499,216533.655
186,04/06/2017,0.035400906,0.044677735,-0.009276828,2.449768041,7266.01201,174384.2882,215716.7746
187,05/06/2017,0.173352533,0.107264636,0.066087897,2.515855938,7462.028712,179088.6891,221536.2105
188,06/06/2017,0.328847321,0.399819405,-0.070972084,2.444883854,7251.525511,174036.6123,215286.6926
189,07/06/2017,0.107350251,0.224125249,-0.116774998,2.328108857,6905.17087,165724.1009,205003.9535
190,08/06/2017,0.215969674,0.307810114,-0.09184044,2.236268417,6632.772125,159186.531,196916.8517
191,09/06/2017,0.106663827,0.14008729,-0.033423463,2.202844954,6533.638134,156807.3152,193973.7153
192,10/06/2017,0.07345312,0.076451228,-0.002998109,2.199846845,6524.745742,156593.8978,193709.7138
193,11/06/2017,0.052809585,0.071312894,-0.018503309,2.181343536,6469.864928,155276.7583,192080.3864
194,12/06/2017,0.130500798,0.064764806,0.065735993,2.247079529,6664.837883,159956.1092,197868.835
195,13/06/2017,0.494230664,0.415217635,0.079013029,2.326092558,6899.190527,165580.5726,204826.4063
196,14/06/2017,0.219086304,0.163620587,0.055465717,2.381558274,7063.701841,169528.8442,209710.4954
197,15/06/2017,0.14823686,0.181495698,-0.033258837,2.348299437,6965.05613,167161.3471,206781.8552
198,16/06/2017,0.011692164,0.075160355,-0.063468191,2.284831246,6776.809476,162643.4274,201193.1002
199,17/06/2017,0.080370126,0.0764574,0.003912725,2.288743971,6788.414618,162921.9508,201537.6391
200,18/06/2017,0.057825535,0.089729839,-0.031904304,2.256839667,6693.786452,160650.8748,198728.2737
201,19/06/2017,0.004750745,0.017401535,-0.012650789,2.244188878,6656.264212,159750.3411,197614.2958
202,20/06/2017,0.147289911,0.099886163,0.047403748,2.291592626,6796.863729,163124.7295,201788.4803
203,21/06/2017,0.182682166,0.161432258,0.021249908,2.312842534,6859.890956,164637.3829,203659.6622
204,22/06/2017,0.285315218,0.301076691,-0.015761473,2.297081061,6813.142427,163515.4182,202271.7699
205,23/06/2017,0.123951117,0.10435332,0.019597797,2.316678858,6871.269493,164910.4678,203997.4735
206,24/06/2017,0.342519746,0.224227092,0.118292654,2.434971512,7222.125505,173331.0121,214413.8515
207,25/06/2017,0.561354063,0.395090375,0.166263688,2.6012352,7715.263603,185166.3265,229054.3668
208,26/06/2017,0.06836462,0.075277877,-0.006913258,2.594321943,7694.758883,184674.2132,228445.613
209,27/06/2017,0.050756668,0.073871677,-0.023115009,2.571206934,7626.199766,183028.7944,226410.1978
210,28/06/2017,0.000243503,0.00011345,0.000130054,2.571336987,7626.585503,183038.0521,226421.6497
211,29/06/2017,0.011962418,0.104408404,-0.092445986,2.478891001,7352.390709,176457.377,218281.226
212,30/06/2017,0.109466204,0.199835882,-0.090369678,2.388521323,7084.354244,170024.5019,210323.6336
213,01/07/2017,0.027185138,0.034534719,-0.007349581,2.381171742,7062.555387,169501.3293,209676.4589
214,02/07/2017,0.133901975,0.049285696,0.084616279,2.465788021,7313.52727,175524.6545,217127.43
215,03/07/2017,0.102497828,0.141656491,-0.039158663,2.426629358,7197.382676,172737.1842,213679.2747
216,04/07/2017,0.017770123,0.024546666,-0.006776543,2.419852814,7177.283446,172254.8027,213082.5594
217,05/07/2017,0.106111952,0.116260985,-0.010149033,2.409703781,7147.181414,171532.3539,212188.8761
218,06/07/2017,0.025018398,0.025247226,-0.000228828,2.409474953,7146.502711,171516.0651,212168.7265
219,07/07/2017,0.007302582,0.007710422,-0.00040784,2.409067113,7145.293057,171487.0334,212132.8137
220,08/07/2017,0.053961764,0.036781335,0.017180429,2.426247542,7196.25021,172710.005,213645.6536
221,09/07/2017,0.067155259,0.047872364,0.019282895,2.445530437,7253.443276,174082.6386,215343.6282
222,10/07/2017,0.024135385,0.010257836,0.013877549,2.459407986,7294.604086,175070.4981,216565.6296
223,11/07/2017,0.145034849,0.133628585,0.011406264,2.47081425,7328.435066,175882.4416,217570.0196
224,12/07/2017,0.029125122,0.024201991,0.004923131,2.475737381,7343.037072,176232.8897,218003.5308
225,13/07/2017,0.108965365,0.171636364,-0.062670999,2.413066383,7157.154892,171771.7174,212484.9734
226,14/07/2017,0.028877189,0.027095256,0.001781932,2.414848315,7162.440102,171898.5624,212641.8832
227,15/07/2017,0.021396716,0.011500884,0.009895832,2.424744146,7191.791137,172602.9873,213513.2705
228,16/07/2017,0.174179359,0.174449409,-0.00027005,2.424474097,7190.990172,172583.7641,213489.4911
229,17/07/2017,0.202773578,0.13451894,0.068254638,2.492728735,7393.433428,177442.4023,219499.7215
230,18/07/2017,0.418665278,0.522932662,-0.104267384,2.388461351,7084.176367,170020.2328,210318.3527
231,19/07/2017,0.009933703,0.018841444,-0.008907741,2.37955361,7057.756007,169386.1442,209533.9727
232,20/07/2017,0.150249953,0.18895393,-0.038703977,2.340849633,6942.960011,166631.0403,206125.8553
233,21/07/2017,0.011300729,0.003043981,0.008256748,2.349106382,6967.449529,167218.7887,206852.9116
234,22/07/2017,0.089519657,0.089347142,0.000172514,2.349278896,6967.961206,167231.0689,206868.1025
235,23/07/2017,0.748544806,0.894214071,-0.145669265,2.203609631,6535.906166,156861.748,194041.0497
236,24/07/2017,0.036721861,0.020372876,0.016348985,2.219958616,6584.397255,158025.5341,195480.6759
237,25/07/2017,0.089181335,0.097785087,-0.008603751,2.211354864,6558.878527,157413.0846,194723.0639
238,26/07/2017,0.016179693,0.006446299,0.009733395,2.221088259,6587.747776,158105.9466,195580.1477
239,27/07/2017,0.223028761,0.195562224,0.027466537,2.248554796,6669.213525,160061.1246,197998.7411
240,28/07/2017,0.045654183,0.038569792,0.007084391,2.255639187,6690.225829,160565.4199,198622.5643
241,29/07/2017,0.621924581,0.570988166,0.050936415,2.306575601,6841.303233,164191.2776,203107.8211
242,30/07/2017,0.075667359,0.118300231,-0.042632872,2.263942729,6714.854134,161156.4992,199353.7409
243,31/07/2017,0.199794839,0.230198126,-0.030403287,2.233539442,6624.677985,158992.2716,196676.5491
244,01/08/2017,0.035199055,0.033177392,0.002021663,2.235561105,6630.674237,159136.1817,196854.5687
245,02/08/2017,0.063126023,0.060028349,0.003097674,2.23865878,6639.861941,159356.6866,197127.3375
246,03/08/2017,0.020454457,0.01171094,0.008743518,2.247402297,6665.795213,159979.0851,197897.2567
247,04/08/2017,0.382367018,0.334287316,0.048079702,2.295481999,6808.399609,163401.5906,202130.9629
248,05/08/2017,0.005532063,0.014788843,-0.00925678,2.286225219,6780.944,162742.656,201315.8479
249,06/08/2017,0.551237162,0.418165199,0.133071963,2.419297182,7175.635442,172215.2506,213033.6327
250,07/08/2017,0.450191608,0.379591479,0.070600129,2.489897311,7385.035424,177240.8502,219250.3976
251,08/08/2017,0.158503087,0.11226738,0.046235707,2.536133018,7522.170531,180532.0927,223321.729
252,09/08/2017,0.051769684,0.072241241,-0.020471557,2.515661461,7461.451893,179074.8454,221519.0856
253,10/08/2017,0.074670871,0.108182739,-0.033511868,2.482149594,7362.055696,176689.3367,218568.1646
254,11/08/2017,0.099165823,0.087697819,0.011468004,2.493617598,7396.069796,177505.6751,219577.9912
255,12/08/2017,0.1397013,0.132721601,0.006979699,2.500597297,7416.771583,178002.518,220192.5956
256,13/08/2017,0.064248108,0.053590017,0.010658091,2.511255388,7448.383481,178761.2035,221131.1044
257,14/08/2017,0.009985378,0.012576055,-0.002590677,2.508664711,7440.699533,178576.7888,220902.9798
258,15/08/2017,0.054826942,0.070157821,-0.015330879,2.493333832,7395.228146,177485.4755,219553.0039
259,16/08/2017,0.36403734,0.380781436,-0.016744096,2.476589735,7345.565154,176293.5637,218078.5857
260,17/08/2017,0.231945333,0.202571006,0.029374327,2.505964063,7432.689411,178384.5459,220665.1715
261,18/08/2017,0.132358052,0.139262463,-0.006904411,2.499059651,7412.210925,177893.0622,220057.1966
262,19/08/2017,0.069517921,0.059690811,0.009827109,2.508886761,7441.358133,178592.5952,220922.5326
263,20/08/2017,0.321921828,0.304779412,0.017142416,2.526029176,7492.202536,179812.8609,222432.0251
264,21/08/2017,0.194782555,0.198823842,-0.004041287,2.52198789,7480.216082,179525.186,222076.1656
265,22/08/2017,0.09824353,0.10011327,-0.001869741,2.520118149,7474.67043,179392.0903,221911.5237
266,23/08/2017,0.012925175,0.058105191,-0.045180016,2.474938133,7340.666502,176175.996,217933.1522
267,24/08/2017,0.325507421,0.326330078,-0.000822657,2.474115476,7338.226502,176117.436,217860.7124
268,25/08/2017,0.413197366,0.359218562,0.053978805,2.528094281,7498.327637,179959.8633,222613.87
269,26/08/2017,0.00997156,0.009546416,0.000425144,2.528519424,7499.588612,179990.1267,222651.3064
270,27/08/2017,0.00309178,0.006881831,-0.003790051,2.524729373,7488.34732,179720.3357,222317.5697
271,28/08/2017,0.079018153,0.084575752,-0.0055576,2.519171774,7471.863482,179324.7236,221828.1897
272,29/08/2017,0.005716268,0.006612107,-0.000895839,2.518275935,7469.206423,179260.9542,221749.3057
273,30/08/2017,0.135782027,0.094253127,0.0415289,2.559804834,7592.381138,182217.1473,225406.1745
274,31/08/2017,0.047802228,0.034164037,0.013638191,2.573443025,7632.832012,183187.9683,226607.099
275,01/09/2017,0.012382756,0.010467521,0.001915235,2.575358261,7638.512602,183324.3024,226775.747
276,02/09/2017,0.010468777,0.013489279,-0.003020501,2.572337759,7629.553793,183109.291,226509.7737
277,03/09/2017,0.014135072,0.013167549,0.000967524,2.573305283,7632.423469,183178.1633,226594.97
278,04/09/2017,0.103196699,0.050331225,0.052865473,2.626170756,7789.222462,186941.3391,231250.0921
279,05/09/2017,0.002771855,0.003812492,-0.001040637,2.625130119,7786.135933,186867.2624,231158.4578
280,06/09/2017,0.022187687,0.051126624,-0.028938937,2.596191182,7700.303046,184807.2731,228610.2107
281,07/09/2017,0.102141372,0.074993937,0.027147435,2.623338618,7780.822341,186739.7362,231000.7053
282,08/09/2017,0.043361199,0.034561751,0.008799448,2.632138066,7806.921504,187366.1161,231775.5495
283,09/09/2017,0.023185533,0.001029139,0.022156394,2.65429446,7872.637368,188943.2968,233726.553
284,10/09/2017,0.96374882,0.854949646,0.108799174,2.763093634,8195.335718,196688.0572,243306.973
285,11/09/2017,0.01401092,0.019108408,-0.005097488,2.757996146,8180.216569,196325.1977,242858.1086
286,12/09/2017,0.193638643,0.175069228,0.018569416,2.776565561,8235.293454,197647.0429,244493.257
287,13/09/2017,0.174669148,0.215037883,-0.040368735,2.736196826,8115.559786,194773.4349,240938.5477
288,14/09/2017,0.107981118,0.030542171,0.077438947,2.813635773,8345.243703,200285.8489,247757.5116
289,15/09/2017,0.027249336,0.029121429,-0.001872093,2.81176368,8339.691075,200152.5858,247592.6626
290,16/09/2017,0.019931752,0.014014334,0.005917417,2.817681098,8357.242137,200573.8113,248113.7268
291,17/09/2017,0.004749855,0.003989814,0.000760041,2.818441138,8359.496415,200627.914,248180.6528
292,18/09/2017,0.018862106,0.024959008,-0.006096902,2.812344236,8341.413004,200193.9121,247643.784
293,19/09/2017,0.011865734,0.012450141,-0.000584407,2.811759829,8339.679653,200152.3117,247592.3235
294,20/09/2017,0.002106761,0.026103888,-0.023997127,2.787762702,8268.504174,198444.1002,245479.2325
295,21/09/2017,0.029865685,0.025360399,0.004505286,2.792267988,8281.866852,198764.8044,245875.95
296,22/09/2017,0.015169019,0.021733986,-0.006564967,2.78570302,8262.395157,198297.4838,245297.8651
297,23/09/2017,0.013927456,0.010815011,0.003112444,2.788815464,8271.626666,198519.04,245571.9345
298,24/09/2017,0.044202834,0.030334363,0.013868471,2.802683935,8312.760551,199506.2532,246793.1366
299,25/09/2017,0.007877062,0.008662032,-0.00078497,2.801898965,8310.43233,199450.3759,246724.0153
300,26/09/2017,0.029963788,0.035230366,-0.005266579,2.796632387,8294.81166,199075.4798,246260.2615
301,27/09/2017,0.039456255,0.038362459,0.001093796,2.797726183,8298.055859,199153.3406,246356.5768
302,28/09/2017,0.224657785,0.273515063,-0.048857278,2.748868905,8153.145172,195675.4841,242054.4003
303,29/09/2017,0.10061319,0.110090392,-0.009477202,2.739391702,8125.035788,195000.8589,241219.8757
304,30/09/2017,0.184646124,0.131970572,0.052675552,2.792067254,8281.271475,198750.5154,245858.2741
305,01/10/2017,0.01089975,0.015271112,-0.004371362,2.787695891,8268.306013,198439.3443,245473.3494
306,02/10/2017,0.209491178,0.256355522,-0.046864344,2.740831548,8129.306371,195103.3529,241346.6628
307,03/10/2017,0.045019394,0.053983878,-0.008964484,2.731867063,8102.717709,194465.225,240557.2861
308,04/10/2017,0.079850207,0.091854774,-0.012004567,2.719862497,8067.112166,193610.692,239500.212
309,05/10/2017,0.097923997,0.112805801,-0.014881804,2.704980693,8022.972735,192551.3456,238189.7799
310,06/10/2017,0.000618283,5.10E-06,0.000613182,2.705593875,8024.791433,192594.9944,238243.7743
311,07/10/2017,0.066424755,0.040383349,0.026041405,2.73163528,8102.03024,194448.7258,240536.8762
312,08/10/2017,0.028841152,0.029284151,-0.000442999,2.731192282,8100.716308,194417.1914,240497.8676
313,09/10/2017,0.008465426,0.008493342,-2.79E-05,2.731164365,8100.633507,194415.2042,240495.4093
314,10/10/2017,0.052223341,0.04160081,0.010622531,2.741786896,8132.139934,195171.3584,241430.7869
315,11/10/2017,0.102427011,0.1266712,-0.024244189,2.717542707,8060.231669,193445.5601,239295.9406
316,12/10/2017,0.166146971,0.172906151,-0.00675918,2.710783527,8040.183941,192964.4146,238700.7543
317,13/10/2017,0.007511653,0.00614598,0.001365673,2.7121492,8044.234527,193061.6286,238821.01
318,14/10/2017,0.114984433,0.12902607,-0.014041636,2.698107564,8002.587035,192062.0888,237584.5597
319,15/10/2017,0.071031462,0.089927984,-0.018896522,2.679211042,7946.539951,190716.9588,235920.6075
320,16/10/2017,0.205073254,0.196556393,0.008516861,2.687727903,7971.80096,191323.223,236670.5682
321,17/10/2017,0.096804292,0.093628687,0.003175605,2.690903508,7981.219805,191549.2753,236950.1993
322,18/10/2017,0.134235054,0.166740377,-0.032505323,2.658398186,7884.80902,189235.4165,234087.9107
323,19/10/2017,0.015353372,0.021514185,-0.006160813,2.652237372,7866.536045,188796.8651,233545.414
324,20/10/2017,0.087809033,0.042673852,0.045135181,2.697372553,8000.406992,192009.7678,237519.8375
325,21/10/2017,0.049589382,0.051143379,-0.001553997,2.695818557,7995.79784,191899.1482,237382.9989
326,22/10/2017,0.023567419,0.023684437,-0.000117018,2.695701539,7995.450765,191890.8184,237372.6947
327,23/10/2017,0.066697055,0.057554576,0.009142478,2.704844017,8022.567354,192541.6165,238177.7448
328,24/10/2017,0.059917672,0.062358211,-0.002440539,2.702403478,8015.328716,192367.8892,237962.8407
329,25/10/2017,0.03695829,0.043753534,-0.006795243,2.695608234,7995.174022,191884.1765,237364.4787
330,26/10/2017,0.006187059,0.00630207,-0.000115011,2.695493224,7994.832902,191875.9896,237354.3513
331,27/10/2017,0.151946864,0.147018373,0.004928491,2.700421714,8009.450804,192226.8193,237788.3344
332,28/10/2017,0.419135819,0.426944112,-0.007808293,2.692613422,7986.29141,191670.9938,237100.7675
333,29/10/2017,0.425368484,0.479299892,-0.053931407,2.638682014,7826.330854,187831.9405,232351.7834
334,30/10/2017,0.033178759,0.032642573,0.000536185,2.639218199,7827.921178,187870.1083,232398.9977
335,31/10/2017,0.006680024,0.056692683,-0.05001266,2.58920554,7679.583632,184310.0072,227995.083
336,01/11/2017,0.004233677,0.007757773,-0.003524096,2.585681444,7669.131163,184059.1479,227684.7652
337,02/11/2017,0.046027848,0.070260433,-0.024232585,2.561448859,7597.257316,182334.1756,225550.9407
338,03/11/2017,0.008007917,0.007627535,0.000380382,2.56182924,7598.385526,182361.2526,225584.4356
339,04/11/2017,0.076871949,0.076520015,0.000351934,2.562181174,7599.429362,182386.3047,225615.4255
340,05/11/2017,0.11022625,0.087089984,0.023136266,2.58531744,7668.051527,184033.2366,227652.7125
341,06/11/2017,0.208430436,0.183718092,0.024712344,2.610029784,7741.348339,185792.3601,229828.7827
342,07/11/2017,0.010879131,0.004675675,0.006203457,2.616233241,7759.747793,186233.947,230375.0343
343,08/11/2017,0.328370414,0.244905679,0.083464735,2.699697976,8007.304197,192175.3007,237724.605
344,09/11/2017,0.094988191,0.129410038,-0.034421846,2.66527613,7905.209002,189725.016,234693.5549
345,10/11/2017,0.14808049,0.107566815,0.040513675,2.705789804,8025.372559,192608.9414,238261.027
346,11/11/2017,0.26052797,0.211876662,0.048651308,2.754441112,8169.672338,196072.1361,242545.0666
347,12/11/2017,0.094388705,0.057301816,0.03708689,2.791528002,8279.672054,198712.1293,245810.7897
348,13/11/2017,0.215477315,0.241913511,-0.026436197,2.765091805,8201.262294,196830.2951,243482.924
349,14/11/2017,0.050771829,0.048760034,0.002011794,2.767103599,8207.229275,196973.5026,243660.0745
350,15/11/2017,0.159482144,0.138076075,0.021406069,2.788509669,8270.719678,198497.2723,245545.0074
351,16/11/2017,0.009290571,0.024225814,-0.014935243,2.773574426,8226.421748,197434.122,244229.8697
352,17/11/2017,0.015087538,0.014151975,0.000935563,2.774509989,8229.196627,197500.719,244312.2516
353,18/11/2017,0.196832976,0.142635999,0.054196978,2.828706966,8389.944861,201358.6767,249084.6206
354,19/11/2017,0.071882261,0.031286241,0.04059602,2.869302986,8510.352656,204248.4637,252659.3437
355,20/11/2017,1.140648608,0.724766829,0.415881779,3.285184765,9743.858013,233852.5923,289280.2297
356,21/11/2017,0.006902824,0.005673095,0.00122973,3.286414495,9747.505392,233940.1294,289388.5148
357,22/11/2017,0.107988706,0.106156717,0.001831989,3.288246483,9752.939069,234070.5377,289549.8323
358,23/11/2017,0.167589385,0.055082438,0.112506948,3.400753431,10086.63468,242079.2323,299456.7441
359,24/11/2017,0.251723831,0.284584595,-0.032860764,3.367892667,9989.16965,239740.0716,296563.1567
360,25/11/2017,0.05199851,0.066243217,-0.014244707,3.35364796,9946.919849,238726.0764,295308.8248
361,26/11/2017,0.061449375,0.007979177,0.053470198,3.407118158,10105.51246,242532.299,300017.1965
362,27/11/2017,0.067925677,0.110971066,-0.04304539,3.364072769,9977.839833,239468.156,296226.7917
363,28/11/2017,0.032656669,0.053300113,-0.020643444,3.343429325,9916.611378,237998.6731,294409.0126
364,29/11/2017,0.016305576,0.015558177,0.000747399,3.344176724,9918.828163,238051.8759,294474.8256
365,30/11/2017,0.135998659,0.117940074,0.018058584,3.362235308,9972.389924,239337.3582,296064.9923
366,01/12/2017,0.066908589,0.079910984,-0.013002395,3.349232913,9933.82482,238411.7957,294920.0534
367,02/12/2017,0.00587865,0.006720153,-0.000841502,3.348391411,9931.328925,238351.8942,294845.9541
368,03/12/2017,0.001797533,0.003355614,-0.001558081,3.34683333,9926.707657,238240.9838,294708.7557
369,04/12/2017,0.064014509,0.067211495,-0.003196986,3.343636344,9917.225396,238013.4095,294427.2419
370,05/12/2017,0.044014708,0.136839992,-0.092825284,3.25081106,9641.905604,231405.7345,286253.4187
371,06/12/2017,5.07E-07,0.029035607,-0.0290351,3.22177596,9555.787497,229338.8999,283696.7039
372,07/12/2017,0.060626067,0.133525462,-0.072899395,3.148876564,9339.567889,224149.6293,277277.4747
373,08/12/2017,0.087911284,0.073750125,0.014161159,3.163037723,9381.569886,225157.6773,278524.4497
374,09/12/2017,0.278815878,0.208463282,0.070352596,3.233390319,9590.235686,230165.6565,284719.4179
375,10/12/2017,0.072204725,0.045210497,0.026994229,3.260384548,9670.300569,232087.2137,287096.4218
376,11/12/2017,0.46058,0.445386238,0.015193763,3.275578311,9715.36527,233168.7665,288434.3238
377,12/12/2017,0.13901174,0.127724981,0.01128676,3.28686507,9748.841798,233972.2032,289428.1906
378,13/12/2017,0.167610418,0.271219665,-0.103609247,3.183255823,9441.536771,226596.8825,280304.7748
379,14/12/2017,0.099093144,0.041187512,0.057905632,3.241161455,9613.284876,230718.837,285403.7131
380,15/12/2017,0.012323487,0.006873762,0.005449725,3.246611181,9629.448763,231106.7703,285883.5942
381,16/12/2017,0.01238562,0.014580566,-0.002194945,3.244416235,9622.938553,230950.5253,285690.316
382,17/12/2017,0.067108874,0.066157246,0.000951629,3.245367864,9625.761085,231018.266,285774.1126
383,18/12/2017,0.406248332,0.416650815,-0.010402483,3.234965381,9594.90732,230277.7757,284858.1116
384,19/12/2017,0.039628894,0.024840594,0.014788299,3.249753681,9638.769418,231330.466,286160.3101
385,20/12/2017,0.363632924,0.384918941,-0.021286017,3.228467664,9575.635091,229815.2422,284285.9486
386,21/12/2017,0.098509382,0.074315718,0.024193664,3.252661328,9647.393499,231537.444,286416.3459
387,22/12/2017,0.033377583,0.04209373,-0.008716147,3.243945181,9621.541407,230916.9938,285648.8369
388,23/12/2017,0.016619154,0.061474563,-0.044855409,3.199089772,9488.500264,227724.0063,281699.049
389,24/12/2017,0.023674235,0.0408223,-0.017148064,3.181941707,9437.639103,226503.3385,280189.059
390,25/12/2017,0.155413327,0.104541075,0.050872252,3.232813959,9588.526202,230124.6288,284668.666
391,26/12/2017,0.383744555,0.176237057,0.207507498,3.440321457,10203.99344,244895.8426,302940.9462
392,27/12/2017,0.007504964,0.004567471,0.002937493,3.44325895,10212.70605,245104.9452,303199.6101
393,28/12/2017,0.184058397,0.24762837,-0.063569972,3.379688978,10024.15751,240579.7802,297601.8926
394,29/12/2017,0.023497889,0.02479392,-0.001296031,3.378392946,10020.31348,240487.5235,297487.7693
395,30/12/2017,0.761767776,0.688319304,0.073448472,3.451841419,10238.16165,245715.8796,303955.348
396,31/12/2017,0.621873662,0.489568862,0.1323048,3.584146219,10630.57769,255133.8646,315605.5795
397,01/01/2018,0.041915011,0.024017936,0.017897075,3.602043294,10683.66041,256407.8498,317181.5243
398,02/01/2018,0.081814301,0.0980233,-0.016208999,3.585834295,10635.58452,255254.0285,315754.2247
399,03/01/2018,0.013365027,0.025508781,-0.012143755,3.57369054,10599.56614,254389.5874,314684.8942
400,04/01/2018,0.107336799,0.010994626,0.096342173,3.670032713,10885.31703,261247.6087,323168.4006
401,05/01/2018,0.032926844,0.01244134,0.020485504,3.690518218,10946.07703,262705.8487,324972.2722
402,06/01/2018,0.027358104,0.030346425,-0.002988321,3.687529896,10937.21367,262493.1281,324709.1325
403,07/01/2018,0.030893173,0.035651528,-0.004758355,3.682771541,10923.10039,262154.4094,324290.1308
404,08/01/2018,0.062930516,0.084334643,-0.021404127,3.661367415,10859.61575,260630.778,322405.3691
405,09/01/2018,0.034222845,0.0550579,-0.020835055,3.640532359,10797.81898,259147.6555,320570.7174
406,10/01/2018,0.097295746,0.144039545,-0.046743799,3.59378856,10659.17687,255820.2449,316454.6454
407,11/01/2018,0.004543416,0.004534933,8.48E-06,3.593797044,10659.20203,255820.8487,316455.3925
408,12/01/2018,0.222500169,0.157404556,0.065095614,3.658892658,10852.27562,260454.6149,322187.4519
409,13/01/2018,0.032933633,0.037580001,-0.004646368,3.654246289,10838.49449,260123.8678,321778.3112
410,14/01/2018,0.230815648,0.267434859,-0.036619212,3.617627078,10729.88191,257517.1658,318553.77
411,15/01/2018,0.110584865,0.221158223,-0.110573359,3.507053719,10401.92133,249646.1119,308817.1223
412,16/01/2018,0.039718375,0.034393549,0.005324826,3.512378545,10417.71476,250025.1542,309286.0052
413,17/01/2018,0.003023696,0.002739087,0.000284609,3.512663154,10418.55891,250045.4138,309311.0667
414,18/01/2018,0.002614647,0.001241006,0.001373641,3.514036795,10422.63313,250143.1951,309432.024
415,19/01/2018,0.022002947,0.017238709,0.004764238,3.518801033,10436.76386,250482.3326,309851.5438
416,20/01/2018,0.033971492,0.03894953,-0.004978038,3.513822996,10421.99901,250127.9762,309413.1977
417,21/01/2018,0.013621087,0.014762308,-0.001141221,3.512681775,10418.61414,250046.7394,309312.7064
418,22/01/2018,0.47768456,0.449851013,0.027833547,3.540515321,10501.16844,252028.0426,311763.6171
419,23/01/2018,0.298487465,0.441093514,-0.142606049,3.397909273,10078.1989,241876.7736,299206.2989
420,24/01/2018,0.015384048,0.065759783,-0.050375736,3.347533537,9928.784471,238290.8273,294770.4131
421,25/01/2018,0.149171755,0.229079356,-0.079907601,3.267625936,9691.778526,232602.6846,287734.0694
422,26/01/2018,0.063507326,0.061019434,0.002487892,3.270113827,9699.157611,232779.7827,287953.1432
423,27/01/2018,0.095594889,0.134577914,-0.038983024,3.231130803,9583.533962,230004.8151,284520.454
424,28/01/2018,0.036096173,0.027574786,0.008521387,3.23965219,9608.808396,230611.4015,285270.8132
425,29/01/2018,0.033356927,0.143844855,-0.110487928,3.129164262,9281.101201,222746.4288,275541.6883
426,30/01/2018,0.104807053,0.104621334,0.000185719,3.129349981,9281.652044,222759.6491,275558.0419
427,31/01/2018,0.030394863,0.056332171,-0.025937309,3.103412672,9204.721985,220913.3276,273274.1062
428,01/02/2018,0.014376483,0.06627297,-0.051896486,3.051516186,9050.797008,217219.1282,268704.3093
429,02/02/2018,0.218526486,0.222212819,-0.003686333,3.047829853,9039.863344,216956.7203,268379.7055
430,03/02/2018,0.076737159,0.07361676,0.003120398,3.050950251,9049.118444,217178.8427,268654.4753
431,04/02/2018,0.042590781,0.03944322,0.003147561,3.054097812,9058.45411,217402.8986,268931.6369
432,05/02/2018,0,0,0,3.054097812,9058.45411,217402.8986,268931.6369
433,06/02/2018,0.068927184,0.069601812,-0.000674628,3.053423184,9056.453164,217354.8759,268872.2319
434,07/02/2018,0.198952604,0.185247578,0.013705026,3.06712821,9097.102271,218330.4545,270079.0417
435,08/02/2018,0.265537319,0.214585404,0.050951915,3.118080125,9248.225651,221957.4156,274565.6635
436,09/02/2018,0.051680609,0.04818594,0.003494669,3.121574794,9258.590839,222206.1801,274873.3901
437,10/02/2018,0.059957929,0.045572667,0.014385262,3.135960056,9301.257526,223230.1806,276140.0987
438,11/02/2018,0.17030677,0.055988791,0.114317979,3.250278035,9640.324652,231367.7916,286206.4826
439,12/02/2018,0.033461421,0.026933512,0.006527908,3.256805943,9659.686427,231832.4742,286781.3041
440,13/02/2018,0.013227807,0.018908522,-0.005680716,3.251125228,9642.837426,231428.0982,286281.0831
441,14/02/2018,0.335062711,0.349752729,-0.014690018,3.23643521,9599.266833,230382.404,284987.5389
442,15/02/2018,0.129506859,0.162933499,-0.03342664,3.20300857,9500.123419,228002.9621,282044.1226
443,16/02/2018,0.014610927,0.015631363,-0.001020436,3.201988134,9497.096805,227930.3233,281954.2671
444,17/02/2018,0.022703331,0.022406911,0.00029642,3.202284553,9497.975984,227951.4236,281980.3686
445,18/02/2018,0.025590674,0.022235396,0.003355277,3.205639831,9507.927739,228190.2657,282275.821
446,19/02/2018,0.010799444,0.022214382,-0.011414938,3.194224892,9474.07103,227377.7047,281270.6671
447,20/02/2018,0.007192285,0.005712653,0.001479632,3.195704524,9478.459618,227483.0308,281400.9576
448,21/02/2018,0.012570466,0.013606503,-0.001036037,3.194668487,9475.386732,227409.2816,281309.7283
449,22/02/2018,0.001535441,0.003364444,-0.001829002,3.192839485,9469.961913,227279.0859,281148.6737
450,23/02/2018,0.005878377,0.002433917,0.00344446,3.196283944,9480.178178,227524.2763,281451.979
451,24/02/2018,0.06966318,0.094617833,-0.024954653,3.171329292,9406.16268,225747.9043,279254.5721
452,25/02/2018,0.877550399,1.010101415,-0.132551016,3.038778276,9013.016367,216312.3928,267582.6599
453,26/02/2018,0.174135167,0.200561307,-0.02642614,3.012352135,8934.636432,214431.2744,265255.6796
454,27/02/2018,0.025883397,0.041035856,-0.015152459,2.997199676,8889.694239,213352.6617,263921.4147
455,28/02/2018,0.65454745,0.638453287,0.016094163,3.013293839,8937.429526,214498.3086,265338.6023
456,01/03/2018,0.401243623,0.599509016,-0.198265393,2.815028446,8349.374371,200384.9849,247880.1448
457,02/03/2018,0.026488735,0.021800141,0.004688595,2.819717041,8363.280744,200718.7379,248293.0038
458,03/03/2018,0.232952571,0.246121982,-0.013169412,2.806547629,8324.220268,199781.2864,247133.358
459,04/03/2018,0.406837419,0.423602872,-0.016765454,2.789782175,8274.493931,198587.8543,245657.0592
460,05/03/2018,0.150473934,0.089953176,0.060520757,2.850302933,8453.998499,202895.964,250986.2751
461,06/03/2018,0.133973451,0.128150765,0.005822686,2.856125619,8471.268586,203310.4461,251498.9975
462,07/03/2018,0.082438048,0.078150231,0.004287817,2.860413436,8483.986251,203615.67,251876.5655
463,08/03/2018,0.0457163,0.035694586,0.010021715,2.870435151,8513.710658,204329.0558,252759.0377
464,09/03/2018,0.033630431,0.022546547,0.011083884,2.881519035,8546.585458,205118.051,253735.0401
465,10/03/2018,0.018039612,0.018588402,-0.00054879,2.880970245,8544.957747,205078.9859,253686.7159
466,11/03/2018,0.008440169,0.029021377,-0.020581208,2.860389037,8483.913884,203613.9332,251874.417
467,12/03/2018,0.148625981,0.141656012,0.006969969,2.867359006,8504.586812,204110.0835,252488.1646
468,13/03/2018,0.040001881,0.04471786,-0.00471598,2.862643027,8490.599218,203774.3812,252072.8944
469,14/03/2018,0.012397546,0.022825244,-0.010427699,2.852215328,8459.670663,203032.0959,251154.6729
470,15/03/2018,0.000146073,0.000110905,3.52E-05,2.852250496,8459.774971,203034.5993,251157.7697
471,16/03/2018,1.63E-06,0.228556037,-0.228554411,2.623696085,7781.882588,186765.1821,231032.1825
472,17/03/2018,0.000953266,0.012428787,-0.011475521,2.612220564,7747.846193,185948.3086,230021.694
473,18/03/2018,0.089249805,0.237973919,-0.148724114,2.46349645,7306.730471,175361.5313,216925.6434
474,19/03/2018,0.086685994,0.061544141,0.025141853,2.488638303,7381.301207,177151.229,219139.5344
475,20/03/2018,0.115699095,0.127865329,-0.012166234,2.476472069,7345.216157,176285.1878,218068.2245
476,21/03/2018,0.12080587,0.103968865,0.016837005,2.493309074,7395.154713,177483.7131,219550.8238
477,22/03/2018,0.296422503,0.294755251,0.001667253,2.494976326,7400.099783,177602.3948,219697.6354
478,23/03/2018,0.001960559,0.003350861,-0.001390302,2.493586024,7395.976147,177503.4275,219575.2109
479,24/03/2018,0.009184254,0.01220115,-0.003016896,2.490569128,7387.028034,177288.6728,219309.5551
480,25/03/2018,0.00494003,0.004983098,-4.31E-05,2.490526061,7386.900297,177285.6071,219305.7628
481,26/03/2018,0.089343726,0.089400948,-5.72E-05,2.490468838,7386.730574,177281.5338,219300.724
482,27/03/2018,0.562792297,0.405912989,0.156879308,2.647348146,7852.034601,188448.8304,233114.8883
483,28/03/2018,0,0.002523317,-0.002523317,2.644824829,7844.550443,188269.2106,232892.6951
484,29/03/2018,0.092550204,0.052041576,0.040508628,2.685333457,7964.699033,191152.7768,236459.7229
485,30/03/2018,0.034067135,0.036121576,-0.002054441,2.683279016,7958.605561,191006.5335,236278.817
486,31/03/2018,0.076393329,0.08078541,-0.004392081,2.678886935,7945.578649,190693.8876,235892.0679
487,01/04/2018,0.349368737,0.360376933,-0.011008196,2.667878739,7912.92834,189910.2802,234922.7302
488,02/04/2018,0.006480459,0.004469326,0.002011133,2.669889872,7918.89336,190053.4406,235099.8226
489,03/04/2018,0.088514153,0.091692172,-0.003178019,2.666711853,7909.467356,189827.2165,234819.9789
490,04/04/2018,0.375751586,0.423164295,-0.047412709,2.619299144,7768.841261,186452.1903,230645.0054
491,05/04/2018,0.248387031,0.221456795,0.026930236,2.646229381,7848.716344,188369.1923,233016.3744
492,06/04/2018,0.333775333,0.391023068,-0.057247735,2.588981646,7678.919562,184294.0695,227975.3678
493,07/04/2018,0.22264155,0.242451955,-0.019810406,2.56917124,7620.161898,182883.8856,226230.9427
494,08/04/2018,0.012607042,0.021723977,-0.009116934,2.560054305,7593.121069,182234.9057,225428.1419
495,09/04/2018,0.027305081,0.028520184,-0.001215103,2.558839202,7589.517073,182148.4098,225321.1448
496,10/04/2018,0.075866544,0.113964748,-0.038098204,2.520740998,7476.5178,179436.4272,221966.3693
497,11/04/2018,0.038037503,0.031072561,0.006964942,2.52770594,7497.175818,179932.2196,222579.6743
498,12/04/2018,0.194291985,0.16207413,0.032217855,2.559923795,7592.733976,182225.6154,225416.6497
499,13/04/2018,0.010423971,0.00791872,0.002505251,2.562429046,7600.16455,182403.9492,225637.2521
500,14/04/2018,0.023846618,0.020634427,0.003212191,2.565641237,7609.691909,182632.6058,225920.1048
501,15/04/2018,0.001900685,0.007851439,-0.005950754,2.559690483,7592.041973,182209.0074,225396.1052
502,16/04/2018,0.049962776,0.046365402,0.003597374,2.563287857,7602.711784,182465.0828,225712.8755
503,17/04/2018,0.036090011,0.035195255,0.000894756,2.564182614,7605.365633,182528.7752,225791.6643
504,18/04/2018,0.028815278,0.029571289,-0.000756011,2.563426602,7603.123302,182474.9592,225725.0929
505,19/04/2018,0.024017743,0.031927087,-0.007909344,2.555517258,7579.664187,181911.9405,225028.6277
506,20/04/2018,0.284691015,0.316344968,-0.031653953,2.523863306,7485.778566,179658.6856,222241.3073
507,21/04/2018,0.011009094,0.0103498,0.000659294,2.5245226,7487.734032,179705.6168,222299.3621
508,22/04/2018,0.112834172,0.120552985,-0.007718814,2.516803786,7464.840029,179156.1607,221619.6742
509,23/04/2018,0.196969794,0.209799981,-0.012830187,2.503973599,7426.785695,178242.8567,220489.8992
510,24/04/2018,0.052343223,0.04483001,0.007513212,2.511486811,7449.069881,178777.6771,221151.4826
511,25/04/2018,2.041150478,1.993910062,0.047240417,2.558727228,7589.184958,182140.439,225311.2848
512,26/04/2018,1.151406253,1.205031098,-0.053624845,2.505102383,7430.133668,178323.208,220589.2954
513,27/04/2018,0.033651554,0.023434083,0.01021747,2.515319853,7460.438684,179050.5284,221489.005
514,28/04/2018,0.014320759,0.012114631,0.002206129,2.517525982,7466.982063,179207.5695,221683.2679
515,29/04/2018,0.036712225,0.032087375,0.004624851,2.522150832,7480.699368,179536.7848,222090.5137
516,30/04/2018,0.403116034,0.379573354,0.02354268,2.545693512,7550.526957,181212.647,224163.5879
517,01/05/2018,0.47588211,0.326612014,0.149270096,2.694963608,7993.262061,191838.2895,237307.7155
518,02/05/2018,0.165868635,0.117370039,0.048498596,2.743462204,8137.108897,195290.6135,241578.3078
519,03/05/2018,0.071383862,0.088531223,-0.017147361,2.726314843,8086.249824,194069.9958,240068.3798
520,04/05/2018,0.090680505,0.078339519,0.012340987,2.73865583,8122.853192,194948.4766,241155.0778
521,05/05/2018,0.009113801,0.00873455,0.000379251,2.739035081,8123.97805,194975.4732,241188.4731
522,06/05/2018,0.08555556,0.080559543,0.004996016,2.744031097,8138.796234,195331.1096,241628.4023
523,07/05/2018,0.204416862,0.239124029,-0.034707167,2.709323931,8035.854779,192860.5147,238572.2281
524,08/05/2018,0.073264713,0.065681307,0.007583406,2.716907337,8058.347162,193400.3319,239239.9925
525,09/05/2018,0.392485649,0.388444139,0.00404151,2.720948847,8070.33428,193688.0227,239595.8717
526,10/05/2018,0.140445248,0.163310699,-0.02286545,2.698083397,8002.515356,192060.3685,237582.4316
527,11/05/2018,0.165577039,0.16811994,-0.002542901,2.695540496,7994.973111,191879.3547,237358.5139
528,12/05/2018,0.047530313,0.046752448,0.000777866,2.696318362,7997.280262,191934.7263,237427.0097
529,13/05/2018,0.261090481,0.188000087,0.073090393,2.769408755,8214.066367,197137.5928,243863.0573
530,14/05/2018,0.050449099,0.030771759,0.01967734,2.789086096,8272.429361,198538.3047,245595.7653
531,15/05/2018,0.125395121,0.09792117,0.027473951,2.816560047,8353.917099,200494.0104,248015.0115
532,16/05/2018,0.223182048,0.19922829,0.023953758,2.840513804,8424.963943,202199.1346,250124.2835
533,17/05/2018,0.000235325,0.000297954,-6.26E-05,2.840451175,8424.778185,202194.6764,250118.7687
534,18/05/2018,0.531339468,0.667569334,-0.136229865,2.70422131,8020.720405,192497.2897,238122.9117
535,19/05/2018,0.012741696,0.009076248,0.003665447,2.707886757,8031.592121,192758.2109,238445.6763
536,20/05/2018,0.050287278,0.01967739,0.030609888,2.738496645,8122.381049,194937.1452,241141.0606
537,21/05/2018,0.269973331,0.21715435,0.052818981,2.791315626,8279.042147,198697.0115,245792.0888
538,22/05/2018,0.015498646,0.016698647,-0.001200002,2.790115624,8275.482941,198611.5906,245686.4214
539,23/05/2018,0.02095405,0.023210213,-0.002256163,2.787859461,8268.791161,198450.9879,245487.7527
540,24/05/2018,0.009463973,0.007451595,0.002012378,2.78987184,8274.759877,198594.237,245664.9547
541,25/05/2018,0.016195274,0.008774731,0.007420543,2.797292382,8296.769205,199122.4609,246318.378
542,26/05/2018,0.129340525,0.108696732,0.020643793,2.817936175,8357.998695,200591.9687,248136.1878
543,27/05/2018,0.108040634,0.125830026,-0.017789392,2.800146783,8305.235358,199325.6486,246569.7251
544,28/05/2018,0.324642591,0.300470524,0.024172068,2.824318851,8376.929712,201046.3131,248698.2207
545,29/05/2018,0.06283406,0.06373688,-0.00090282,2.823416031,8374.251948,200982.0468,248618.722
546,30/05/2018,1.332514065,1.325670132,0.006843933,2.830259964,8394.551053,201469.2253,249221.3714
547,31/05/2018,0.090318628,0.05030719,0.040011438,2.870271402,8513.224978,204317.3995,252744.6186
548,01/06/2018,0.037221511,0.062170013,-0.024948502,2.8453229,8439.227721,202541.4653,250547.7533
549,02/06/2018,0.020643457,0.016197623,0.004445834,2.849768734,8452.414065,202857.9376,250939.2356
550,03/06/2018,0.037346729,0.041601506,-0.004254777,2.845513957,8439.794396,202555.0655,250564.577
551,04/06/2018,0.64656005,0.692390013,-0.045829963,2.799683993,8303.862723,199292.7054,246528.9737
552,05/06/2018,0.550148866,0.567388511,-0.017239645,2.782444348,8252.729936,198065.5185,245010.9195
553,06/06/2018,0.171977525,0.114810886,0.05716664,2.839610988,8422.28619,202134.8686,250044.7852
554,07/06/2018,0.000205645,0.001488529,-0.001282884,2.838328104,8418.481156,202043.5477,249931.8195
555,08/06/2018,0.016233592,0.009407676,0.006825916,2.84515402,8438.726823,202529.4438,250532.8824
556,09/06/2018,0.018172863,0.00958288,0.008589983,2.853744003,8464.204713,203140.9131,251289.2819
557,10/06/2018,0.028404082,0.027286237,0.001117845,2.854861849,8467.520244,203220.4859,251387.715
558,11/06/2018,0.000414732,0.000422676,-7.94E-06,2.854853904,8467.496679,203219.9203,251387.0154
559,12/06/2018,0.021176638,0.03169873,-0.010522092,2.844331812,8436.288154,202470.9157,250460.482
560,13/06/2018,0.277240135,0.307940561,-0.030700426,2.813631386,8345.230691,200285.5366,247757.1253
561,14/06/2018,0.120984798,0.099939757,0.021045041,2.834676427,8407.650282,201783.6068,249610.2675
562,15/06/2018,0.166575273,0.184915558,-0.018340284,2.816336143,8353.253,200478.072,247995.2954
563,16/06/2018,0.002071473,0.002163244,-9.18E-05,2.816244372,8352.980807,200471.5394,247987.2144
564,17/06/2018,0.286185088,0.321598477,-0.035413388,2.780830984,8247.944699,197950.6728,244868.8531
565,18/06/2018,0.088515154,0.103197747,-0.014682593,2.766148391,8204.396128,196905.5071,243575.9627
566,19/06/2018,0.027437416,0.02095753,0.006479886,2.772628277,8223.61547,197366.7713,244146.5556
567,20/06/2018,0.140641822,0.196351587,-0.055709765,2.716918512,8058.380307,193401.1274,239240.9765
568,21/06/2018,0.031050531,0.033512554,-0.002462023,2.714456488,8051.077943,193225.8706,239024.1805
569,22/06/2018,0.170992418,0.152697006,0.018295412,2.7327519,8105.342135,194528.2112,240635.2013
570,23/06/2018,1.12971339,0.959301837,0.170411553,2.903163453,8610.782802,206658.7872,255640.961
571,24/06/2018,0.054209315,0.062866849,-0.008657534,2.894505919,8585.104556,206042.5093,254878.6132
572,25/06/2018,0.077242832,0.083210746,-0.005967914,2.888538006,8567.403726,205617.6894,254353.1027
573,26/06/2018,0.00860478,0.007357561,0.001247219,2.889785224,8571.102974,205706.4714,254462.9277
574,27/06/2018,0.027616542,0.016343579,0.011272964,2.901058188,8604.538586,206508.9261,255455.5798
575,28/06/2018,0.094837567,0.100278985,-0.005441418,2.89561677,8588.39934,206121.5842,254976.4303
576,29/06/2018,0.040193395,0.079694988,-0.039501593,2.856115177,8471.237615,203309.7028,251498.078
577,30/06/2018,0.053516544,0.073951653,-0.020435109,2.835680068,8410.627082,201855.05,249698.6441
578,01/07/2018,0.005297565,0.002534314,0.002763251,2.83844332,8418.822887,202051.7493,249941.965
579,02/07/2018,0.008353085,0.015807475,-0.007454389,2.83098893,8396.713166,201521.116,249285.5612
580,03/07/2018,0.032835457,0.045802258,-0.0129668,2.81802213,8358.253638,200598.0873,248143.7567
581,04/07/2018,0.021622614,0.019148772,0.002473842,2.820495972,8365.591053,200774.1853,248361.5933
582,05/07/2018,0.195661201,0.171893336,0.023767864,2.844263836,8436.086538,202466.0769,250454.4963
583,06/07/2018,0.152872184,0.112402374,0.04046981,2.884733647,8556.119997,205346.8799,254018.106
584,07/07/2018,0.654979292,0.607796992,0.0471823,2.931915947,8696.062699,208705.5048,258172.7906
585,08/07/2018,0.053618324,0.052108747,0.001509577,2.933425524,8700.540104,208812.9625,258305.7179
586,09/07/2018,0.031207778,0.037945333,-0.006737555,2.926687969,8680.556516,208333.3564,257712.4358
587,10/07/2018,0.099317153,0.138759379,-0.039442227,2.887245742,8563.570871,205525.7009,254239.3111
588,11/07/2018,0.159763748,0.163076684,-0.003312936,2.883932806,8553.744703,205289.8729,253947.5872
589,12/07/2018,0.040652756,0.049865833,-0.009213077,2.874719729,8526.418716,204634.0492,253136.3205
590,13/07/2018,0.04127065,0.032070825,0.009199825,2.883919553,8553.705394,205288.9295,253946.4202
591,14/07/2018,0.078760666,0.056343182,0.022417484,2.906337037,8620.195652,206884.6956,255920.4141
592,15/07/2018,0.003416475,0.005484174,-0.002067699,2.904269338,8614.062857,206737.5086,255738.3408
593,16/07/2018,0.01692232,0.02541188,-0.00848956,2.895779778,8588.882822,206133.1877,254990.7841
594,17/07/2018,0.029855825,0.034649803,-0.004793978,2.8909858,8574.663883,205791.9332,254568.6456
595,18/07/2018,0.032626622,0.025028505,0.007598118,2.898583918,8597.199901,206332.7976,255237.7055
596,19/07/2018,0.029020586,0.029809044,-0.000788458,2.89779546,8594.861334,206276.672,255168.277
597,20/07/2018,0.04370434,0.036884281,0.006820059,2.904615519,8615.089629,206762.1511,255768.8241
598,21/07/2018,0.097411628,0.083092328,0.014319299,2.918934818,8657.56067,207781.4561,257029.7243
599,22/07/2018,0.00989156,0.011974672,-0.002083112,2.916851706,8651.38216,207633.1718,256846.2938
600,23/07/2018,0.770252297,0.654462422,0.115789875,3.032641581,8994.814929,215875.5583,267042.2871
601,24/07/2018,0.085765857,0.056829816,0.028936041,3.061577622,9080.639227,217935.3414,269590.2791
602,25/07/2018,0.020075236,0.03308564,-0.013010404,3.048567218,9042.050369,217009.2089,268444.6349
603,26/07/2018,0.007915587,0.002985695,0.004929892,3.05349711,9056.672428,217360.1383,268878.7415
604,27/07/2018,0.077654113,0.045720001,0.031934112,3.085431221,9151.389001,219633.336,271690.7316
605,28/07/2018,0.301845919,0.289737304,0.012108615,3.097539837,9187.303157,220495.2758,272756.9679
606,29/07/2018,0.116890467,0.088969158,0.027921308,3.125461145,9270.117756,222482.8261,275215.6066
607,30/07/2018,0.094422438,0.059222246,0.035200192,3.160661336,9374.521523,224988.5166,278315.1946
608,31/07/2018,0.078853497,0.080764862,-0.001911364,3.158749972,9368.852417,224852.458,278146.8875
609,01/08/2018,0.006696257,0.002314549,0.004381709,3.163131681,9381.848566,225164.3656,278532.7233
610,02/08/2018,0.11928062,0.095368314,0.023912306,3.187043987,9452.772465,226866.5392,280638.3453
611,03/08/2018,0.246899815,0.200394821,0.046504994,3.233548981,9590.706278,230176.9507,284733.3891
612,04/08/2018,0.125583524,0.137030276,-0.011446752,3.222102229,9556.755211,229362.1251,283725.4339
613,05/08/2018,4.83E-07,0.001793193,-0.00179271,3.220309518,9551.43803,229234.5127,283567.5749
614,06/08/2018,0.049138595,0.07328016,-0.024141566,3.196167953,9479.834149,227516.0196,281441.7653
615,07/08/2018,0.057507397,0.070978565,-0.013471169,3.182696784,9439.878661,226557.0879,280255.548
616,08/08/2018,2.03241332,2.187860047,-0.155446727,3.027250057,8978.823669,215491.7681,266567.531
617,09/08/2018,0.097844998,0.174951531,-0.077106532,2.950143525,8750.125695,210003.0167,259777.8382
618,10/08/2018,0.334019087,0.262460597,0.07155849,3.021702015,8962.368176,215096.8362,266078.9926
619,11/08/2018,0.236439834,0.276023799,-0.039583964,2.98211805,8844.962136,212279.0913,262593.387
620,12/08/2018,0.355876663,0.31399513,0.041881534,3.023999584,8969.182766,215260.3864,266281.3074
621,13/08/2018,0.062630482,0.060830739,0.001799743,3.025799326,8974.520801,215388.4992,266439.7855
622,14/08/2018,0.04086713,0.025217481,0.015649649,3.041448976,9020.937663,216502.5039,267817.831
623,15/08/2018,0.011372811,0.019766101,-0.00839329,3.033055685,8996.043162,215905.0359,267078.7514
624,16/08/2018,0.172908046,0.172664536,0.00024351,3.033299196,8996.765415,215922.37,267100.194
625,17/08/2018,0.154178735,0.209214073,-0.055035338,2.978263858,8833.530603,212004.7345,262254.0023
626,18/08/2018,0.071961702,0.086290787,-0.014329085,2.963934773,8791.030537,210984.7329,260992.2404
627,19/08/2018,0.040151519,0.037331297,0.002820222,2.966754996,8799.395318,211185.4876,261240.5779
628,20/08/2018,0.046055082,0.036516643,0.009538438,2.976293434,8827.686325,211864.4718,262080.4946
629,21/08/2018,0.056875814,0.060944019,-0.004068205,2.972225229,8815.620029,211574.8807,261722.2648
630,22/08/2018,0.265728376,0.282646732,-0.016918356,2.955306873,8765.440185,210370.5644,260232.502
631,23/08/2018,0.418041697,0.436136078,-0.018094381,2.937212492,8711.772251,209082.534,258639.1832
632,24/08/2018,0.246189365,0.187905777,0.058283587,2.995496079,8884.64137,213231.3929,263771.4027
633,25/08/2018,0.054818762,0.054090045,0.000728717,2.996224796,8886.802745,213283.2659,263835.5706
634,26/08/2018,0.00811685,0.022847792,-0.014730942,2.981493855,8843.110774,212234.6586,262538.4229
635,27/08/2018,0.305080802,0.2503671,0.054713702,3.036207557,9005.391614,216129.3987,267356.2926
636,28/08/2018,0.038938818,0.029156237,0.009782581,3.045990138,9034.406749,216825.762,268217.7076
637,29/08/2018,0.147522956,0.120590708,0.026932247,3.072922386,9114.287797,218742.9071,270589.2536
638,30/08/2018,0.194536708,0.13611125,0.058425458,3.131347843,9287.577702,222901.8648,275733.9657
639,31/08/2018,0.001538141,0.000448935,0.001089207,3.13243705,9290.80829,222979.399,275829.8769
640,01/09/2018,0.01840655,0.011022543,0.007384007,3.139821057,9312.709255,223505.0221,276480.083
641,02/09/2018,0.010276279,0.022451104,-0.012174824,3.127646233,9276.598727,222638.3694,275408.0167
642,03/09/2018,0.010803818,0.005637007,0.005166811,3.132813044,9291.923489,223006.1637,275862.9854
643,04/09/2018,0.003506437,0.001760161,0.001746276,3.13455932,9297.102943,223130.4706,276016.7555
644,05/09/2018,0.009503982,0.000652449,0.008851533,3.143410853,9323.35659,223760.5582,276796.1861
645,06/09/2018,0.078655361,0.025530785,0.053124576,3.196535429,9480.924082,227542.178,281474.1237
646,07/09/2018,0.183737885,0.156026288,0.027711597,3.224247026,9563.116679,229514.8003,283914.2961
647,08/09/2018,0.405094224,0.360269222,0.044825002,3.269072028,9696.067635,232705.6232,287861.4065
648,09/09/2018,0.148219532,0.199337071,-0.051117539,3.217954489,9544.453014,229066.8723,283360.2005
649,10/09/2018,0.302145617,0.4061974,-0.104051783,3.113902706,9235.835426,221660.0502,274197.8167
650,11/09/2018,0.037359025,0.056853343,-0.019494317,3.094408389,9178.015282,220272.3668,272481.2251
651,12/09/2018,0.000978712,0.006075425,-0.005096713,3.089311676,9162.898431,219909.5623,272032.4289
652,13/09/2018,0.051117198,0.124431809,-0.07331461,3.015997065,8945.447295,214690.7351,265576.6376
653,14/09/2018,0.004888157,0.028895383,-0.024007226,2.991989839,8874.241862,212981.8047,263462.6573
654,15/09/2018,0.059885822,0.026905579,0.032980243,3.024970082,8972.061263,215329.4703,266366.7655
655,16/09/2018,0.07228357,0.230673864,-0.158390295,2.866579788,8502.275651,204054.6156,252419.5498
656,17/09/2018,0.123249177,0.111198104,0.012051073,2.87863086,8538.019131,204912.4591,253480.719
657,18/09/2018,0.008009471,0.001587892,0.006421579,2.885052439,8557.065534,205369.5728,254046.1776
658,19/09/2018,0.624162212,0.232094821,0.392067391,3.27711983,9719.937416,233278.498,288570.0638
659,20/09/2018,2.206496914,1.862617437,0.343879477,3.620999307,10739.88394,257757.2146,318850.715
660,21/09/2018,0.04050683,0.017339248,0.023167582,3.644166889,10808.59899,259406.3758,320890.7596
661,22/09/2018,0.00877558,0.057517562,-0.048741983,3.595424906,10664.03027,255936.7265,316598.7355
662,23/09/2018,0.038712579,0.050437074,-0.011724495,3.583700411,10629.25542,255102.1301,315566.3234
663,24/09/2018,0.008614298,1.25E-05,0.008601827,3.592302238,10654.76844,255714.4426,316323.7659
664,25/09/2018,0.003930252,0.005888938,-0.001958686,3.590343551,10648.95897,255575.0153,316151.2917
665,26/09/2018,0.075526112,0.019095848,0.056430264,3.646773815,10816.33114,259591.9474,321120.3151
666,27/09/2018,0.364790606,0.090546857,0.274243749,3.921017565,11629.7381,279113.7144,345269.1227
667,28/09/2018,0.236283483,0.026515387,0.209768096,4.13078566,12251.91027,294045.8465,363740.4621
668,29/09/2018,0.142059587,0.070431327,0.071628259,4.20241392,12464.35969,299144.6326,370047.7601
669,30/09/2018,0.095043443,0.059629273,0.03541417,4.237828089,12569.39811,301665.5546,373166.1902
670,01/10/2018,0.03660187,0.177979468,-0.141377598,4.096450491,12150.07216,291601.7318,360717.0444
671,02/10/2018,0.012120032,0.113111555,-0.100991523,3.995458968,11850.5313,284412.7512,351824.1349
672,03/10/2018,1.882157291,0.861016009,1.021141283,5.016600251,14879.23634,357101.6722,441741.7517
673,04/10/2018,0.098453983,0.076286051,0.022167933,5.038768184,14944.98643,358679.6743,443693.7712
674,05/10/2018,0.971716527,0.988642507,-0.01692598,5.021842204,14894.78398,357474.8155,442203.3371
675,06/10/2018,0.181926908,0.153838636,0.028088271,5.049930475,14978.09379,359474.251,444676.6779
676,07/10/2018,0.034199726,0.022395278,0.011804448,5.061734923,15013.10578,360314.5387,445716.1304
677,08/10/2018,0.060324396,0.165244096,-0.104919699,4.956815223,14701.91395,352845.9348,436477.3213
678,09/10/2018,0.07169048,0.229801229,-0.158110749,4.798704475,14232.95747,341590.9793,422554.7213
679,10/10/2018,0.014842893,0.049336158,-0.034493264,4.76421121,14130.65045,339135.6108,419517.3823
680,11/10/2018,0.035660044,0.038834092,-0.003174048,4.761037162,14121.23622,338909.6693,419237.8883
681,12/10/2018,0.098405126,0.232481961,-0.134076835,4.626960327,13723.56433,329365.5439,407431.6186
682,13/10/2018,0.012643322,0.075700304,-0.063056982,4.563903345,13536.53732,324876.8957,401879.0729
683,14/10/2018,0.050213767,0.180283469,-0.130069701,4.433833644,13150.75059,315618.0142,390425.6554
684,15/10/2018,0.037015211,0.154781459,-0.117766248,4.316067396,12801.4559,307234.9416,380055.6306
685,16/10/2018,0.002925104,0.010532492,-0.007607388,4.308460008,12778.89238,306693.4171,379385.7545
686,17/10/2018,0.235861963,0.253113004,-0.017251041,4.291208968,12727.7258,305465.4192,377866.6969
687,18/10/2018,0.095803894,0.190340188,-0.094536295,4.196672673,12447.33115,298735.9476,369542.2089
688,19/10/2018,1.118607966,0.926431218,0.192176748,4.38884942,13017.32738,312415.8571,386464.5245
689,20/10/2018,0.276800464,0.201290875,0.075509589,4.46435901,13241.28882,317790.9317,393113.597
690,21/10/2018,0.154849396,0.333697453,-0.178848057,4.285510953,12710.82549,305059.8118,377364.9525
691,22/10/2018,0.006852651,0.195263747,-0.188411096,4.097099857,12151.99818,291647.9563,360774.225
692,23/10/2018,0.006284803,4.81E-05,0.006236751,4.103336608,12170.49638,292091.9131,361323.4084
693,24/10/2018,0.043285358,0.013129766,0.030155592,4.133492199,12259.93786,294238.5086,363978.7891
694,25/10/2018,0.008416712,0.098529911,-0.090113199,4.043379,11992.66211,287823.8906,356043.7812
695,26/10/2018,0.05912646,0.096661996,-0.037535536,4.005843464,11881.33171,285151.961,352738.5521
696,27/10/2018,0.268042168,0.016952461,0.251089707,4.256933171,12626.06379,303025.531,374848.5073
697,28/10/2018,0.028776457,0.011084122,0.017692335,4.274625506,12678.53925,304284.942,376406.4236
698,29/10/2018,0.292839024,0.064748242,0.228090782,4.502716288,13355.05651,320521.3562,396491.1855
699,30/10/2018,1.021432939,0.448270451,0.573162487,5.075878775,15055.05645,361321.3548,446961.5814
700,31/10/2018,0.273667093,0.329307165,-0.055640071,5.020238704,14890.028,357360.672,442062.1393
701,01/11/2018,0.073012094,0.083649078,-0.010636984,5.00960172,14858.4787,356603.4888,441125.4891
702,02/11/2018,0.123680571,0.254079013,-0.130398442,4.879203278,14471.71692,347321.2061,429643.1238
703,03/11/2018,0.222927895,0.307779881,-0.084851986,4.794351292,14220.04593,341281.1023,422171.3974
704,04/11/2018,0.124938266,0.140596655,-0.015658389,4.778692903,14173.60315,340166.4756,420792.5823
705,05/11/2018,0.290002296,0.174535626,0.115466669,4.894159572,14516.07729,348385.855,430960.1153
706,06/11/2018,0.012729453,0.014622988,-0.001893535,4.892266037,14510.46107,348251.0657,430793.3782
707,07/11/2018,0.017449834,0.049882727,-0.032432893,4.859833144,14414.26511,345942.3626,427937.4673
708,08/11/2018,0.000721955,0.028192897,-0.027470942,4.832362202,14332.78629,343986.871,425518.4861
709,09/11/2018,0.006310413,0.018953217,-0.012642805,4.819719397,14295.28773,343086.9055,424405.2112
710,10/11/2018,0.265417181,0.276253374,-0.010836192,4.808883205,14263.14759,342315.5422,423451.0195
711,11/11/2018,0.082617107,0.055892213,0.026724894,4.835608099,14342.41362,344217.9269,425804.3068
712,12/11/2018,0.630706262,0.540443137,0.090263125,4.925871224,14610.13405,350643.2172,433752.5165
713,13/11/2018,0.019801202,0.086993505,-0.067192304,4.85867892,14410.84168,345860.2003,427835.831
714,14/11/2018,0.195659027,0.255398601,-0.059739574,4.798939346,14233.6541,341607.6984,422575.4031
715,15/11/2018,0.409357171,0.481327952,-0.071970781,4.726968565,14020.18876,336484.5302,416237.944
716,16/11/2018,0.142391676,0.209129252,-0.066737576,4.660230989,13822.24511,331733.8826,410361.3
717,17/11/2018,0.072695045,0.072633808,6.12E-05,4.660292226,13822.42674,331738.2418,410366.6923
718,18/11/2018,0.068566465,0.099744916,-0.031178451,4.629113774,13729.95145,329518.8348,407621.2425
719,19/11/2018,0.026417422,0.177840454,-0.151423032,4.477690742,13280.83074,318739.9378,394287.536
720,20/11/2018,0.028894024,0.28226572,-0.253371696,4.224319046,12529.33029,300703.927,371976.6379
721,21/11/2018,0.000114602,0.076178868,-0.076064266,4.14825478,12303.72368,295289.3683,365278.7229
722,22/11/2018,0.077232873,0.000620918,0.076611955,4.224866735,12530.95474,300742.9138,372024.8652
723,23/11/2018,0.07895768,0.007618137,0.071339543,4.296206278,12742.54782,305821.1477,378306.74
724,24/11/2018,0.003492691,0.000532619,0.002960072,4.29916635,12751.32739,306031.8574,378567.3921
725,25/11/2018,0.020034903,0.009732528,0.010302375,4.309468724,12781.88424,306765.2218,379474.578
726,26/11/2018,0.046065731,0.005702033,0.040363699,4.349832423,12901.60297,309638.4713,383028.8438
727,27/11/2018,0.00977186,0.005931236,0.003840624,4.353673047,12912.99426,309911.8622,383367.0338
728,28/11/2018,0.009070704,0.004510146,0.004560558,4.358233605,12926.52087,310236.5009,383768.6183
729,29/11/2018,3.00E-05,0.000178774,-0.000148792,4.358084813,12926.07956,310225.9094,383755.5163
730,30/11/2018,0.00615402,0.011955036,-0.005801016,4.352283797,12908.87374,309812.9698,383244.702
731,01/12/2018,0.063508094,0.039785903,0.023722191,4.376005989,12979.23376,311501.6102,385333.5834
732,02/12/2018,0.182695965,0.462475238,-0.279779273,4.096226715,12149.40844,291585.8026,360697.3396
733,03/12/2018,0.164804373,0.383168502,-0.218364129,3.877862587,11501.74043,276041.7703,341469.068
734,04/12/2018,0.003958405,0.075230615,-0.07127221,3.806590377,11290.34706,270968.3294,335193.1222
735,05/12/2018,7.34E-05,0.005219148,-0.005145745,3.801444632,11275.08478,270602.0347,334740.0085
736,06/12/2018,0.093022919,0.148117617,-0.055094698,3.746349933,11111.6739,266680.1736,329888.5897
737,07/12/2018,0.385371324,0.298082122,0.087289203,3.833639136,11370.57368,272893.7683,337574.9278
738,08/12/2018,0.093778241,6.31E-05,0.093715101,3.927354237,11648.53267,279564.7841,345827.1047
739,09/12/2018,0.962498654,0.61361146,0.348887194,4.27624143,12683.33208,304399.9699,376548.7154
740,10/12/2018,0.010919919,0.075489906,-0.064569987,4.211671443,12491.8175,299803.62,370862.9406
741,11/12/2018,0.006610919,0.017297343,-0.010686424,4.200985019,12460.12157,299042.9177,369921.9368
742,12/12/2018,0.015343433,0.017521071,-0.002177637,4.198807382,12453.6627,298887.9048,369730.1828
743,13/12/2018,0.153851557,0.105681795,0.048169763,4.246977144,12596.53421,302316.821,373971.8194
744,14/12/2018,1.174205768,0.962499685,0.211706083,4.458683227,13224.45445,317386.9068,392613.8102
745,15/12/2018,0.057171909,0.063602647,-0.006430737,4.452252489,13205.38088,316929.1411,392047.5452
746,16/12/2018,0.902075387,0.785780876,0.116294511,4.568547001,13550.3104,325207.4496,402287.9747
747,17/12/2018,0.123151924,0.133604834,-0.01045291,4.55809409,13519.30707,324463.3697,401367.5332
748,18/12/2018,0.098502242,0.100571142,-0.0020689,4.55602519,13513.17071,324316.097,401185.3541
749,19/12/2018,0.003128271,0.000593216,0.002535055,4.558560245,13520.68969,324496.5526,401408.5809
750,20/12/2018,0.010841148,0.007590781,0.003250367,4.561810611,13530.33027,324727.9265,401694.7952
751,21/12/2018,0.289723288,0.385027131,-0.095303843,4.466506769,13247.65908,317943.8179,393302.7201
752,22/12/2018,0.112597187,0.122624118,-0.010026931,4.456479838,13217.9192,317230.0608,392419.7886
753,23/12/2018,0.000723732,0,0.000723732,4.45720357,13220.06579,317281.579,392483.5176
754,24/12/2018,0.024654142,0.064597953,-0.039943811,4.417259758,13101.59244,314438.2186,388966.2253
755,25/12/2018,0.261382898,0.48059987,-0.219216972,4.198042787,12451.39491,298833.4778,369662.8557
756,26/12/2018,0.070042079,0.154168692,-0.084126613,4.113916174,12201.87537,292845.0089,362255.0026
757,27/12/2018,0.073864131,0.186194425,-0.112330294,4.00158588,11868.70372,284848.8893,352363.6462
758,28/12/2018,0.027024969,0.013789101,0.013235869,4.014821749,11907.96131,285791.0714,353529.1439
759,29/12/2018,0.074375607,0.106797939,-0.032422332,3.982399417,11811.79667,283483.1201,350674.1631
760,30/12/2018,0.028655251,0.035731741,-0.00707649,3.975322926,11790.8078,282979.3872,350051.0356
761,31/12/2018,0.151795196,0.19895481,-0.047159613,3.928163313,11650.93239,279622.3774,345898.3487
762,01/01/2019,0.117554036,2.62E-05,0.117527845,4.045691158,11999.51997,287988.4793,356247.3806
763,02/01/2019,2.23E-05,4.87E-06,1.74E-05,4.04570855,11999.57156,287989.7174,356248.9121
764,03/01/2019,0.236423895,0.258873483,-0.022449588,4.023258963,11932.98608,286391.6659,354272.0912
765,04/01/2019,0.10444482,0.169809745,-0.065364925,3.957894037,11739.11371,281738.729,348516.3173
766,05/01/2019,0.001992694,0.000676746,0.001315948,3.959209986,11743.01682,281832.4037,348632.1945
767,06/01/2019,0.126539885,0.137401143,-0.010861258,3.948348727,11710.80232,281059.2557,347675.7955
768,07/01/2019,0.081674086,0.106186019,-0.024511933,3.923836795,11638.09993,279314.3983,345517.3728
769,08/01/2019,0.213808197,0.433059414,-0.219251217,3.704585578,10987.80082,263707.2197,326210.9877
770,09/01/2019,0.031476001,0.038732438,-0.007256437,3.697329141,10966.27823,263190.6775,325572.0148
771,10/01/2019,0.08109074,0.109918411,-0.028827672,3.668501469,10880.77536,261138.6086,323033.5654
772,11/01/2019,0.007685879,0.045498611,-0.037812732,3.630688737,10768.62279,258446.947,319703.9274
773,12/01/2019,0.163588674,0.13017922,0.033409454,3.664098191,10867.71523,260825.1655,322645.8303
774,13/01/2019,1.843393632,2.083441111,-0.240047479,3.424050712,10155.73441,243737.6258,301508.2095
775,14/01/2019,0.349329194,0.244317618,0.105011576,3.529062288,10467.19875,251212.77,310755.1088
776,15/01/2019,0.203862361,0.253776128,-0.049913766,3.479148522,10319.15452,247659.7085,306359.9023
777,16/01/2019,0.467146345,0.792287331,-0.325140987,3.154007535,9354.786349,224514.8724,277729.2875
778,17/01/2019,0.337844755,0.305016606,0.03282815,3.186835685,9452.154642,226851.7114,280620.0031
779,18/01/2019,0.003107507,0.003506017,-0.000398511,3.186437174,9450.972658,226823.3438,280584.9118
780,19/01/2019,0.199638113,0.208269411,-0.008631297,3.177805877,9425.372231,226208.9335,279824.8743
781,20/01/2019,0.037605957,0.050408449,-0.012802493,3.165003384,9387.400037,225297.6009,278697.538
782,21/01/2019,0.005231285,0.053211595,-0.04798031,3.117023074,9245.090437,221882.1705,274472.5838
783,22/01/2019,0.02253871,0.017311933,0.005226776,3.12224985,9260.593055,222254.2333,274932.8328
784,23/01/2019,0.937467094,0.881815142,0.055651952,3.177901802,9425.656745,226215.7619,279833.3211
785,24/01/2019,0.337764441,0.310168002,0.027596439,3.205498241,9507.507783,228180.1868,282263.3531
786,25/01/2019,0.154993806,0.136763389,0.018230417,3.223728658,9561.5792,229477.9008,283868.6507
787,26/01/2019,0.049177756,0.048114206,0.001063549,3.224792208,9564.733689,229553.6085,283962.3027
788,27/01/2019,0.082030481,0.075661288,0.006369193,3.2311614,9583.624712,230006.9931,284523.1482
789,28/01/2019,0.086995016,0.090989663,-0.003994647,3.227166754,9571.776592,229722.6382,284171.3957
790,29/01/2019,0.02084147,0.018370823,0.002470648,3.229637402,9579.104534,229898.5088,284388.9511
791,30/01/2019,0.228585028,0.176077044,0.052507984,3.282145386,9734.843215,233636.2372,289012.5941
792,31/01/2019,0.041654536,0.035274966,0.00637957,3.288524956,9753.765019,234090.3605,289574.3535
793,01/02/2019,0.293435846,0.27130476,0.022131087,3.310656043,9819.405824,235665.7398,291523.1285
794,02/02/2019,0.072284668,0.070483101,0.001801567,3.31245761,9824.749271,235793.9825,291681.7673
795,03/02/2019,0.072366023,0.081207466,-0.008841444,3.303616166,9798.525548,235164.6132,290903.2251
796,04/02/2019,0.040104839,0.142285422,-0.102180583,3.201435582,9495.457936,227890.9905,281905.6116
797,05/02/2019,0.01011239,0.009288422,0.000823968,3.20225955,9497.901825,227949.6438,281978.1669
798,06/02/2019,0.006155714,0.007445727,-0.001290013,3.200969537,9494.075647,227857.8155,281864.5736
799,07/02/2019,0.131818911,0.374530994,-0.242712083,2.958257454,8774.191609,210580.5986,260492.3184
800,08/02/2019,0.172426468,0.301080136,-0.128653669,2.829603786,8392.604829,201422.5159,249163.591
801,09/02/2019,0.001655534,0.016802042,-0.015146508,2.814457278,8347.680287,200344.3269,247829.8501
802,10/02/2019,0.029675928,0.036793679,-0.007117751,2.807339526,8326.569034,199837.6568,247203.0893
803,11/02/2019,0.19663212,0.356115142,-0.159483022,2.647856504,7853.542391,188485.0174,233159.6523
804,12/02/2019,1.334877875,1.377039398,-0.042161523,2.605694981,7728.491314,185483.7915,229447.0772
805,13/02/2019,0.288322425,0.340807972,-0.052485547,2.553209435,7572.819184,181747.6604,224825.41
806,14/02/2019,0.372078565,0.378204352,-0.006125788,2.547083647,7554.650097,181311.6023,224285.9976
807,15/02/2019,0.202447963,0.209760313,-0.00731235,2.539771297,7532.961667,180791.08,223642.1013
808,16/02/2019,0.161802527,0.178260642,-0.016458115,2.523313182,7484.146898,179619.5256,222192.8656
809,17/02/2019,0.134580282,0.138129809,-0.003549526,2.519763656,7473.619004,179366.8561,221880.3085
810,18/02/2019,0.053049838,0.052215406,0.000834432,2.520598087,7476.093926,179426.2542,221953.7851
811,19/02/2019,0.02666919,0.073451077,-0.046781887,2.473816201,7337.338852,176096.1324,217834.3594
812,20/02/2019,0.08997448,0.085346036,0.004628444,2.478444644,7351.066814,176425.6035,218241.9216
813,21/02/2019,0.328542089,0.296207744,0.032334345,2.510778989,7446.970481,178727.2915,221089.1547
814,22/02/2019,0.004842152,0.005582284,-0.000740132,2.510038857,7444.77525,178674.606,221023.9816
815,23/02/2019,0.046142657,0.046484106,-0.00034145,2.509697407,7443.762509,178650.3002,220993.9149
816,24/02/2019,0.004315252,0.003187747,0.001127504,2.510824911,7447.106686,178730.5605,221093.1984
817,25/02/2019,0.039419869,0.034396623,0.005023246,2.515848158,7462.005637,179088.1353,221535.5254
818,26/02/2019,0.212810452,0.264622562,-0.051812109,2.464036048,7308.330918,175399.942,216973.1582
819,27/02/2019,0.026909975,0.039605715,-0.01269574,2.451340308,7270.675354,174496.2085,215855.2222
820,28/02/2019,0.011705428,0.010943192,0.000762236,2.452102544,7272.936146,174550.4675,215922.3416
821,01/03/2019,0.058973587,0.04651505,0.012458538,2.464561082,7309.888169,175437.3161,217019.3906
822,02/03/2019,0.046043524,0.04687797,-0.000834446,2.463726636,7307.413202,175377.9168,216945.9127
823,03/03/2019,0.046182972,0.069819338,-0.023636366,2.44009027,7237.307741,173695.3858,214864.5888
824,04/03/2019,0.976077685,0.677882471,0.298195214,2.738285484,8121.754746,194922.1139,241122.4666
825,05/03/2019,0.162186116,0.11171451,0.050471606,2.788757091,8271.453532,198514.8848,245566.7944
826,06/03/2019,0.161349143,0.110394268,0.050954875,2.839711966,8422.585691,202142.0566,250053.6769
827,07/03/2019,0.259440238,0.227982003,0.031458235,2.871170201,8515.890816,204381.3796,252823.7632
828,08/03/2019,0.31564864,0.260772956,0.054875684,2.926045885,8678.652095,208287.6503,257655.8964
829,09/03/2019,0.773019029,0.351349053,0.421669976,3.347715861,9929.325244,238303.8059,294786.4679
830,10/03/2019,0.612950156,0.395503808,0.217446348,3.565162209,10574.27111,253782.5066,313933.9235
831,11/03/2019,0.011620451,0.011068251,0.0005522,3.565714409,10575.90894,253821.8146,313982.548
832,12/03/2019,0.093277622,0.066920037,0.026357584,3.592071993,10654.08553,255698.0527,316303.4914
833,13/03/2019,0.140234592,0.134984722,0.00524987,3.597321864,10669.65665,256071.7596,316765.7741
834,14/03/2019,0.591426721,0.527759462,0.063667259,3.660989123,10858.49374,260603.8498,322372.0582
835,15/03/2019,0.005460211,0.004922124,0.000538087,3.661527209,10860.0897,260642.1528,322419.4399
836,16/03/2019,0.339626199,0.402635016,-0.063008817,3.598518393,10673.20555,256156.9332,316871.1356
837,17/03/2019,0.08743043,0.069977824,0.017452606,3.615970998,10724.96998,257399.2795,318407.9422
838,18/03/2019,0.034672835,0.069983867,-0.035311031,3.580659967,10620.23746,254885.699,315298.5941
839,19/03/2019,0.156259563,0.180364616,-0.024105053,3.556554915,10548.74188,253169.8051,313175.9996
840,20/03/2019,0.072878947,0.079893837,-0.00701489,3.549540024,10527.93571,252670.457,312558.2964
841,21/03/2019,0.097292625,0.151720269,-0.054427643,3.495112381,10366.50332,248796.0797,307765.6158
842,22/03/2019,0.061393069,0.074033728,-0.012640659,3.482471722,10329.01113,247896.2671,306652.53
843,23/03/2019,0.06392794,0.066095287,-0.002167347,3.480304375,10322.58278,247741.9867,306461.682
844,24/03/2019,2.830545831,2.999767952,-0.169222121,3.311082254,9820.669965,235696.0792,291560.659
845,25/03/2019,0.126884046,0.14582919,-0.018945144,3.29213711,9764.478668,234347.488,289892.4254
846,26/03/2019,0.088421983,0.214407994,-0.125986012,3.166151098,9390.804157,225379.2998,278798.6011
847,27/03/2019,0.116264199,0.194276675,-0.078012476,3.088138622,9159.419153,219826.0597,271929.1345
848,28/03/2019,0.155198122,0.155611642,-0.00041352,3.087725102,9158.192653,219796.6237,271892.7216
849,29/03/2019,0.282043464,0.316922971,-0.034879506,3.052845595,9054.740035,217313.7608,268821.3717
850,30/03/2019,0.004975591,0.007089486,-0.002113895,3.050731701,9048.470225,217163.2854,268635.2307
851,31/03/2019,0.33630549,0.416836553,-0.080531063,2.970200637,8809.615089,211430.7621,261543.9873
852,01/04/2019,0.066204588,0.059932141,0.006272446,2.976473084,8828.219167,211877.26,262096.3139
853,02/04/2019,0.028354101,0.052150741,-0.02379664,2.952676444,8757.638333,210183.32,260000.877
854,03/04/2019,0.118118789,0.098021023,0.020097766,2.97277421,8817.248307,211613.9594,261770.6058
855,04/04/2019,0.667760991,0.709040251,-0.04127926,2.93149495,8694.814022,208675.5365,258135.7193
856,05/04/2019,0.363074275,0.357554982,0.005519294,2.937014244,8711.184248,209068.422,258621.7263
857,06/04/2019,0.054648506,0.078031682,-0.023383176,2.913631068,8641.829748,207403.914,256562.6973
858,07/04/2019,0.124533751,0.124795396,-0.000261645,2.913369424,8641.053712,207385.2891,256539.658
859,08/04/2019,0.029680112,0.027066358,0.002613754,2.915983177,8648.806103,207571.3465,256769.8146
860,09/04/2019,0.06246016,0.059520533,0.002939627,2.918922805,8657.52504,207780.601,257028.6665
861,10/04/2019,0.109668009,0.103715461,0.005952547,2.924875352,8675.180294,208204.3271,257552.824
862,11/04/2019,0.019744269,0.02458316,-0.004838891,2.920036461,8660.828143,207859.8754,257126.7306
863,12/04/2019,0.126855804,0.128443375,-0.001587571,2.91844889,8656.119408,207746.8658,256986.9355
864,13/04/2019,0.41227582,0.559903496,-0.147627676,2.770821215,8218.255724,197238.1374,243987.4329
865,14/04/2019,0.307160893,0.308195991,-0.001035098,2.769786117,8215.185623,197164.455,243896.2863
866,15/04/2019,0.058081811,0.063948287,-0.005866476,2.763919641,8197.785655,196746.8557,243379.7079
867,16/04/2019,0.151474649,0.156419729,-0.00494508,2.758974561,8183.118548,196394.8452,242944.2639
868,17/04/2019,0.044372987,0.036042442,0.008330545,2.767305106,8207.826944,196987.8467,243677.8184
869,18/04/2019,0.080236984,0.080898742,-0.000661758,2.766643348,8205.86417,196940.7401,243619.5467
870,19/04/2019,0.017050454,0.015327286,0.001723167,2.768366516,8210.975086,197063.4021,243771.2819
871,20/04/2019,1.14E-05,9.29E-06,2.11E-06,2.768368625,8210.981342,197063.5522,243771.4676
872,21/04/2019,0.062642644,0.05183176,0.010810884,2.779179509,8243.046424,197833.1142,244723.4308
873,22/04/2019,0.195393598,0.207292911,-0.011899313,2.767280196,8207.753062,196986.0735,243675.6249


==> data_aol_accumulated_fm3.csv <==
index,date,BT,M5,diff,accum,accum2966,accum2966x24,accum3669x24
0,30/11/2016,0.100901058,0.136591927,-0.035690869,-0.035690869,-105.8591175,-2540.61882,-3457.812154
1,01/12/2016,0.096717206,0.099592518,-0.002875312,-0.038566181,-114.3872928,-2745.295027,-5870.587458
2,02/12/2016,0.001290758,0.059408908,-0.058118151,-0.096684332,-286.7657287,-6882.377489,-10659.81685
3,03/12/2016,5.83E-06,0.000664073,-0.000658239,-0.09734257,-288.7180626,-6929.233502,-10723.66992
4,04/12/2016,0.084711253,0.041140589,0.043570664,-0.053771906,-159.4874732,-3827.699357,-6222.410573
5,05/12/2016,0.068263986,0.000440873,0.067823113,0.014051207,41.67587996,1000.221119,-431.202953
6,06/12/2016,0.049502226,0.054906758,-0.005404532,0.008646675,25.64603805,615.5049132,806.2182776
7,07/12/2016,0.007548231,0.049224559,-0.041676328,-0.033029653,-97.9659508,-2351.182819,-4902.711212
8,08/12/2016,0.02292758,0.008381772,0.014545809,-0.018483845,-54.82308427,-1315.754022,-3931.814996
9,09/12/2016,0.114107803,0.047891866,0.066215937,0.047732093,141.5733878,3397.761307,2236.943033
10,10/12/2016,0.030324095,0.05997488,-0.029650785,0.018081308,53.62915953,1287.099829,-370.130591
11,11/12/2016,0.022359042,0.036187977,-0.013828935,0.004252373,12.61253832,302.7009197,-1071.041568
12,12/12/2016,0.053430339,0.040801248,0.012629091,0.016881464,50.07042222,1201.690133,504.2510836
13,13/12/2016,0.0105122,0.002900509,0.007611691,0.024493155,72.64669773,1743.520746,1125.59411
14,14/12/2016,0.038954819,0.091865445,-0.052910626,-0.028417471,-84.28621899,-2022.869256,-2833.962925
15,15/12/2016,0.073345226,0.098478534,-0.025133308,-0.053550779,-158.8316105,-3811.958652,-6348.675198
16,16/12/2016,0.005394895,0.00469558,0.000699315,-0.052851464,-156.7574422,-3762.178613,-6359.654473
17,17/12/2016,0.044339537,0.015537444,0.028802093,-0.024049371,-71.33043439,-1711.930425,-3510.14279
18,18/12/2016,0.018253217,0.01789324,0.000359977,-0.023689394,-70.2627426,-1686.305822,-3235.244615
19,19/12/2016,0.08322401,0.029577795,0.053646215,0.02995682,88.85192812,2132.446275,1579.690746
20,20/12/2016,0.076216953,0.043552166,0.032664788,0.062621608,185.7356893,4457.656543,5806.59251
21,21/12/2016,0.078571639,0.015346686,0.063224953,0.125846561,373.2608999,8958.261598,11457.53345
22,22/12/2016,0.150122049,0.06228568,0.087836369,0.21368293,633.7835704,15210.80569,20577.92807
23,23/12/2016,0.118148461,0.070036675,0.048111786,0.261794716,776.4831277,18635.59506,25327.00158
24,24/12/2016,0.396649937,0.464536141,-0.067886204,0.193908512,575.1326466,13803.18352,19315.75807
25,25/12/2016,0.000658635,0.204717794,-0.204059158,-0.010150646,-30.10681604,-722.563585,6743.394759
26,26/12/2016,0.259850682,0.544380796,-0.284530115,-0.294680761,-874.0231371,-20976.55529,-15523.99748
27,27/12/2016,0.000548311,0.030340981,-0.02979267,-0.324473431,-962.3881963,-23097.31671,-18762.21783
28,28/12/2016,0.064810973,0.058114848,0.006696125,-0.317777306,-942.5274896,-22620.65975,-17416.21812
29,29/12/2016,0.235242337,0.099235186,0.136007152,-0.181770155,-539.1302797,-12939.12671,-3550.432334
30,30/12/2016,0.241590982,0.121097069,0.120493913,-0.061276242,-181.7453338,-4361.888011,8216.180897
31,31/12/2016,0.285407503,0.108054784,0.177352719,0.116076478,344.2828337,8262.788009,25880.19749
32,01/01/2017,0.001762572,0.004446558,-0.002683986,0.113392491,336.3221283,8071.731079,25680.48042
33,02/01/2017,0.019435631,0.007215742,0.012219889,0.12561238,372.5663191,8941.591658,26833.7027
34,03/01/2017,0.03950356,0.015725343,0.023778217,0.149390597,443.0925107,10634.22026,28970.63953
35,04/01/2017,0.052019885,0.018171766,0.03384812,0.183238717,543.4860346,13043.66483,31905.34263
36,05/01/2017,0.035800375,0.014802861,0.020997514,0.204236231,605.7646611,14538.35187,33651.99274
37,06/01/2017,0.013501509,0.027149964,-0.013648455,0.190587776,565.2833436,13566.80025,31706.53159
38,07/01/2017,0.019898293,0.012149715,0.007748578,0.198336354,588.265626,14118.37502,32573.68314
39,08/01/2017,0.078424538,0.037860407,0.040564132,0.238900485,708.5788385,17005.89212,36373.39494
40,09/01/2017,0.155860668,0.060023103,0.095837565,0.33473805,992.8330563,23827.99335,46056.17503
41,10/01/2017,0.074414279,0.035553003,0.038861276,0.373599326,1108.095601,26594.29442,49751.1514
42,11/01/2017,0.07752638,0.042402941,0.03512344,0.408722766,1212.271724,29094.52138,53010.70875
43,12/01/2017,0.26024178,0.233678597,0.026563183,0.435285949,1291.058125,30985.395,55393.62984
44,13/01/2017,0.045572179,0.045457344,0.000114835,0.435400784,1291.398725,30993.5694,55573.01537
45,14/01/2017,0.173961393,0.074207495,0.099753899,0.535154683,1587.26879,38094.45096,65482.11276
46,15/01/2017,0.028849568,0.022058613,0.006790955,0.541945638,1607.410762,38577.85829,66777.19624
47,16/01/2017,0.123328425,0.132548997,-0.009220573,0.532725065,1580.062543,37921.50103,66395.84829
48,17/01/2017,0.064493887,0.025292621,0.039201267,0.571926332,1696.333501,40712.00402,70034.44064
49,18/01/2017,0.19945415,0.133629364,0.065824786,0.637751118,1891.569816,45397.67558,75899.79685
50,19/01/2017,0.050114875,0.013943878,0.036170997,0.673922115,1998.852993,47972.47183,78986.026
51,20/01/2017,0.208724211,0.110801782,0.097922429,0.771844544,2289.290918,54942.98203,86922.21882
52,21/01/2017,0.018345321,0.013619159,0.004726162,0.776570707,2303.308717,55279.40921,87396.8582
53,22/01/2017,0.020254969,0.03732096,-0.017065991,0.759504715,2252.690985,54064.58364,86120.5235
54,23/01/2017,0.004293545,0.006845437,-0.002551892,0.756952823,2245.122073,53882.92975,85990.76927
55,24/01/2017,0.011282373,0.010066161,0.001216212,0.758169035,2248.729358,53969.50459,86113.03562
56,25/01/2017,0.026887232,0.013820855,0.013066377,0.771235412,2287.484232,54899.62157,87157.68237
57,26/01/2017,0.066334461,0.035009771,0.03132469,0.802560102,2380.393263,57129.43831,90339.1306
58,27/01/2017,0.086658737,0.031328451,0.055330286,0.857890388,2544.502891,61068.06938,95999.61041
59,28/01/2017,0.008889869,0.027841042,-0.018951173,0.838939215,2488.293712,59719.04909,93968.69401
60,29/01/2017,0.003145543,0.003877263,-0.00073172,0.838207495,2486.12343,59666.96232,93806.70147
61,30/01/2017,0.051643254,0.038831181,0.012812073,0.851019568,2524.124039,60578.97694,94715.86873
62,31/01/2017,0.009014179,0.017183055,-0.008168875,0.842850693,2499.895155,59997.48372,94450.09569
63,01/02/2017,0.007109186,0.009509946,-0.00240076,0.840449933,2492.774501,59826.58802,93976.73753
64,02/02/2017,0.040839521,0.081275652,-0.04043613,0.800013802,2372.840937,56948.18249,89713.35645
65,03/02/2017,0.101694642,0.034111424,0.067583218,0.86759702,2573.292761,61759.02626,95627.90615
66,04/02/2017,0.035743039,0.041909211,-0.006166172,0.861430848,2555.003895,61320.09348,95199.16832
67,05/02/2017,0.031404826,0.06826549,-0.036860664,0.824570184,2445.675166,58696.20398,92343.76708
68,06/02/2017,0.07828493,0.012802935,0.065481996,0.89005218,2639.894766,63357.47438,98172.63029
69,07/02/2017,0.138852715,0.019400757,0.119451958,1.009504138,2994.189273,71860.54255,109450.5213
70,08/02/2017,0.13416582,0.012803755,0.121362065,1.130866202,3354.149155,80499.57972,120105.4821
71,09/02/2017,0.000179001,0.01117792,-0.010998918,1.119867284,3321.526364,79716.63274,119172.1232
72,10/02/2017,0.307365779,0.224630301,0.082735478,1.202602762,3566.919792,85606.07501,126615.1928
73,11/02/2017,0.958464652,0.571779125,0.386685527,1.589288289,4713.829065,113131.8976,166970.8149
74,12/02/2017,0.178756252,0.131534606,0.047221646,1.636509935,4853.888467,116493.3232,173080.1899
75,13/02/2017,0.008122976,0.005794219,0.002328757,1.638838692,4860.79556,116659.0934,173492.5745
76,14/02/2017,0.014771744,0.00871109,0.006060654,1.644899346,4878.77146,117090.515,174105.1618
77,15/02/2017,0.050968479,0.036265848,0.01470263,1.659601976,4922.379461,118137.1071,176386.2606
78,16/02/2017,0.023335528,0.004614662,0.018720866,1.678322842,4977.905549,119469.7332,177981.25
79,17/02/2017,0.00745984,0.018544707,-0.011084867,1.667237975,4945.027834,118680.668,176872.4953
80,18/02/2017,0.004394892,0.018804106,-0.014409214,1.652828761,4902.290105,117654.9625,175511.4514
81,19/02/2017,0.181640574,0.089968821,0.091671753,1.744500513,5174.188522,124180.5245,183639.2512
82,20/02/2017,0.185750977,0.041690575,0.144060402,1.888560916,5601.471677,134435.3202,196483.2404
83,21/02/2017,0.311962727,0.08044254,0.231520188,2.120081103,6288.160551,150915.8532,216816.98
84,22/02/2017,0.450638014,0.141022043,0.309615971,2.429697075,7206.481524,172955.5566,247227.129
85,23/02/2017,0.044959528,0.043857051,0.001102478,2.430799553,7209.751474,173034.0354,247632.1094
86,24/02/2017,0.116094507,0.067672239,0.048422268,2.47922182,7353.371918,176480.926,252349.4236
87,25/02/2017,0.082082226,0.03641252,0.045669706,2.524891526,7488.828266,179731.8784,257001.7395
88,26/02/2017,0.011494203,0.02717116,-0.015676957,2.509214569,7442.330412,178615.9299,255231.7218
89,27/02/2017,0.122023895,0.155549767,-0.033525872,2.475688697,7342.892675,176229.4242,252164.9916
90,28/02/2017,0.011321658,0.124297779,-0.112976122,2.362712575,7007.805497,168187.3319,243157.7022
91,01/03/2017,0.044456706,0.047935916,-0.003479211,2.359233365,6997.486161,167939.6679,243031.3853
92,02/03/2017,0.097922906,0.123065388,-0.025142482,2.334090883,6922.913559,166149.9254,240810.2013
93,03/03/2017,0.005511559,0.001943024,0.003568535,2.337659418,6933.497834,166403.948,241133.1962
94,04/03/2017,0.016409761,0.04158174,-0.025171979,2.312487439,6858.837744,164612.1059,238781.6967
95,05/03/2017,0.201303608,0.307965335,-0.106661727,2.205825712,6542.479062,157019.4975,230155.3909
96,06/03/2017,0.015443781,0.029980768,-0.014536988,2.191288724,6499.362355,155984.6965,228961.5435
97,07/03/2017,0.002152258,0.013934269,-0.011782011,2.179506713,6464.416911,155146.0059,228050.1894
98,08/03/2017,0.024813198,0.045326455,-0.020513258,2.158993455,6403.574588,153685.7901,226150.0358
99,09/03/2017,0.005069216,0.012425166,-0.00735595,2.151637506,6381.756843,153162.1642,225379.0686
100,10/03/2017,0.004667986,0.014836125,-0.010168139,2.141469366,6351.59814,152438.3554,224430.4572
101,11/03/2017,0.005762221,0.000748886,0.005013335,2.146482701,6366.467691,152795.2246,224900.8716
102,12/03/2017,0.025207245,0.005768512,0.019438733,2.165921435,6424.122976,154178.9514,226335.6923
103,13/03/2017,0.025200724,0.040193587,-0.014992863,2.150928571,6379.654142,153111.6994,224857.5894
104,14/03/2017,0.012802841,0.01954813,-0.006745289,2.144183282,6359.647614,152631.5427,224073.242
105,15/03/2017,0.090839014,0.023019021,0.067819993,2.212003275,6560.801714,157459.2411,229619.2428
106,16/03/2017,0.122331961,0.047904871,0.07442709,2.286430366,6781.552466,162757.2592,236769.419
107,17/03/2017,0.078853435,0.082046565,-0.00319313,2.283237235,6772.081639,162529.9593,236488.415
108,18/03/2017,0.24894335,0.052445038,0.196498311,2.479735547,7354.895632,176517.4952,254086.534
109,19/03/2017,0.057990143,0.133855297,-0.075865153,2.403870393,7129.879586,171117.1101,246201.8355
110,20/03/2017,0.032904908,0.035347327,-0.00244242,2.401427974,7122.635371,170943.2489,245559.8616
111,21/03/2017,0.064210821,0.023739288,0.040471533,2.441899507,7242.673938,173824.1745,249152.3111
112,22/03/2017,0.139392764,0.181421487,-0.042028722,2.399870785,7118.016748,170832.402,245282.5579
113,23/03/2017,0.006259299,0.005133357,0.001125941,2.400996726,7121.356289,170912.5509,245290.954
114,24/03/2017,0.007388121,0.030577461,-0.023189341,2.377807385,7052.576704,169261.8409,243437.8367
115,25/03/2017,0.005409273,0.021731497,-0.016322225,2.36148516,7004.164985,168099.9596,242398.7408
116,26/03/2017,0.036997296,0.025800774,0.011196522,2.372681682,7037.373869,168896.9729,242849.2844
117,27/03/2017,0.114075919,0.159905896,-0.045829977,2.326851705,6901.442157,165634.6118,239853.5965
118,28/03/2017,0.001593859,0.000860909,0.00073295,2.327584656,6903.61609,165686.7862,239892.7956
119,29/03/2017,0.05100005,0.043447016,0.007553034,2.335137689,6926.018386,166224.4413,240379.5745
120,30/03/2017,0.091618642,0.090614686,0.001003956,2.336141646,6928.996122,166295.9069,240485.2772
121,31/03/2017,0.134547384,0.189267121,-0.054719737,2.281421909,6766.697382,162400.7372,233802.9951
122,01/04/2017,0.035328985,0.046210567,-0.010881583,2.270540326,6734.422607,161626.1426,232986.3529
123,02/04/2017,0.029680245,0.040505291,-0.010825046,2.25971528,6702.31552,160855.5725,232008.4703
124,03/04/2017,0.04579405,0.033995288,0.011798762,2.271514041,6737.310646,161695.4555,232348.3916
125,04/04/2017,0.066066606,0.038969116,0.02709749,2.298611532,6817.681804,163624.3633,234089.5344
126,05/04/2017,0.022783373,0.049424586,-0.026641213,2.271970319,6738.663966,161727.9352,231796.0721
127,06/04/2017,0.097928259,0.081633023,0.016295236,2.288265555,6786.995636,162887.8953,233406.4301
128,07/04/2017,0.160431178,0.05551943,0.104911748,2.393177303,7098.163881,170355.9331,242337.5387
129,08/04/2017,0.015871975,0.008621232,0.007250743,2.400428046,7119.669584,170872.07,243101.4372
130,09/04/2017,0.020871809,0.064778573,-0.043906765,2.356521281,6989.442119,167746.6109,239767.6617
131,10/04/2017,0.021187109,0.046572169,-0.02538506,2.331136221,6914.150031,165939.6007,237760.7998
132,11/04/2017,0.03278047,0.153349729,-0.120569259,2.210566962,6556.541609,157356.9986,227098.8943
133,12/04/2017,0.0638964,0.06650128,-0.00260488,2.207962082,6548.815535,157171.5728,226240.7995
134,13/04/2017,0.111880292,0.134229747,-0.022349455,2.185612627,6482.527052,155580.6492,223728.738
135,14/04/2017,0.031620062,0.032832614,-0.001212552,2.184400074,6478.930619,155494.3349,223307.3797
136,15/04/2017,0.034173133,0.041760691,-0.007587558,2.176812516,6456.425922,154954.2221,222300.9442
137,16/04/2017,0.019951578,0.006344628,0.01360695,2.190419466,6496.784136,155922.8193,223768.0035
138,17/04/2017,0.191117293,0.179075958,0.012041335,2.202460801,6532.498736,156779.9697,225714.8541
139,18/04/2017,0.08860559,0.111290597,-0.022685007,2.179775795,6465.215008,155165.1602,223750.259
140,19/04/2017,0.099455572,0.08820972,0.011245851,2.191021646,6498.570202,155965.6848,224813.3801
141,20/04/2017,0.044620944,0.017255124,0.02736582,2.218387466,6579.737224,157913.6934,227065.2143
142,21/04/2017,0.353507997,0.452024668,-0.09851667,2.119870795,6287.536778,150900.8827,218398.2782
143,22/04/2017,0.018210893,0.04181318,-0.023602287,2.096268508,6217.532395,149220.7775,215689.8067
144,23/04/2017,0.094388474,0.183669015,-0.089280541,2.006987967,5952.72631,142865.4314,206084.206
145,24/04/2017,0.208793964,0.134718187,0.074075776,2.081063743,6172.435062,148138.4415,212588.7153
146,25/04/2017,0.026480715,0.005825895,0.02065482,2.101718563,6233.697258,149608.7342,214121.3132
147,26/04/2017,0.138231548,0.122121431,0.016110117,2.11782868,6281.479865,150755.5168,215815.1775
148,27/04/2017,0.070366978,0.050176486,0.020190493,2.138019173,6341.364867,152192.7568,218332.0731
149,28/04/2017,0.037720144,0.103635818,-0.065915674,2.072103499,6145.858978,147500.6155,212913.5441
150,29/04/2017,0.021548214,0.04649314,-0.024944926,2.047158573,6071.872328,145724.9359,211152.1853
151,30/04/2017,0.23626108,0.240419934,-0.004158854,2.042999719,6059.537167,145428.892,213140.6591
152,01/05/2017,0.122884109,0.128375815,-0.005491707,2.037508012,6043.248764,145037.9703,214874.6661
153,02/05/2017,0.042571793,0.09446352,-0.051891726,1.985616286,5889.337904,141344.1097,212837.3197
154,03/05/2017,0.081562106,0.105238527,-0.023676421,1.961939865,5819.11364,139658.7274,211818.03
155,04/05/2017,0.051085809,0.029011406,0.022074403,1.984014267,5884.586316,141230.0716,213389.9114
156,05/05/2017,0.012024057,0.008833145,0.003190912,1.987205179,5894.050561,141457.2135,213584.8837
157,06/05/2017,0.025567859,0.019950238,0.00561762,1.9928228,5910.712425,141857.0982,214408.2918
158,07/05/2017,0.051967665,0.064008002,-0.012040337,1.980782463,5875.000785,141000.0188,213162.1777
159,08/05/2017,0.155071385,0.062671741,0.092399644,2.073182108,6149.058132,147577.3952,221232.1533
160,09/05/2017,0.046606935,0.051890604,-0.005283669,2.067898439,6133.38677,147201.2825,220768.0103
161,10/05/2017,0.032607194,0.029945129,0.002662065,2.070560504,6141.282455,147390.7789,221130.6875
162,11/05/2017,0.008995675,0.007632182,0.001363494,2.071923997,6145.326575,147487.8378,221609.5897
163,12/05/2017,0.131776108,0.083823246,0.047952862,2.119876859,6287.554764,150901.3143,226649.7473
164,13/05/2017,0.014900356,0.016460601,-0.001560245,2.118316614,6282.927077,150790.2498,226445.7366
165,14/05/2017,0.022159379,0.018432096,0.003727282,2.122043896,6293.982196,151055.5727,226559.6112
166,15/05/2017,0.01781327,0.023129668,-0.005316398,2.116727499,6278.213762,150677.1303,226020.7222
167,16/05/2017,0.043554166,0.027182114,0.016372052,2.133099551,6326.773268,151842.5584,228115.7752
168,17/05/2017,0.047633887,0.042112949,0.005520938,2.138620489,6343.14837,152235.5609,228816.68
169,18/05/2017,0.020002093,0.032529699,-0.012527607,2.126092882,6305.991488,151343.7957,227683.6325
170,19/05/2017,0.016496228,0.010640902,0.005855326,2.131948208,6323.358385,151760.6012,227784.73
171,20/05/2017,0.042026887,0.037538268,0.00448862,2.136436828,6336.671632,152080.1192,228293.5696
172,21/05/2017,0.329812718,0.296967252,0.032845467,2.169282294,6434.091284,154418.1908,231671.3013
173,22/05/2017,0.055314883,0.043990967,0.011323916,2.180606211,6467.678022,155224.2725,233758.5089
174,23/05/2017,0.13141317,0.107589742,0.023823428,2.204429639,6538.338309,156920.1194,234995.0086
175,24/05/2017,0.043019551,0.016850563,0.026168987,2.230598626,6615.955525,158782.9326,237451.1306
176,25/05/2017,0.008464469,0.016899941,-0.008435471,2.222163155,6590.935918,158182.462,236619.087
177,26/05/2017,0.1698782,0.145666555,0.024211645,2.2463748,6662.747657,159905.9438,238442.9501
178,27/05/2017,0.006925915,0.020528767,-0.013602852,2.232771948,6622.401598,158937.6384,236944.6051
179,28/05/2017,0.018128414,0.056548765,-0.038420351,2.194351597,6508.446837,156202.7241,233954.0859
180,29/05/2017,1.451823508,1.240231081,0.211592427,2.405944023,7136.029972,171264.7193,250595.5138
181,30/05/2017,0.01814984,0.006451776,0.011698064,2.417642087,7170.72643,172097.4343,251689.6281
182,31/05/2017,0.03730128,0.044744023,-0.007442743,2.410199344,7148.651254,171567.6301,251256.9168
183,01/06/2017,0.200096997,0.153726816,0.046370181,2.456569525,7286.185211,174868.4451,255194.6523
184,02/06/2017,0.000764309,2.01E-05,0.000744246,2.457313772,7288.392648,174921.4236,255260.0176
185,03/06/2017,0.00201327,0.000282172,0.001731098,2.459044869,7293.527081,175044.6499,255408.8838
186,04/06/2017,0.035400906,0.044677735,-0.009276828,2.449768041,7266.01201,174384.2882,254856.5891
187,05/06/2017,0.173352533,0.107264636,0.066087897,2.515855938,7462.028712,179088.6891,259511.8938
188,06/06/2017,0.328847321,0.399819405,-0.070972084,2.444883854,7251.525511,174036.6123,254592.0375
189,07/06/2017,0.107350251,0.224125249,-0.116774998,2.328108857,6905.17087,165724.1009,245495.8678
190,08/06/2017,0.215969674,0.307810114,-0.09184044,2.236268417,6632.772125,159186.531,236393.3269
191,09/06/2017,0.106663827,0.14008729,-0.033423463,2.202844954,6533.638134,156807.3152,233103.8482
192,10/06/2017,0.07345312,0.076451228,-0.002998109,2.199846845,6524.745742,156593.8978,232839.4812
193,11/06/2017,0.052809585,0.071312894,-0.018503309,2.181343536,6469.864928,155276.7583,231634.0643
194,12/06/2017,0.130500798,0.064764806,0.065735993,2.247079529,6664.837883,159956.1092,237715.6282
195,13/06/2017,0.494230664,0.415217635,0.079013029,2.326092558,6899.190527,165580.5726,244680.0064
196,14/06/2017,0.219086304,0.163620587,0.055465717,2.381558274,7063.701841,169528.8442,250173.7565
197,15/06/2017,0.14823686,0.181495698,-0.033258837,2.348299437,6965.05613,167161.3471,245711.8085
198,16/06/2017,0.011692164,0.075160355,-0.063468191,2.284831246,6776.809476,162643.4274,236862.7848
199,17/06/2017,0.080370126,0.0764574,0.003912725,2.288743971,6788.414618,162921.9508,236228.0624
200,18/06/2017,0.057825535,0.089729839,-0.031904304,2.256839667,6693.786452,160650.8748,234414.9174
201,19/06/2017,0.004750745,0.017401535,-0.012650789,2.244188878,6656.264212,159750.3411,233989.9975
202,20/06/2017,0.147289911,0.099886163,0.047403748,2.291592626,6796.863729,163124.7295,237987.9281
203,21/06/2017,0.182682166,0.161432258,0.021249908,2.312842534,6859.890956,164637.3829,239626.7547
204,22/06/2017,0.285315218,0.301076691,-0.015761473,2.297081061,6813.142427,163515.4182,238195.0512
205,23/06/2017,0.123951117,0.10435332,0.019597797,2.316678858,6871.269493,164910.4678,240333.1898
206,24/06/2017,0.342519746,0.224227092,0.118292654,2.434971512,7222.125505,173331.0121,249019.486
207,25/06/2017,0.561354063,0.395090375,0.166263688,2.6012352,7715.263603,185166.3265,262373.4179
208,26/06/2017,0.06836462,0.075277877,-0.006913258,2.594321943,7694.758883,184674.2132,261831.8657
209,27/06/2017,0.050756668,0.073871677,-0.023115009,2.571206934,7626.199766,183028.7944,260210.1895
210,28/06/2017,0.000243503,0.00011345,0.000130054,2.571336987,7626.585503,183038.0521,260216.4163
211,29/06/2017,0.011962418,0.104408404,-0.092445986,2.478891001,7352.390709,176457.377,255651.297
212,30/06/2017,0.109466204,0.199835882,-0.090369678,2.388521323,7084.354244,170024.5019,249515.9578
213,01/07/2017,0.027185138,0.034534719,-0.007349581,2.381171742,7062.555387,169501.3293,248990.3704
214,02/07/2017,0.133901975,0.049285696,0.084616279,2.465788021,7313.52727,175524.6545,256672.2693
215,03/07/2017,0.102497828,0.141656491,-0.039158663,2.426629358,7197.382676,172737.1842,253506.2473
216,04/07/2017,0.017770123,0.024546666,-0.006776543,2.419852814,7177.283446,172254.8027,252843.2491
217,05/07/2017,0.106111952,0.116260985,-0.010149033,2.409703781,7147.181414,171532.3539,251334.1813
218,06/07/2017,0.025018398,0.025247226,-0.000228828,2.409474953,7146.502711,171516.0651,251411.1747
219,07/07/2017,0.007302582,0.007710422,-0.00040784,2.409067113,7145.293057,171487.0334,251363.9689
220,08/07/2017,0.053961764,0.036781335,0.017180429,2.426247542,7196.25021,172710.005,252797.8778
221,09/07/2017,0.067155259,0.047872364,0.019282895,2.445530437,7253.443276,174082.6386,254437.7895
222,10/07/2017,0.024135385,0.010257836,0.013877549,2.459407986,7294.604086,175070.4981,255522.5737
223,11/07/2017,0.145034849,0.133628585,0.011406264,2.47081425,7328.435066,175882.4416,256637.1025
224,12/07/2017,0.029125122,0.024201991,0.004923131,2.475737381,7343.037072,176232.8897,257009.198
225,13/07/2017,0.108965365,0.171636364,-0.062670999,2.413066383,7157.154892,171771.7174,251565.1157
226,14/07/2017,0.028877189,0.027095256,0.001781932,2.414848315,7162.440102,171898.5624,251904.7061
227,15/07/2017,0.021396716,0.011500884,0.009895832,2.424744146,7191.791137,172602.9873,252661.2382
228,16/07/2017,0.174179359,0.174449409,-0.00027005,2.424474097,7190.990172,172583.7641,252528.7024
229,17/07/2017,0.202773578,0.13451894,0.068254638,2.492728735,7393.433428,177442.4023,257780.4473
230,18/07/2017,0.418665278,0.522932662,-0.104267384,2.388461351,7084.176367,170020.2328,250532.652
231,19/07/2017,0.009933703,0.018841444,-0.008907741,2.37955361,7057.756007,169386.1442,250276.5434
232,20/07/2017,0.150249953,0.18895393,-0.038703977,2.340849633,6942.960011,166631.0403,247015.7746
233,21/07/2017,0.011300729,0.003043981,0.008256748,2.349106382,6967.449529,167218.7887,247746.1176
234,22/07/2017,0.089519657,0.089347142,0.000172514,2.349278896,6967.961206,167231.0689,247689.1929
235,23/07/2017,0.748544806,0.894214071,-0.145669265,2.203609631,6535.906166,156861.748,236303.4477
236,24/07/2017,0.036721861,0.020372876,0.016348985,2.219958616,6584.397255,158025.5341,237671.5591
237,25/07/2017,0.089181335,0.097785087,-0.008603751,2.211354864,6558.878527,157413.0846,236819.292
238,26/07/2017,0.016179693,0.006446299,0.009733395,2.221088259,6587.747776,158105.9466,238053.2816
239,27/07/2017,0.223028761,0.195562224,0.027466537,2.248554796,6669.213525,160061.1246,240613.2748
240,28/07/2017,0.045654183,0.038569792,0.007084391,2.255639187,6690.225829,160565.4199,241337.3831
241,29/07/2017,0.621924581,0.570988166,0.050936415,2.306575601,6841.303233,164191.2776,245878.8157
242,30/07/2017,0.075667359,0.118300231,-0.042632872,2.263942729,6714.854134,161156.4992,242161.8366
243,31/07/2017,0.199794839,0.230198126,-0.030403287,2.233539442,6624.677985,158992.2716,239714.945
244,01/08/2017,0.035199055,0.033177392,0.002021663,2.235561105,6630.674237,159136.1817,239939.1808
245,02/08/2017,0.063126023,0.060028349,0.003097674,2.23865878,6639.861941,159356.6866,239742.4962
246,03/08/2017,0.020454457,0.01171094,0.008743518,2.247402297,6665.795213,159979.0851,240463.7898
247,04/08/2017,0.382367018,0.334287316,0.048079702,2.295481999,6808.399609,163401.5906,244849.797
248,05/08/2017,0.005532063,0.014788843,-0.00925678,2.286225219,6780.944,162742.656,244237.2176
249,06/08/2017,0.551237162,0.418165199,0.133071963,2.419297182,7175.635442,172215.2506,253827.7273
250,07/08/2017,0.450191608,0.379591479,0.070600129,2.489897311,7385.035424,177240.8502,260481.052
251,08/08/2017,0.158503087,0.11226738,0.046235707,2.536133018,7522.170531,180532.0927,264500.8332
252,09/08/2017,0.051769684,0.072241241,-0.020471557,2.515661461,7461.451893,179074.8454,262884.3466
253,10/08/2017,0.074670871,0.108182739,-0.033511868,2.482149594,7362.055696,176689.3367,259855.1902
254,11/08/2017,0.099165823,0.087697819,0.011468004,2.493617598,7396.069796,177505.6751,260885.2964
255,12/08/2017,0.1397013,0.132721601,0.006979699,2.500597297,7416.771583,178002.518,261539.0528
256,13/08/2017,0.064248108,0.053590017,0.010658091,2.511255388,7448.383481,178761.2035,262505.0607
257,14/08/2017,0.009985378,0.012576055,-0.002590677,2.508664711,7440.699533,178576.7888,262373.5495
258,15/08/2017,0.054826942,0.070157821,-0.015330879,2.493333832,7395.228146,177485.4755,261235.2225
259,16/08/2017,0.36403734,0.380781436,-0.016744096,2.476589735,7345.565154,176293.5637,261389.4056
260,17/08/2017,0.231945333,0.202571006,0.029374327,2.505964063,7432.689411,178384.5459,265605.3113
261,18/08/2017,0.132358052,0.139262463,-0.006904411,2.499059651,7412.210925,177893.0622,264245.0243
262,19/08/2017,0.069517921,0.059690811,0.009827109,2.508886761,7441.358133,178592.5952,265077.0096
263,20/08/2017,0.321921828,0.304779412,0.017142416,2.526029176,7492.202536,179812.8609,267936.6382
264,21/08/2017,0.194782555,0.198823842,-0.004041287,2.52198789,7480.216082,179525.186,266647.7238
265,22/08/2017,0.09824353,0.10011327,-0.001869741,2.520118149,7474.67043,179392.0903,266407.5209
266,23/08/2017,0.012925175,0.058105191,-0.045180016,2.474938133,7340.666502,176175.996,264839.0973
267,24/08/2017,0.325507421,0.326330078,-0.000822657,2.474115476,7338.226502,176117.436,265577.2705
268,25/08/2017,0.413197366,0.359218562,0.053978805,2.528094281,7498.327637,179959.8633,269551.7992
269,26/08/2017,0.00997156,0.009546416,0.000425144,2.528519424,7499.588612,179990.1267,269570.1005
270,27/08/2017,0.00309178,0.006881831,-0.003790051,2.524729373,7488.34732,179720.3357,269334.532
271,28/08/2017,0.079018153,0.084575752,-0.0055576,2.519171774,7471.863482,179324.7236,269509.541
272,29/08/2017,0.005716268,0.006612107,-0.000895839,2.518275935,7469.206423,179260.9542,269440.2808
273,30/08/2017,0.135782027,0.094253127,0.0415289,2.559804834,7592.381138,182217.1473,270960.898
274,31/08/2017,0.047802228,0.034164037,0.013638191,2.573443025,7632.832012,183187.9683,271901.0009
275,01/09/2017,0.012382756,0.010467521,0.001915235,2.575358261,7638.512602,183324.3024,272043.6852
276,02/09/2017,0.010468777,0.013489279,-0.003020501,2.572337759,7629.553793,183109.291,271722.3316
277,03/09/2017,0.014135072,0.013167549,0.000967524,2.573305283,7632.423469,183178.1633,271857.4882
278,04/09/2017,0.103196699,0.050331225,0.052865473,2.626170756,7789.222462,186941.3391,273954.1582
279,05/09/2017,0.002771855,0.003812492,-0.001040637,2.625130119,7786.135933,186867.2624,274078.1187
280,06/09/2017,0.022187687,0.051126624,-0.028938937,2.596191182,7700.303046,184807.2731,272000.868
281,07/09/2017,0.102141372,0.074993937,0.027147435,2.623338618,7780.822341,186739.7362,273492.171
282,08/09/2017,0.043361199,0.034561751,0.008799448,2.632138066,7806.921504,187366.1161,274209.4384
283,09/09/2017,0.023185533,0.001029139,0.022156394,2.65429446,7872.637368,188943.2968,276231.3713
284,10/09/2017,0.96374882,0.854949646,0.108799174,2.763093634,8195.335718,196688.0572,292549.4661
285,11/09/2017,0.01401092,0.019108408,-0.005097488,2.757996146,8180.216569,196325.1977,291804.7466
286,12/09/2017,0.193638643,0.175069228,0.018569416,2.776565561,8235.293454,197647.0429,293306.0758
287,13/09/2017,0.174669148,0.215037883,-0.040368735,2.736196826,8115.559786,194773.4349,293274.5919
288,14/09/2017,0.107981118,0.030542171,0.077438947,2.813635773,8345.243703,200285.8489,297898.7072
289,15/09/2017,0.027249336,0.029121429,-0.001872093,2.81176368,8339.691075,200152.5858,297616.2504
290,16/09/2017,0.019931752,0.014014334,0.005917417,2.817681098,8357.242137,200573.8113,297913.3394
291,17/09/2017,0.004749855,0.003989814,0.000760041,2.818441138,8359.496415,200627.914,297948.4388
292,18/09/2017,0.018862106,0.024959008,-0.006096902,2.812344236,8341.413004,200193.9121,297614.8528
293,19/09/2017,0.011865734,0.012450141,-0.000584407,2.811759829,8339.679653,200152.3117,297584.4634
294,20/09/2017,0.002106761,0.026103888,-0.023997127,2.787762702,8268.504174,198444.1002,297405.2444
295,21/09/2017,0.029865685,0.025360399,0.004505286,2.792267988,8281.866852,198764.8044,297645.8155
296,22/09/2017,0.015169019,0.021733986,-0.006564967,2.78570302,8262.395157,198297.4838,297352.1566
297,23/09/2017,0.013927456,0.010815011,0.003112444,2.788815464,8271.626666,198519.04,297336.8168
298,24/09/2017,0.044202834,0.030334363,0.013868471,2.802683935,8312.760551,199506.2532,298175.8479
299,25/09/2017,0.007877062,0.008662032,-0.00078497,2.801898965,8310.43233,199450.3759,298201.3841
300,26/09/2017,0.029963788,0.035230366,-0.005266579,2.796632387,8294.81166,199075.4798,298034.4799
301,27/09/2017,0.039456255,0.038362459,0.001093796,2.797726183,8298.055859,199153.3406,298085.7942
302,28/09/2017,0.224657785,0.273515063,-0.048857278,2.748868905,8153.145172,195675.4841,296827.7177
303,29/09/2017,0.10061319,0.110090392,-0.009477202,2.739391702,8125.035788,195000.8589,296109.6816
304,30/09/2017,0.184646124,0.131970572,0.052675552,2.792067254,8281.271475,198750.5154,298098.3509
305,01/10/2017,0.01089975,0.015271112,-0.004371362,2.787695891,8268.306013,198439.3443,297774.2299
306,02/10/2017,0.209491178,0.256355522,-0.046864344,2.740831548,8129.306371,195103.3529,294307.9345
307,03/10/2017,0.045019394,0.053983878,-0.008964484,2.731867063,8102.717709,194465.225,293272.1143
308,04/10/2017,0.079850207,0.091854774,-0.012004567,2.719862497,8067.112166,193610.692,292458.9619
309,05/10/2017,0.097923997,0.112805801,-0.014881804,2.704980693,8022.972735,192551.3456,291977.2588
310,06/10/2017,0.000618283,5.10E-06,0.000613182,2.705593875,8024.791433,192594.9944,292031.0955
311,07/10/2017,0.066424755,0.040383349,0.026041405,2.73163528,8102.03024,194448.7258,294210.5275
312,08/10/2017,0.028841152,0.029284151,-0.000442999,2.731192282,8100.716308,194417.1914,293976.528
313,09/10/2017,0.008465426,0.008493342,-2.79E-05,2.731164365,8100.633507,194415.2042,292631.5302
314,10/10/2017,0.052223341,0.04160081,0.010622531,2.741786896,8132.139934,195171.3584,292582.9803
315,11/10/2017,0.102427011,0.1266712,-0.024244189,2.717542707,8060.231669,193445.5601,292688.9178
316,12/10/2017,0.166146971,0.172906151,-0.00675918,2.710783527,8040.183941,192964.4146,292284.1579
317,13/10/2017,0.007511653,0.00614598,0.001365673,2.7121492,8044.234527,193061.6286,292455.4859
318,14/10/2017,0.114984433,0.12902607,-0.014041636,2.698107564,8002.587035,192062.0888,292051.5861
319,15/10/2017,0.071031462,0.089927984,-0.018896522,2.679211042,7946.539951,190716.9588,291196.3315
320,16/10/2017,0.205073254,0.196556393,0.008516861,2.687727903,7971.80096,191323.223,290327.7687
321,17/10/2017,0.096804292,0.093628687,0.003175605,2.690903508,7981.219805,191549.2753,290174.9194
322,18/10/2017,0.134235054,0.166740377,-0.032505323,2.658398186,7884.80902,189235.4165,289236.0207
323,19/10/2017,0.015353372,0.021514185,-0.006160813,2.652237372,7866.536045,188796.8651,288278.1609
324,20/10/2017,0.087809033,0.042673852,0.045135181,2.697372553,8000.406992,192009.7678,292175.1388
325,21/10/2017,0.049589382,0.051143379,-0.001553997,2.695818557,7995.79784,191899.1482,291661.2066
326,22/10/2017,0.023567419,0.023684437,-0.000117018,2.695701539,7995.450765,191890.8184,290826.4015
327,23/10/2017,0.066697055,0.057554576,0.009142478,2.704844017,8022.567354,192541.6165,291249.363
328,24/10/2017,0.059917672,0.062358211,-0.002440539,2.702403478,8015.328716,192367.8892,291354.14
329,25/10/2017,0.03695829,0.043753534,-0.006795243,2.695608234,7995.174022,191884.1765,291385.8249
330,26/10/2017,0.006187059,0.00630207,-0.000115011,2.695493224,7994.832902,191875.9896,291204.3346
331,27/10/2017,0.151946864,0.147018373,0.004928491,2.700421714,8009.450804,192226.8193,291707.1046
332,28/10/2017,0.419135819,0.426944112,-0.007808293,2.692613422,7986.29141,191670.9938,290102.3095
333,29/10/2017,0.425368484,0.479299892,-0.053931407,2.638682014,7826.330854,187831.9405,287844.8737
334,30/10/2017,0.033178759,0.032642573,0.000536185,2.639218199,7827.921178,187870.1083,288011.6739
335,31/10/2017,0.006680024,0.056692683,-0.05001266,2.58920554,7679.583632,184310.0072,286028.7057
336,01/11/2017,0.004233677,0.007757773,-0.003524096,2.585681444,7669.131163,184059.1479,285844.4559
337,02/11/2017,0.046027848,0.070260433,-0.024232585,2.561448859,7597.257316,182334.1756,284892.6252
338,03/11/2017,0.008007917,0.007627535,0.000380382,2.56182924,7598.385526,182361.2526,284874.3682
339,04/11/2017,0.076871949,0.076520015,0.000351934,2.562181174,7599.429362,182386.3047,285059.7998
340,05/11/2017,0.11022625,0.087089984,0.023136266,2.58531744,7668.051527,184033.2366,287045.5236
341,06/11/2017,0.208430436,0.183718092,0.024712344,2.610029784,7741.348339,185792.3601,288028.2917
342,07/11/2017,0.010879131,0.004675675,0.006203457,2.616233241,7759.747793,186233.947,287910.8411
343,08/11/2017,0.328370414,0.244905679,0.083464735,2.699697976,8007.304197,192175.3007,289619.1542
344,09/11/2017,0.094988191,0.129410038,-0.034421846,2.66527613,7905.209002,189725.016,288427.9921
345,10/11/2017,0.14808049,0.107566815,0.040513675,2.705789804,8025.372559,192608.9414,292714.6607
346,11/11/2017,0.26052797,0.211876662,0.048651308,2.754441112,8169.672338,196072.1361,299014.4284
347,12/11/2017,0.094388705,0.057301816,0.03708689,2.791528002,8279.672054,198712.1293,301491.9864
348,13/11/2017,0.215477315,0.241913511,-0.026436197,2.765091805,8201.262294,196830.2951,301671.8605
349,14/11/2017,0.050771829,0.048760034,0.002011794,2.767103599,8207.229275,196973.5026,302388.4941
350,15/11/2017,0.159482144,0.138076075,0.021406069,2.788509669,8270.719678,198497.2723,303073.2463
351,16/11/2017,0.009290571,0.024225814,-0.014935243,2.773574426,8226.421748,197434.122,302399.1535
352,17/11/2017,0.015087538,0.014151975,0.000935563,2.774509989,8229.196627,197500.719,302457.2337
353,18/11/2017,0.196832976,0.142635999,0.054196978,2.828706966,8389.944861,201358.6767,306873.1584
354,19/11/2017,0.071882261,0.031286241,0.04059602,2.869302986,8510.352656,204248.4637,309315.0185
355,20/11/2017,1.140648608,0.724766829,0.415881779,3.285184765,9743.858013,233852.5923,331396.46
356,21/11/2017,0.006902824,0.005673095,0.00122973,3.286414495,9747.505392,233940.1294,331201.2399
357,22/11/2017,0.107988706,0.106156717,0.001831989,3.288246483,9752.939069,234070.5377,331994.0102
358,23/11/2017,0.167589385,0.055082438,0.112506948,3.400753431,10086.63468,242079.2323,341315.7686
359,24/11/2017,0.251723831,0.284584595,-0.032860764,3.367892667,9989.16965,239740.0716,340637.2074
360,25/11/2017,0.05199851,0.066243217,-0.014244707,3.35364796,9946.919849,238726.0764,340864.4622
361,26/11/2017,0.061449375,0.007979177,0.053470198,3.407118158,10105.51246,242532.299,344525.9376
362,27/11/2017,0.067925677,0.110971066,-0.04304539,3.364072769,9977.839833,239468.156,340949.858
363,28/11/2017,0.032656669,0.053300113,-0.020643444,3.343429325,9916.611378,237998.6731,340179.6902
364,29/11/2017,0.016305576,0.015558177,0.000747399,3.344176724,9918.828163,238051.8759,340220.031
365,30/11/2017,0.135998659,0.117940074,0.018058584,3.362235308,9972.389924,239337.3582,340650.0528
366,01/12/2017,0.066908589,0.079910984,-0.013002395,3.349232913,9933.82482,238411.7957,340896.7351
367,02/12/2017,0.00587865,0.006720153,-0.000841502,3.348391411,9931.328925,238351.8942,340659.6567
368,03/12/2017,0.001797533,0.003355614,-0.001558081,3.34683333,9926.707657,238240.9838,340416.2706
369,04/12/2017,0.064014509,0.067211495,-0.003196986,3.343636344,9917.225396,238013.4095,340366.7159
370,05/12/2017,0.044014708,0.136839992,-0.092825284,3.25081106,9641.905604,231405.7345,330966.5048
371,06/12/2017,5.07E-07,0.029035607,-0.0290351,3.22177596,9555.787497,229338.8999,327442.0826
372,07/12/2017,0.060626067,0.133525462,-0.072899395,3.148876564,9339.567889,224149.6293,317312.5124
373,08/12/2017,0.087911284,0.073750125,0.014161159,3.163037723,9381.569886,225157.6773,318773.6556
374,09/12/2017,0.278815878,0.208463282,0.070352596,3.233390319,9590.235686,230165.6565,328274.166
375,10/12/2017,0.072204725,0.045210497,0.026994229,3.260384548,9670.300569,232087.2137,330080.0926
376,11/12/2017,0.46058,0.445386238,0.015193763,3.275578311,9715.36527,233168.7665,332281.1048
377,12/12/2017,0.13901174,0.127724981,0.01128676,3.28686507,9748.841798,233972.2032,333055.7229
378,13/12/2017,0.167610418,0.271219665,-0.103609247,3.183255823,9441.536771,226596.8825,322836.9539
379,14/12/2017,0.099093144,0.041187512,0.057905632,3.241161455,9613.284876,230718.837,327736.8801
380,15/12/2017,0.012323487,0.006873762,0.005449725,3.246611181,9629.448763,231106.7703,328660.7274
381,16/12/2017,0.01238562,0.014580566,-0.002194945,3.244416235,9622.938553,230950.5253,328183.5748
382,17/12/2017,0.067108874,0.066157246,0.000951629,3.245367864,9625.761085,231018.266,328533.4993
383,18/12/2017,0.406248332,0.416650815,-0.010402483,3.234965381,9594.90732,230277.7757,327568.78
384,19/12/2017,0.039628894,0.024840594,0.014788299,3.249753681,9638.769418,231330.466,328458.2942
385,20/12/2017,0.363632924,0.384918941,-0.021286017,3.228467664,9575.635091,229815.2422,326451.6851
386,21/12/2017,0.098509382,0.074315718,0.024193664,3.252661328,9647.393499,231537.444,329495.4763
387,22/12/2017,0.033377583,0.04209373,-0.008716147,3.243945181,9621.541407,230916.9938,328710.6638
388,23/12/2017,0.016619154,0.061474563,-0.044855409,3.199089772,9488.500264,227724.0063,324668.9477
389,24/12/2017,0.023674235,0.0408223,-0.017148064,3.181941707,9437.639103,226503.3385,323028.7367
390,25/12/2017,0.155413327,0.104541075,0.050872252,3.232813959,9588.526202,230124.6288,326606.8435
391,26/12/2017,0.383744555,0.176237057,0.207507498,3.440321457,10203.99344,244895.8426,345981.8512
392,27/12/2017,0.007504964,0.004567471,0.002937493,3.44325895,10212.70605,245104.9452,346228.017
393,28/12/2017,0.184058397,0.24762837,-0.063569972,3.379688978,10024.15751,240579.7802,343069.5282
394,29/12/2017,0.023497889,0.02479392,-0.001296031,3.378392946,10020.31348,240487.5235,343026.6427
395,30/12/2017,0.761767776,0.688319304,0.073448472,3.451841419,10238.16165,245715.8796,347313.5362
396,31/12/2017,0.621873662,0.489568862,0.1323048,3.584146219,10630.57769,255133.8646,359003.414
397,01/01/2018,0.041915011,0.024017936,0.017897075,3.602043294,10683.66041,256407.8498,360385.3243
398,02/01/2018,0.081814301,0.0980233,-0.016208999,3.585834295,10635.58452,255254.0285,357820.1828
399,03/01/2018,0.013365027,0.025508781,-0.012143755,3.57369054,10599.56614,254389.5874,356335.6332
400,04/01/2018,0.107336799,0.010994626,0.096342173,3.670032713,10885.31703,261247.6087,363376.846
401,05/01/2018,0.032926844,0.01244134,0.020485504,3.690518218,10946.07703,262705.8487,364967.3431
402,06/01/2018,0.027358104,0.030346425,-0.002988321,3.687529896,10937.21367,262493.1281,365170.4942
403,07/01/2018,0.030893173,0.035651528,-0.004758355,3.682771541,10923.10039,262154.4094,364842.65
404,08/01/2018,0.062930516,0.084334643,-0.021404127,3.661367415,10859.61575,260630.778,363831.4291
405,09/01/2018,0.034222845,0.0550579,-0.020835055,3.640532359,10797.81898,259147.6555,361880.8588
406,10/01/2018,0.097295746,0.144039545,-0.046743799,3.59378856,10659.17687,255820.2449,359896.037
407,11/01/2018,0.004543416,0.004534933,8.48E-06,3.593797044,10659.20203,255820.8487,359994.8545
408,12/01/2018,0.222500169,0.157404556,0.065095614,3.658892658,10852.27562,260454.6149,365503.6383
409,13/01/2018,0.032933633,0.037580001,-0.004646368,3.654246289,10838.49449,260123.8678,365157.5656
410,14/01/2018,0.230815648,0.267434859,-0.036619212,3.617627078,10729.88191,257517.1658,362241.4029
411,15/01/2018,0.110584865,0.221158223,-0.110573359,3.507053719,10401.92133,249646.1119,351992.8466
412,16/01/2018,0.039718375,0.034393549,0.005324826,3.512378545,10417.71476,250025.1542,352325.956
413,17/01/2018,0.003023696,0.002739087,0.000284609,3.512663154,10418.55891,250045.4138,352418.5305
414,18/01/2018,0.002614647,0.001241006,0.001373641,3.514036795,10422.63313,250143.1951,352527.3042
415,19/01/2018,0.022002947,0.017238709,0.004764238,3.518801033,10436.76386,250482.3326,352884.4534
416,20/01/2018,0.033971492,0.03894953,-0.004978038,3.513822996,10421.99901,250127.9762,352544.3877
417,21/01/2018,0.013621087,0.014762308,-0.001141221,3.512681775,10418.61414,250046.7394,352350.6516
418,22/01/2018,0.47768456,0.449851013,0.027833547,3.540515321,10501.16844,252028.0426,354590.4456
419,23/01/2018,0.298487465,0.441093514,-0.142606049,3.397909273,10078.1989,241876.7736,341722.2465
420,24/01/2018,0.015384048,0.065759783,-0.050375736,3.347533537,9928.784471,238290.8273,336998.6745
421,25/01/2018,0.149171755,0.229079356,-0.079907601,3.267625936,9691.778526,232602.6846,329087.3356
422,26/01/2018,0.063507326,0.061019434,0.002487892,3.270113827,9699.157611,232779.7827,329161.2662
423,27/01/2018,0.095594889,0.134577914,-0.038983024,3.231130803,9583.533962,230004.8151,325435.2754
424,28/01/2018,0.036096173,0.027574786,0.008521387,3.23965219,9608.808396,230611.4015,326328.2607
425,29/01/2018,0.033356927,0.143844855,-0.110487928,3.129164262,9281.101201,222746.4288,313890.0218
426,30/01/2018,0.104807053,0.104621334,0.000185719,3.129349981,9281.652044,222759.6491,313505.6133
427,31/01/2018,0.030394863,0.056332171,-0.025937309,3.103412672,9204.721985,220913.3276,310922.1008
428,01/02/2018,0.014376483,0.06627297,-0.051896486,3.051516186,9050.797008,217219.1282,305173.5515
429,02/02/2018,0.218526486,0.222212819,-0.003686333,3.047829853,9039.863344,216956.7203,304497.8486
430,03/02/2018,0.076737159,0.07361676,0.003120398,3.050950251,9049.118444,217178.8427,304362.1323
431,04/02/2018,0.042590781,0.03944322,0.003147561,3.054097812,9058.45411,217402.8986,304608.6301
432,05/02/2018,0,0,0,3.054097812,9058.45411,217402.8986,304608.6301
433,06/02/2018,0.068927184,0.069601812,-0.000674628,3.053423184,9056.453164,217354.8759,304774.4891
434,07/02/2018,0.198952604,0.185247578,0.013705026,3.06712821,9097.102271,218330.4545,305758.4025
435,08/02/2018,0.265537319,0.214585404,0.050951915,3.118080125,9248.225651,221957.4156,310153.9231
436,09/02/2018,0.051680609,0.04818594,0.003494669,3.121574794,9258.590839,222206.1801,310541.0301
437,10/02/2018,0.059957929,0.045572667,0.014385262,3.135960056,9301.257526,223230.1806,311836.3026
438,11/02/2018,0.17030677,0.055988791,0.114317979,3.250278035,9640.324652,231367.7916,322557.7148
439,12/02/2018,0.033461421,0.026933512,0.006527908,3.256805943,9659.686427,231832.4742,323001.3953
440,13/02/2018,0.013227807,0.018908522,-0.005680716,3.251125228,9642.837426,231428.0982,322300.6987
441,14/02/2018,0.335062711,0.349752729,-0.014690018,3.23643521,9599.266833,230382.404,321533.0668
442,15/02/2018,0.129506859,0.162933499,-0.03342664,3.20300857,9500.123419,228002.9621,317988.0782
443,16/02/2018,0.014610927,0.015631363,-0.001020436,3.201988134,9497.096805,227930.3233,317789.8064
444,17/02/2018,0.022703331,0.022406911,0.00029642,3.202284553,9497.975984,227951.4236,317841.3222
445,18/02/2018,0.025590674,0.022235396,0.003355277,3.205639831,9507.927739,228190.2657,317630.121
446,19/02/2018,0.010799444,0.022214382,-0.011414938,3.194224892,9474.07103,227377.7047,316872.5387
447,20/02/2018,0.007192285,0.005712653,0.001479632,3.195704524,9478.459618,227483.0308,317006.2267
448,21/02/2018,0.012570466,0.013606503,-0.001036037,3.194668487,9475.386732,227409.2816,316901.0903
449,22/02/2018,0.001535441,0.003364444,-0.001829002,3.192839485,9469.961913,227279.0859,316732.7398
450,23/02/2018,0.005878377,0.002433917,0.00344446,3.196283944,9480.178178,227524.2763,316900.377
451,24/02/2018,0.06966318,0.094617833,-0.024954653,3.171329292,9406.16268,225747.9043,314856.4071
452,25/02/2018,0.877550399,1.010101415,-0.132551016,3.038778276,9013.016367,216312.3928,302847.6797
453,26/02/2018,0.174135167,0.200561307,-0.02642614,3.012352135,8934.636432,214431.2744,300402.3917
454,27/02/2018,0.025883397,0.041035856,-0.015152459,2.997199676,8889.694239,213352.6617,298770.8479
455,28/02/2018,0.65454745,0.638453287,0.016094163,3.013293839,8937.429526,214498.3086,301198.1426
456,01/03/2018,0.401243623,0.599509016,-0.198265393,2.815028446,8349.374371,200384.9849,282206.8275
457,02/03/2018,0.026488735,0.021800141,0.004688595,2.819717041,8363.280744,200718.7379,282859.7537
458,03/03/2018,0.232952571,0.246121982,-0.013169412,2.806547629,8324.220268,199781.2864,281652.8244
459,04/03/2018,0.406837419,0.423602872,-0.016765454,2.789782175,8274.493931,198587.8543,277095.872
460,05/03/2018,0.150473934,0.089953176,0.060520757,2.850302933,8453.998499,202895.964,278202.1111
461,06/03/2018,0.133973451,0.128150765,0.005822686,2.856125619,8471.268586,203310.4461,278615.598
462,07/03/2018,0.082438048,0.078150231,0.004287817,2.860413436,8483.986251,203615.67,278834.9091
463,08/03/2018,0.0457163,0.035694586,0.010021715,2.870435151,8513.710658,204329.0558,279144.9608
464,09/03/2018,0.033630431,0.022546547,0.011083884,2.881519035,8546.585458,205118.051,280080.0085
465,10/03/2018,0.018039612,0.018588402,-0.00054879,2.880970245,8544.957747,205078.9859,279165.695
466,11/03/2018,0.008440169,0.029021377,-0.020581208,2.860389037,8483.913884,203613.9332,276118.5628
467,12/03/2018,0.148625981,0.141656012,0.006969969,2.867359006,8504.586812,204110.0835,276081.9362
468,13/03/2018,0.040001881,0.04471786,-0.00471598,2.862643027,8490.599218,203774.3812,275872.1613
469,14/03/2018,0.012397546,0.022825244,-0.010427699,2.852215328,8459.670663,203032.0959,275058.5447
470,15/03/2018,0.000146073,0.000110905,3.52E-05,2.852250496,8459.774971,203034.5993,275062.1816
471,16/03/2018,1.63E-06,0.228556037,-0.228554411,2.623696085,7781.882588,186765.1821,252365.0913
472,17/03/2018,0.000953266,0.012428787,-0.011475521,2.612220564,7747.846193,185948.3086,251041.6724
473,18/03/2018,0.089249805,0.237973919,-0.148724114,2.46349645,7306.730471,175361.5313,230199.5174
474,19/03/2018,0.086685994,0.061544141,0.025141853,2.488638303,7381.301207,177151.229,232092.0668
475,20/03/2018,0.115699095,0.127865329,-0.012166234,2.476472069,7345.216157,176285.1878,228963.6373
476,21/03/2018,0.12080587,0.103968865,0.016837005,2.493309074,7395.154713,177483.7131,229751.6783
477,22/03/2018,0.296422503,0.294755251,0.001667253,2.494976326,7400.099783,177602.3948,231978.0792
478,23/03/2018,0.001960559,0.003350861,-0.001390302,2.493586024,7395.976147,177503.4275,231841.2397
479,24/03/2018,0.009184254,0.01220115,-0.003016896,2.490569128,7387.028034,177288.6728,231742.7353
480,25/03/2018,0.00494003,0.004983098,-4.31E-05,2.490526061,7386.900297,177285.6071,231767.5492
481,26/03/2018,0.089343726,0.089400948,-5.72E-05,2.490468838,7386.730574,177281.5338,231869.479
482,27/03/2018,0.562792297,0.405912989,0.156879308,2.647348146,7852.034601,188448.8304,238667.1175
483,28/03/2018,0,0.002523317,-0.002523317,2.644824829,7844.550443,188269.2106,238164.29
484,29/03/2018,0.092550204,0.052041576,0.040508628,2.685333457,7964.699033,191152.7768,241387.0582
485,30/03/2018,0.034067135,0.036121576,-0.002054441,2.683279016,7958.605561,191006.5335,240946.3474
486,31/03/2018,0.076393329,0.08078541,-0.004392081,2.678886935,7945.578649,190693.8876,240285.9818
487,01/04/2018,0.349368737,0.360376933,-0.011008196,2.667878739,7912.92834,189910.2802,238439.673
488,02/04/2018,0.006480459,0.004469326,0.002011133,2.669889872,7918.89336,190053.4406,238648.3039
489,03/04/2018,0.088514153,0.091692172,-0.003178019,2.666711853,7909.467356,189827.2165,237841.1014
490,04/04/2018,0.375751586,0.423164295,-0.047412709,2.619299144,7768.841261,186452.1903,233825.2813
491,05/04/2018,0.248387031,0.221456795,0.026930236,2.646229381,7848.716344,188369.1923,235485.8143
492,06/04/2018,0.333775333,0.391023068,-0.057247735,2.588981646,7678.919562,184294.0695,231696.1842
493,07/04/2018,0.22264155,0.242451955,-0.019810406,2.56917124,7620.161898,182883.8856,229658.8806
494,08/04/2018,0.012607042,0.021723977,-0.009116934,2.560054305,7593.121069,182234.9057,228885.676
495,09/04/2018,0.027305081,0.028520184,-0.001215103,2.558839202,7589.517073,182148.4098,228781.1784
496,10/04/2018,0.075866544,0.113964748,-0.038098204,2.520740998,7476.5178,179436.4272,224618.1992
497,11/04/2018,0.038037503,0.031072561,0.006964942,2.52770594,7497.175818,179932.2196,225221.5941
498,12/04/2018,0.194291985,0.16207413,0.032217855,2.559923795,7592.733976,182225.6154,227712.6733
499,13/04/2018,0.010423971,0.00791872,0.002505251,2.562429046,7600.16455,182403.9492,227914.113
500,14/04/2018,0.023846618,0.020634427,0.003212191,2.565641237,7609.691909,182632.6058,228427.8412
501,15/04/2018,0.001900685,0.007851439,-0.005950754,2.559690483,7592.041973,182209.0074,227375.5771
502,16/04/2018,0.049962776,0.046365402,0.003597374,2.563287857,7602.711784,182465.0828,227900.4993
503,17/04/2018,0.036090011,0.035195255,0.000894756,2.564182614,7605.365633,182528.7752,228060.3686
504,18/04/2018,0.028815278,0.029571289,-0.000756011,2.563426602,7603.123302,182474.9592,228039.3355
505,19/04/2018,0.024017743,0.031927087,-0.007909344,2.555517258,7579.664187,181911.9405,228115.2164
506,20/04/2018,0.284691015,0.316344968,-0.031653953,2.523863306,7485.778566,179658.6856,226483.3683
507,21/04/2018,0.011009094,0.0103498,0.000659294,2.5245226,7487.734032,179705.6168,226421.1862
508,22/04/2018,0.112834172,0.120552985,-0.007718814,2.516803786,7464.840029,179156.1607,225709.3518
509,23/04/2018,0.196969794,0.209799981,-0.012830187,2.503973599,7426.785695,178242.8567,224026.0219
510,24/04/2018,0.052343223,0.04483001,0.007513212,2.511486811,7449.069881,178777.6771,224279.8356
511,25/04/2018,2.041150478,1.993910062,0.047240417,2.558727228,7589.184958,182140.439,226714.8732
512,26/04/2018,1.151406253,1.205031098,-0.053624845,2.505102383,7430.133668,178323.208,221488.6556
513,27/04/2018,0.033651554,0.023434083,0.01021747,2.515319853,7460.438684,179050.5284,222131.3597
514,28/04/2018,0.014320759,0.012114631,0.002206129,2.517525982,7466.982063,179207.5695,222496.2701
515,29/04/2018,0.036712225,0.032087375,0.004624851,2.522150832,7480.699368,179536.7848,222950.5535
516,30/04/2018,0.403116034,0.379573354,0.02354268,2.545693512,7550.526957,181212.647,225355.9089
517,01/05/2018,0.47588211,0.326612014,0.149270096,2.694963608,7993.262061,191838.2895,237479.8966
518,02/05/2018,0.165868635,0.117370039,0.048498596,2.743462204,8137.108897,195290.6135,241215.3832
519,03/05/2018,0.071383862,0.088531223,-0.017147361,2.726314843,8086.249824,194069.9958,239518.4031
520,04/05/2018,0.090680505,0.078339519,0.012340987,2.73865583,8122.853192,194948.4766,240680.7273
521,05/05/2018,0.009113801,0.00873455,0.000379251,2.739035081,8123.97805,194975.4732,240699.8374
522,06/05/2018,0.08555556,0.080559543,0.004996016,2.744031097,8138.796234,195331.1096,241223.1961
523,07/05/2018,0.204416862,0.239124029,-0.034707167,2.709323931,8035.854779,192860.5147,238739.6612
524,08/05/2018,0.073264713,0.065681307,0.007583406,2.716907337,8058.347162,193400.3319,239337.5526
525,09/05/2018,0.392485649,0.388444139,0.00404151,2.720948847,8070.33428,193688.0227,239300.8776
526,10/05/2018,0.140445248,0.163310699,-0.02286545,2.698083397,8002.515356,192060.3685,237081.9425
527,11/05/2018,0.165577039,0.16811994,-0.002542901,2.695540496,7994.973111,191879.3547,238100.5382
528,12/05/2018,0.047530313,0.046752448,0.000777866,2.696318362,7997.280262,191934.7263,238408.4855
529,13/05/2018,0.261090481,0.188000087,0.073090393,2.769408755,8214.066367,197137.5928,245584.1567
530,14/05/2018,0.050449099,0.030771759,0.01967734,2.789086096,8272.429361,198538.3047,247325.4238
531,15/05/2018,0.125395121,0.09792117,0.027473951,2.816560047,8353.917099,200494.0104,250988.5047
532,16/05/2018,0.223182048,0.19922829,0.023953758,2.840513804,8424.963943,202199.1346,254796.3205
533,17/05/2018,0.000235325,0.000297954,-6.26E-05,2.840451175,8424.778185,202194.6764,254790.8904
534,18/05/2018,0.531339468,0.667569334,-0.136229865,2.70422131,8020.720405,192497.2897,246819.5435
535,19/05/2018,0.012741696,0.009076248,0.003665447,2.707886757,8031.592121,192758.2109,247109.1799
536,20/05/2018,0.050287278,0.01967739,0.030609888,2.738496645,8122.381049,194937.1452,249447.4462
537,21/05/2018,0.269973331,0.21715435,0.052818981,2.791315626,8279.042147,198697.0115,254119.8079
538,22/05/2018,0.015498646,0.016698647,-0.001200002,2.790115624,8275.482941,198611.5906,253902.1959
539,23/05/2018,0.02095405,0.023210213,-0.002256163,2.787859461,8268.791161,198450.9879,253791.298
540,24/05/2018,0.009463973,0.007451595,0.002012378,2.78987184,8274.759877,198594.237,254009.9705
541,25/05/2018,0.016195274,0.008774731,0.007420543,2.797292382,8296.769205,199122.4609,254531.1768
542,26/05/2018,0.129340525,0.108696732,0.020643793,2.817936175,8357.998695,200591.9687,256643.9294
543,27/05/2018,0.108040634,0.125830026,-0.017789392,2.800146783,8305.235358,199325.6486,255184.6668
544,28/05/2018,0.324642591,0.300470524,0.024172068,2.824318851,8376.929712,201046.3131,257762.5444
545,29/05/2018,0.06283406,0.06373688,-0.00090282,2.823416031,8374.251948,200982.0468,257579.0409
546,30/05/2018,1.332514065,1.325670132,0.006843933,2.830259964,8394.551053,201469.2253,262757.0274
547,31/05/2018,0.090318628,0.05030719,0.040011438,2.870271402,8513.224978,204317.3995,266050.2271
548,01/06/2018,0.037221511,0.062170013,-0.024948502,2.8453229,8439.227721,202541.4653,263614.3381
549,02/06/2018,0.020643457,0.016197623,0.004445834,2.849768734,8452.414065,202857.9376,264145.6126
550,03/06/2018,0.037346729,0.041601506,-0.004254777,2.845513957,8439.794396,202555.0655,264056.6622
551,04/06/2018,0.64656005,0.692390013,-0.045829963,2.799683993,8303.862723,199292.7054,263735.1751
552,05/06/2018,0.550148866,0.567388511,-0.017239645,2.782444348,8252.729936,198065.5185,264523.9864
553,06/06/2018,0.171977525,0.114810886,0.05716664,2.839610988,8422.28619,202134.8686,269740.9623
554,07/06/2018,0.000205645,0.001488529,-0.001282884,2.838328104,8418.481156,202043.5477,269609.8649
555,08/06/2018,0.016233592,0.009407676,0.006825916,2.84515402,8438.726823,202529.4438,270261.8362
556,09/06/2018,0.018172863,0.00958288,0.008589983,2.853744003,8464.204713,203140.9131,271119.6894
557,10/06/2018,0.028404082,0.027286237,0.001117845,2.854861849,8467.520244,203220.4859,271308.8985
558,11/06/2018,0.000414732,0.000422676,-7.94E-06,2.854853904,8467.496679,203219.9203,271309.3081
559,12/06/2018,0.021176638,0.03169873,-0.010522092,2.844331812,8436.288154,202470.9157,270366.7649
560,13/06/2018,0.277240135,0.307940561,-0.030700426,2.813631386,8345.230691,200285.5366,267722.6646
561,14/06/2018,0.120984798,0.099939757,0.021045041,2.834676427,8407.650282,201783.6068,270090.6099
562,15/06/2018,0.166575273,0.184915558,-0.018340284,2.816336143,8353.253,200478.072,268618.7164
563,16/06/2018,0.002071473,0.002163244,-9.18E-05,2.816244372,8352.980807,200471.5394,268618.3258
564,17/06/2018,0.286185088,0.321598477,-0.035413388,2.780830984,8247.944699,197950.6728,265290.4643
565,18/06/2018,0.088515154,0.103197747,-0.014682593,2.766148391,8204.396128,196905.5071,263932.1198
566,19/06/2018,0.027437416,0.02095753,0.006479886,2.772628277,8223.61547,197366.7713,264294.1806
567,20/06/2018,0.140641822,0.196351587,-0.055709765,2.716918512,8058.380307,193401.1274,258516.1756
568,21/06/2018,0.031050531,0.033512554,-0.002462023,2.714456488,8051.077943,193225.8706,258524.0063
569,22/06/2018,0.170992418,0.152697006,0.018295412,2.7327519,8105.342135,194528.2112,259809.3992
570,23/06/2018,1.12971339,0.959301837,0.170411553,2.903163453,8610.782802,206658.7872,272081.8262
571,24/06/2018,0.054209315,0.062866849,-0.008657534,2.894505919,8585.104556,206042.5093,271053.2437
572,25/06/2018,0.077242832,0.083210746,-0.005967914,2.888538006,8567.403726,205617.6894,270383.9356
573,26/06/2018,0.00860478,0.007357561,0.001247219,2.889785224,8571.102974,205706.4714,270473.9136
574,27/06/2018,0.027616542,0.016343579,0.011272964,2.901058188,8604.538586,206508.9261,271496.3684
575,28/06/2018,0.094837567,0.100278985,-0.005441418,2.89561677,8588.39934,206121.5842,271384.8667
576,29/06/2018,0.040193395,0.079694988,-0.039501593,2.856115177,8471.237615,203309.7028,268545.6481
577,30/06/2018,0.053516544,0.073951653,-0.020435109,2.835680068,8410.627082,201855.05,267141.8944
578,01/07/2018,0.005297565,0.002534314,0.002763251,2.83844332,8418.822887,202051.7493,267341.9431
579,02/07/2018,0.008353085,0.015807475,-0.007454389,2.83098893,8396.713166,201521.116,266729.0782
580,03/07/2018,0.032835457,0.045802258,-0.0129668,2.81802213,8358.253638,200598.0873,265829.6531
581,04/07/2018,0.021622614,0.019148772,0.002473842,2.820495972,8365.591053,200774.1853,266021.5442
582,05/07/2018,0.195661201,0.171893336,0.023767864,2.844263836,8436.086538,202466.0769,267700.781
583,06/07/2018,0.152872184,0.112402374,0.04046981,2.884733647,8556.119997,205346.8799,271176.9315
584,07/07/2018,0.654979292,0.607796992,0.0471823,2.931915947,8696.062699,208705.5048,276933.9722
585,08/07/2018,0.053618324,0.052108747,0.001509577,2.933425524,8700.540104,208812.9625,277109.8676
586,09/07/2018,0.031207778,0.037945333,-0.006737555,2.926687969,8680.556516,208333.3564,276684.5224
587,10/07/2018,0.099317153,0.138759379,-0.039442227,2.887245742,8563.570871,205525.7009,274462.208
588,11/07/2018,0.159763748,0.163076684,-0.003312936,2.883932806,8553.744703,205289.8729,274313.8043
589,12/07/2018,0.040652756,0.049865833,-0.009213077,2.874719729,8526.418716,204634.0492,273516.9099
590,13/07/2018,0.04127065,0.032070825,0.009199825,2.883919553,8553.705394,205288.9295,274226.4038
591,14/07/2018,0.078760666,0.056343182,0.022417484,2.906337037,8620.195652,206884.6956,275837.8377
592,15/07/2018,0.003416475,0.005484174,-0.002067699,2.904269338,8614.062857,206737.5086,275702.247
593,16/07/2018,0.01692232,0.02541188,-0.00848956,2.895779778,8588.882822,206133.1877,275127.5699
594,17/07/2018,0.029855825,0.034649803,-0.004793978,2.8909858,8574.663883,205791.9332,274522.8422
595,18/07/2018,0.032626622,0.025028505,0.007598118,2.898583918,8597.199901,206332.7976,275561.3921
596,19/07/2018,0.029020586,0.029809044,-0.000788458,2.89779546,8594.861334,206276.672,275670.8059
597,20/07/2018,0.04370434,0.036884281,0.006820059,2.904615519,8615.089629,206762.1511,276241.4024
598,21/07/2018,0.097411628,0.083092328,0.014319299,2.918934818,8657.56067,207781.4561,277567.6065
599,22/07/2018,0.00989156,0.011974672,-0.002083112,2.916851706,8651.38216,207633.1718,277339.7243
600,23/07/2018,0.770252297,0.654462422,0.115789875,3.032641581,8994.814929,215875.5583,286951.1869
601,24/07/2018,0.085765857,0.056829816,0.028936041,3.061577622,9080.639227,217935.3414,289748.4763
602,25/07/2018,0.020075236,0.03308564,-0.013010404,3.048567218,9042.050369,217009.2089,289038.1989
603,26/07/2018,0.007915587,0.002985695,0.004929892,3.05349711,9056.672428,217360.1383,289061.2763
604,27/07/2018,0.077654113,0.045720001,0.031934112,3.085431221,9151.389001,219633.336,291408.1824
605,28/07/2018,0.301845919,0.289737304,0.012108615,3.097539837,9187.303157,220495.2758,291925.4638
606,29/07/2018,0.116890467,0.088969158,0.027921308,3.125461145,9270.117756,222482.8261,293238.3472
607,30/07/2018,0.094422438,0.059222246,0.035200192,3.160661336,9374.521523,224988.5166,295094.578
608,31/07/2018,0.078853497,0.080764862,-0.001911364,3.158749972,9368.852417,224852.458,295006.6143
609,01/08/2018,0.006696257,0.002314549,0.004381709,3.163131681,9381.848566,225164.3656,295427.8228
610,02/08/2018,0.11928062,0.095368314,0.023912306,3.187043987,9452.772465,226866.5392,298053.1795
611,03/08/2018,0.246899815,0.200394821,0.046504994,3.233548981,9590.706278,230176.9507,302338.8892
612,04/08/2018,0.125583524,0.137030276,-0.011446752,3.222102229,9556.755211,229362.1251,301441.9113
613,05/08/2018,4.83E-07,0.001793193,-0.00179271,3.220309518,9551.43803,229234.5127,301225.1787
614,06/08/2018,0.049138595,0.07328016,-0.024141566,3.196167953,9479.834149,227516.0196,299509.614
615,07/08/2018,0.057507397,0.070978565,-0.013471169,3.182696784,9439.878661,226557.0879,297520.3309
616,08/08/2018,2.03241332,2.187860047,-0.155446727,3.027250057,8978.823669,215491.7681,298660.3755
617,09/08/2018,0.097844998,0.174951531,-0.077106532,2.950143525,8750.125695,210003.0167,292118.5412
618,10/08/2018,0.334019087,0.262460597,0.07155849,3.021702015,8962.368176,215096.8362,299422.7581
619,11/08/2018,0.236439834,0.276023799,-0.039583964,2.98211805,8844.962136,212279.0913,294140.8921
620,12/08/2018,0.355876663,0.31399513,0.041881534,3.023999584,8969.182766,215260.3864,297405.7121
621,13/08/2018,0.062630482,0.060830739,0.001799743,3.025799326,8974.520801,215388.4992,298001.7764
622,14/08/2018,0.04086713,0.025217481,0.015649649,3.041448976,9020.937663,216502.5039,299354.392
623,15/08/2018,0.011372811,0.019766101,-0.00839329,3.033055685,8996.043162,215905.0359,298646.5705
624,16/08/2018,0.172908046,0.172664536,0.00024351,3.033299196,8996.765415,215922.37,298639.9309
625,17/08/2018,0.154178735,0.209214073,-0.055035338,2.978263858,8833.530603,212004.7345,294190.2689
626,18/08/2018,0.071961702,0.086290787,-0.014329085,2.963934773,8791.030537,210984.7329,292868.086
627,19/08/2018,0.040151519,0.037331297,0.002820222,2.966754996,8799.395318,211185.4876,293261.1436
628,20/08/2018,0.046055082,0.036516643,0.009538438,2.976293434,8827.686325,211864.4718,294373.8296
629,21/08/2018,0.056875814,0.060944019,-0.004068205,2.972225229,8815.620029,211574.8807,294123.2868
630,22/08/2018,0.265728376,0.282646732,-0.016918356,2.955306873,8765.440185,210370.5644,292134.1324
631,23/08/2018,0.418041697,0.436136078,-0.018094381,2.937212492,8711.772251,209082.534,290875.8802
632,24/08/2018,0.246189365,0.187905777,0.058283587,2.995496079,8884.64137,213231.3929,295989.7506
633,25/08/2018,0.054818762,0.054090045,0.000728717,2.996224796,8886.802745,213283.2659,296638.9128
634,26/08/2018,0.00811685,0.022847792,-0.014730942,2.981493855,8843.110774,212234.6586,295389.2147
635,27/08/2018,0.305080802,0.2503671,0.054713702,3.036207557,9005.391614,216129.3987,301214.2498
636,28/08/2018,0.038938818,0.029156237,0.009782581,3.045990138,9034.406749,216825.762,301936.146
637,29/08/2018,0.147522956,0.120590708,0.026932247,3.072922386,9114.287797,218742.9071,304040.4527
638,30/08/2018,0.194536708,0.13611125,0.058425458,3.131347843,9287.577702,222901.8648,308417.3325
639,31/08/2018,0.001538141,0.000448935,0.001089207,3.13243705,9290.80829,222979.399,308513.6802
640,01/09/2018,0.01840655,0.011022543,0.007384007,3.139821057,9312.709255,223505.0221,309185.4087
641,02/09/2018,0.010276279,0.022451104,-0.012174824,3.127646233,9276.598727,222638.3694,308177.8304
642,03/09/2018,0.010803818,0.005637007,0.005166811,3.132813044,9291.923489,223006.1637,308624.4863
643,04/09/2018,0.003506437,0.001760161,0.001746276,3.13455932,9297.102943,223130.4706,308852.4845
644,05/09/2018,0.009503982,0.000652449,0.008851533,3.143410853,9323.35659,223760.5582,309603.3586
645,06/09/2018,0.078655361,0.025530785,0.053124576,3.196535429,9480.924082,227542.178,314140.1276
646,07/09/2018,0.183737885,0.156026288,0.027711597,3.224247026,9563.116679,229514.8003,316664.7785
647,08/09/2018,0.405094224,0.360269222,0.044825002,3.269072028,9696.067635,232705.6232,320538.4269
648,09/09/2018,0.148219532,0.199337071,-0.051117539,3.217954489,9544.453014,229066.8723,317067.636
649,10/09/2018,0.302145617,0.4061974,-0.104051783,3.113902706,9235.835426,221660.0502,309558.2334
650,11/09/2018,0.037359025,0.056853343,-0.019494317,3.094408389,9178.015282,220272.3668,306678.8114
651,12/09/2018,0.000978712,0.006075425,-0.005096713,3.089311676,9162.898431,219909.5623,306031.1576
652,13/09/2018,0.051117198,0.124431809,-0.07331461,3.015997065,8945.447295,214690.7351,300123.0293
653,14/09/2018,0.004888157,0.028895383,-0.024007226,2.991989839,8874.241862,212981.8047,298199.5034
654,15/09/2018,0.059885822,0.026905579,0.032980243,3.024970082,8972.061263,215329.4703,301368.793
655,16/09/2018,0.07228357,0.230673864,-0.158390295,2.866579788,8502.275651,204054.6156,290658.3987
656,17/09/2018,0.123249177,0.111198104,0.012051073,2.87863086,8538.019131,204912.4591,294419.178
657,18/09/2018,0.008009471,0.001587892,0.006421579,2.885052439,8557.065534,205369.5728,295015.8738
658,19/09/2018,0.624162212,0.232094821,0.392067391,3.27711983,9719.937416,233278.498,322829.6448
659,20/09/2018,2.206496914,1.862617437,0.343879477,3.620999307,10739.88394,257757.2146,349653.7994
660,21/09/2018,0.04050683,0.017339248,0.023167582,3.644166889,10808.59899,259406.3758,351309.8091
661,22/09/2018,0.00877558,0.057517562,-0.048741983,3.595424906,10664.03027,255936.7265,343334.4236
662,23/09/2018,0.038712579,0.050437074,-0.011724495,3.583700411,10629.25542,255102.1301,340703.7117
663,24/09/2018,0.008614298,1.25E-05,0.008601827,3.592302238,10654.76844,255714.4426,341460.9287
664,25/09/2018,0.003930252,0.005888938,-0.001958686,3.590343551,10648.95897,255575.0153,341313.5887
665,26/09/2018,0.075526112,0.019095848,0.056430264,3.646773815,10816.33114,259591.9474,346321.0181
666,27/09/2018,0.364790606,0.090546857,0.274243749,3.921017565,11629.7381,279113.7144,371763.7899
667,28/09/2018,0.236283483,0.026515387,0.209768096,4.13078566,12251.91027,294045.8465,389587.1502
668,29/09/2018,0.142059587,0.070431327,0.071628259,4.20241392,12464.35969,299144.6326,395525.3119
669,30/09/2018,0.095043443,0.059629273,0.03541417,4.237828089,12569.39811,301665.5546,399024.1164
670,01/10/2018,0.03660187,0.177979468,-0.141377598,4.096450491,12150.07216,291601.7318,391856.2689
671,02/10/2018,0.012120032,0.113111555,-0.100991523,3.995458968,11850.5313,284412.7512,384220.9579
672,03/10/2018,1.882157291,0.861016009,1.021141283,5.016600251,14879.23634,357101.6722,463057.1855
673,04/10/2018,0.098453983,0.076286051,0.022167933,5.038768184,14944.98643,358679.6743,464405.2053
674,05/10/2018,0.971716527,0.988642507,-0.01692598,5.021842204,14894.78398,357474.8155,458943.1455
675,06/10/2018,0.181926908,0.153838636,0.028088271,5.049930475,14978.09379,359474.251,459899.4494
676,07/10/2018,0.034199726,0.022395278,0.011804448,5.061734923,15013.10578,360314.5387,461016.98
677,08/10/2018,0.060324396,0.165244096,-0.104919699,4.956815223,14701.91395,352845.9348,451226.9853
678,09/10/2018,0.07169048,0.229801229,-0.158110749,4.798704475,14232.95747,341590.9793,435838.191
679,10/10/2018,0.014842893,0.049336158,-0.034493264,4.76421121,14130.65045,339135.6108,430815.7132
680,11/10/2018,0.035660044,0.038834092,-0.003174048,4.761037162,14121.23622,338909.6693,430178.8329
681,12/10/2018,0.098405126,0.232481961,-0.134076835,4.626960327,13723.56433,329365.5439,418592.9775
682,13/10/2018,0.012643322,0.075700304,-0.063056982,4.563903345,13536.53732,324876.8957,413500.2929
683,14/10/2018,0.050213767,0.180283469,-0.130069701,4.433833644,13150.75059,315618.0142,406886.0614
684,15/10/2018,0.037015211,0.154781459,-0.117766248,4.316067396,12801.4559,307234.9416,400714.0114
685,16/10/2018,0.002925104,0.010532492,-0.007607388,4.308460008,12778.89238,306693.4171,399959.7459
686,17/10/2018,0.235861963,0.253113004,-0.017251041,4.291208968,12727.7258,305465.4192,399185.9665
687,18/10/2018,0.095803894,0.190340188,-0.094536295,4.196672673,12447.33115,298735.9476,391267.6456
688,19/10/2018,1.118607966,0.926431218,0.192176748,4.38884942,13017.32738,312415.8571,408462.9729
689,20/10/2018,0.276800464,0.201290875,0.075509589,4.46435901,13241.28882,317790.9317,416228.9112
690,21/10/2018,0.154849396,0.333697453,-0.178848057,4.285510953,12710.82549,305059.8118,399557.536
691,22/10/2018,0.006852651,0.195263747,-0.188411096,4.097099857,12151.99818,291647.9563,380180.7804
692,23/10/2018,0.006284803,4.81E-05,0.006236751,4.103336608,12170.49638,292091.9131,380729.6265
693,24/10/2018,0.043285358,0.013129766,0.030155592,4.133492199,12259.93786,294238.5086,383426.291
694,25/10/2018,0.008416712,0.098529911,-0.090113199,4.043379,11992.66211,287823.8906,374666.314
695,26/10/2018,0.05912646,0.096661996,-0.037535536,4.005843464,11881.33171,285151.961,372524.0308
696,27/10/2018,0.268042168,0.016952461,0.251089707,4.256933171,12626.06379,303025.531,394307.5111
697,28/10/2018,0.028776457,0.011084122,0.017692335,4.274625506,12678.53925,304284.942,396144.2183
698,29/10/2018,0.292839024,0.064748242,0.228090782,4.502716288,13355.05651,320521.3562,416469.5466
699,30/10/2018,1.021432939,0.448270451,0.573162487,5.075878775,15055.05645,361321.3548,470934.938
700,31/10/2018,0.273667093,0.329307165,-0.055640071,5.020238704,14890.028,357360.672,465235.2237
701,01/11/2018,0.073012094,0.083649078,-0.010636984,5.00960172,14858.4787,356603.4888,463621.8552
702,02/11/2018,0.123680571,0.254079013,-0.130398442,4.879203278,14471.71692,347321.2061,452147.6947
703,03/11/2018,0.222927895,0.307779881,-0.084851986,4.794351292,14220.04593,341281.1023,441501.8392
704,04/11/2018,0.124938266,0.140596655,-0.015658389,4.778692903,14173.60315,340166.4756,439961.9198
705,05/11/2018,0.290002296,0.174535626,0.115466669,4.894159572,14516.07729,348385.855,451991.8792
706,06/11/2018,0.012729453,0.014622988,-0.001893535,4.892266037,14510.46107,348251.0657,450334.906
707,07/11/2018,0.017449834,0.049882727,-0.032432893,4.859833144,14414.26511,345942.3626,447041.2836
708,08/11/2018,0.000721955,0.028192897,-0.027470942,4.832362202,14332.78629,343986.871,444735.4318
709,09/11/2018,0.006310413,0.018953217,-0.012642805,4.819719397,14295.28773,343086.9055,443796.3917
710,10/11/2018,0.265417181,0.276253374,-0.010836192,4.808883205,14263.14759,342315.5422,443038.7469
711,11/11/2018,0.082617107,0.055892213,0.026724894,4.835608099,14342.41362,344217.9269,445053.3565
712,12/11/2018,0.630706262,0.540443137,0.090263125,4.925871224,14610.13405,350643.2172,456461.9473
713,13/11/2018,0.019801202,0.086993505,-0.067192304,4.85867892,14410.84168,345860.2003,450696.7828
714,14/11/2018,0.195659027,0.255398601,-0.059739574,4.798939346,14233.6541,341607.6984,444842.4262
715,15/11/2018,0.409357171,0.481327952,-0.071970781,4.726968565,14020.18876,336484.5302,437618.5199
716,16/11/2018,0.142391676,0.209129252,-0.066737576,4.660230989,13822.24511,331733.8826,432008.2574
717,17/11/2018,0.072695045,0.072633808,6.12E-05,4.660292226,13822.42674,331738.2418,431130.6175
718,18/11/2018,0.068566465,0.099744916,-0.031178451,4.629113774,13729.95145,329518.8348,428246.9949
719,19/11/2018,0.026417422,0.177840454,-0.151423032,4.477690742,13280.83074,318739.9378,416361.7998
720,20/11/2018,0.028894024,0.28226572,-0.253371696,4.224319046,12529.33029,300703.927,396270.1934
721,21/11/2018,0.000114602,0.076178868,-0.076064266,4.14825478,12303.72368,295289.3683,391608.578
722,22/11/2018,0.077232873,0.000620918,0.076611955,4.224866735,12530.95474,300742.9138,398185.6029
723,23/11/2018,0.07895768,0.007618137,0.071339543,4.296206278,12742.54782,305821.1477,404149.6991
724,24/11/2018,0.003492691,0.000532619,0.002960072,4.29916635,12751.32739,306031.8574,404406.8696
725,25/11/2018,0.020034903,0.009732528,0.010302375,4.309468724,12781.88424,306765.2218,405252.446
726,26/11/2018,0.046065731,0.005702033,0.040363699,4.349832423,12901.60297,309638.4713,408760.0487
727,27/11/2018,0.00977186,0.005931236,0.003840624,4.353673047,12912.99426,309911.8622,409066.039
728,28/11/2018,0.009070704,0.004510146,0.004560558,4.358233605,12926.52087,310236.5009,409572.748
729,29/11/2018,3.00E-05,0.000178774,-0.000148792,4.358084813,12926.07956,310225.9094,409557.8054
730,30/11/2018,0.00615402,0.011955036,-0.005801016,4.352283797,12908.87374,309812.9698,408819.5246
731,01/12/2018,0.063508094,0.039785903,0.023722191,4.376005989,12979.23376,311501.6102,411746.8248
732,02/12/2018,0.182695965,0.462475238,-0.279779273,4.096226715,12149.40844,291585.8026,383927.7326
733,03/12/2018,0.164804373,0.383168502,-0.218364129,3.877862587,11501.74043,276041.7703,363334.6997
734,04/12/2018,0.003958405,0.075230615,-0.07127221,3.806590377,11290.34706,270968.3294,356098.6803
735,05/12/2018,7.34E-05,0.005219148,-0.005145745,3.801444632,11275.08478,270602.0347,355789.3985
736,06/12/2018,0.093022919,0.148117617,-0.055094698,3.746349933,11111.6739,266680.1736,350422.8006
737,07/12/2018,0.385371324,0.298082122,0.087289203,3.833639136,11370.57368,272893.7683,357818.5588
738,08/12/2018,0.093778241,6.31E-05,0.093715101,3.927354237,11648.53267,279564.7841,366070.4693
739,09/12/2018,0.962498654,0.61361146,0.348887194,4.27624143,12683.33208,304399.9699,412147.7249
740,10/12/2018,0.010919919,0.075489906,-0.064569987,4.211671443,12491.8175,299803.62,405619.7423
741,11/12/2018,0.006610919,0.017297343,-0.010686424,4.200985019,12460.12157,299042.9177,404676.1148
742,12/12/2018,0.015343433,0.017521071,-0.002177637,4.198807382,12453.6627,298887.9048,404528.234
743,13/12/2018,0.153851557,0.105681795,0.048169763,4.246977144,12596.53421,302316.821,408221.0273
744,14/12/2018,1.174205768,0.962499685,0.211706083,4.458683227,13224.45445,317386.9068,430662.2214
745,15/12/2018,0.057171909,0.063602647,-0.006430737,4.452252489,13205.38088,316929.1411,430094.5675
746,16/12/2018,0.902075387,0.785780876,0.116294511,4.568547001,13550.3104,325207.4496,439634.7897
747,17/12/2018,0.123151924,0.133604834,-0.01045291,4.55809409,13519.30707,324463.3697,439000.6843
748,18/12/2018,0.098502242,0.100571142,-0.0020689,4.55602519,13513.17071,324316.097,437868.7771
749,19/12/2018,0.003128271,0.000593216,0.002535055,4.558560245,13520.68969,324496.5526,438120.4646
750,20/12/2018,0.010841148,0.007590781,0.003250367,4.561810611,13530.33027,324727.9265,438327.7481
751,21/12/2018,0.289723288,0.385027131,-0.095303843,4.466506769,13247.65908,317943.8179,428849.3731
752,22/12/2018,0.112597187,0.122624118,-0.010026931,4.456479838,13217.9192,317230.0608,430498.9153
753,23/12/2018,0.000723732,0,0.000723732,4.45720357,13220.06579,317281.579,430459.8592
754,24/12/2018,0.024654142,0.064597953,-0.039943811,4.417259758,13101.59244,314438.2186,427629.3703
755,25/12/2018,0.261382898,0.48059987,-0.219216972,4.198042787,12451.39491,298833.4778,410528.0435
756,26/12/2018,0.070042079,0.154168692,-0.084126613,4.113916174,12201.87537,292845.0089,404049.3883
757,27/12/2018,0.073864131,0.186194425,-0.112330294,4.00158588,11868.70372,284848.8893,397640.118
758,28/12/2018,0.027024969,0.013789101,0.013235869,4.014821749,11907.96131,285791.0714,398534.2031
759,29/12/2018,0.074375607,0.106797939,-0.032422332,3.982399417,11811.79667,283483.1201,395724.8933
760,30/12/2018,0.028655251,0.035731741,-0.00707649,3.975322926,11790.8078,282979.3872,395303.6186
761,31/12/2018,0.151795196,0.19895481,-0.047159613,3.928163313,11650.93239,279622.3774,391900.2254
762,01/01/2019,0.117554036,2.62E-05,0.117527845,4.045691158,11999.51997,287988.4793,402249.1461
763,02/01/2019,2.23E-05,4.87E-06,1.74E-05,4.04570855,11999.57156,287989.7174,402250.4795
764,03/01/2019,0.236423895,0.258873483,-0.022449588,4.023258963,11932.98608,286391.6659,399046.0676
765,04/01/2019,0.10444482,0.169809745,-0.065364925,3.957894037,11739.11371,281738.729,393503.2162
766,05/01/2019,0.001992694,0.000676746,0.001315948,3.959209986,11743.01682,281832.4037,393471.7282
767,06/01/2019,0.126539885,0.137401143,-0.010861258,3.948348727,11710.80232,281059.2557,391491.5543
768,07/01/2019,0.081674086,0.106186019,-0.024511933,3.923836795,11638.09993,279314.3983,389474.6301
769,08/01/2019,0.213808197,0.433059414,-0.219251217,3.704585578,10987.80082,263707.2197,368973.0705
770,09/01/2019,0.031476001,0.038732438,-0.007256437,3.697329141,10966.27823,263190.6775,368354.9592
771,10/01/2019,0.08109074,0.109918411,-0.028827672,3.668501469,10880.77536,261138.6086,365480.5636
772,11/01/2019,0.007685879,0.045498611,-0.037812732,3.630688737,10768.62279,258446.947,362497.0662
773,12/01/2019,0.163588674,0.13017922,0.033409454,3.664098191,10867.71523,260825.1655,365238.1952
774,13/01/2019,1.843393632,2.083441111,-0.240047479,3.424050712,10155.73441,243737.6258,342236.1751
775,14/01/2019,0.349329194,0.244317618,0.105011576,3.529062288,10467.19875,251212.77,352058.9242
776,15/01/2019,0.203862361,0.253776128,-0.049913766,3.479148522,10319.15452,247659.7085,348663.1144
777,16/01/2019,0.467146345,0.792287331,-0.325140987,3.154007535,9354.786349,224514.8724,324379.3721
778,17/01/2019,0.337844755,0.305016606,0.03282815,3.186835685,9452.154642,226851.7114,328933.6613
779,18/01/2019,0.003107507,0.003506017,-0.000398511,3.186437174,9450.972658,226823.3438,328965.0884
780,19/01/2019,0.199638113,0.208269411,-0.008631297,3.177805877,9425.372231,226208.9335,326242.9595
781,20/01/2019,0.037605957,0.050408449,-0.012802493,3.165003384,9387.400037,225297.6009,325605.0307
782,21/01/2019,0.005231285,0.053211595,-0.04798031,3.117023074,9245.090437,221882.1705,324288.0104
783,22/01/2019,0.02253871,0.017311933,0.005226776,3.12224985,9260.593055,222254.2333,324641.8056
784,23/01/2019,0.937467094,0.881815142,0.055651952,3.177901802,9425.656745,226215.7619,327868.8659
785,24/01/2019,0.337764441,0.310168002,0.027596439,3.205498241,9507.507783,228180.1868,329148.8223
786,25/01/2019,0.154993806,0.136763389,0.018230417,3.223728658,9561.5792,229477.9008,329768.257
787,26/01/2019,0.049177756,0.048114206,0.001063549,3.224792208,9564.733689,229553.6085,329957.5697
788,27/01/2019,0.082030481,0.075661288,0.006369193,3.2311614,9583.624712,230006.9931,331123.6938
789,28/01/2019,0.086995016,0.090989663,-0.003994647,3.227166754,9571.776592,229722.6382,329854.3509
790,29/01/2019,0.02084147,0.018370823,0.002470648,3.229637402,9579.104534,229898.5088,330034.6074
791,30/01/2019,0.228585028,0.176077044,0.052507984,3.282145386,9734.843215,233636.2372,333966.5246
792,31/01/2019,0.041654536,0.035274966,0.00637957,3.288524956,9753.765019,234090.3605,334532.4303
793,01/02/2019,0.293435846,0.27130476,0.022131087,3.310656043,9819.405824,235665.7398,336661.3739
794,02/02/2019,0.072284668,0.070483101,0.001801567,3.31245761,9824.749271,235793.9825,337828.7549
795,03/02/2019,0.072366023,0.081207466,-0.008841444,3.303616166,9798.525548,235164.6132,337954.3265
796,04/02/2019,0.040104839,0.142285422,-0.102180583,3.201435582,9495.457936,227890.9905,331096.9427
797,05/02/2019,0.01011239,0.009288422,0.000823968,3.20225955,9497.901825,227949.6438,331246.4802
798,06/02/2019,0.006155714,0.007445727,-0.001290013,3.200969537,9494.075647,227857.8155,331020.9687
799,07/02/2019,0.131818911,0.374530994,-0.242712083,2.958257454,8774.191609,210580.5986,314653.6533
800,08/02/2019,0.172426468,0.301080136,-0.128653669,2.829603786,8392.604829,201422.5159,303673.4349
801,09/02/2019,0.001655534,0.016802042,-0.015146508,2.814457278,8347.680287,200344.3269,301043.4704
802,10/02/2019,0.029675928,0.036793679,-0.007117751,2.807339526,8326.569034,199837.6568,299212.2754
803,11/02/2019,0.19663212,0.356115142,-0.159483022,2.647856504,7853.542391,188485.0174,284658.5301
804,12/02/2019,1.334877875,1.377039398,-0.042161523,2.605694981,7728.491314,185483.7915,281605.9429
805,13/02/2019,0.288322425,0.340807972,-0.052485547,2.553209435,7572.819184,181747.6604,276838.9659
806,14/02/2019,0.372078565,0.378204352,-0.006125788,2.547083647,7554.650097,181311.6023,279771.4143
807,15/02/2019,0.202447963,0.209760313,-0.00731235,2.539771297,7532.961667,180791.08,279996.6636
808,16/02/2019,0.161802527,0.178260642,-0.016458115,2.523313182,7484.146898,179619.5256,276540.839
809,17/02/2019,0.134580282,0.138129809,-0.003549526,2.519763656,7473.619004,179366.8561,276453.8602
810,18/02/2019,0.053049838,0.052215406,0.000834432,2.520598087,7476.093926,179426.2542,276949.2654
811,19/02/2019,0.02666919,0.073451077,-0.046781887,2.473816201,7337.338852,176096.1324,271953.3823
812,20/02/2019,0.08997448,0.085346036,0.004628444,2.478444644,7351.066814,176425.6035,271095.5044
813,21/02/2019,0.328542089,0.296207744,0.032334345,2.510778989,7446.970481,178727.2915,272552.7375
814,22/02/2019,0.004842152,0.005582284,-0.000740132,2.510038857,7444.77525,178674.606,272586.1424
815,23/02/2019,0.046142657,0.046484106,-0.00034145,2.509697407,7443.762509,178650.3002,271884.6048
816,24/02/2019,0.004315252,0.003187747,0.001127504,2.510824911,7447.106686,178730.5605,271993.4716
817,25/02/2019,0.039419869,0.034396623,0.005023246,2.515848158,7462.005637,179088.1353,272562.9275
818,26/02/2019,0.212810452,0.264622562,-0.051812109,2.464036048,7308.330918,175399.942,269648.511
819,27/02/2019,0.026909975,0.039605715,-0.01269574,2.451340308,7270.675354,174496.2085,269135.9583
820,28/02/2019,0.011705428,0.010943192,0.000762236,2.452102544,7272.936146,174550.4675,268884.437
821,01/03/2019,0.058973587,0.04651505,0.012458538,2.464561082,7309.888169,175437.3161,270636.8551
822,02/03/2019,0.046043524,0.04687797,-0.000834446,2.463726636,7307.413202,175377.9168,270030.0189
823,03/03/2019,0.046182972,0.069819338,-0.023636366,2.44009027,7237.307741,173695.3858,268496.1827
824,04/03/2019,0.976077685,0.677882471,0.298195214,2.738285484,8121.754746,194922.1139,285227.7308
825,05/03/2019,0.162186116,0.11171451,0.050471606,2.788757091,8271.453532,198514.8848,288848.9431
826,06/03/2019,0.161349143,0.110394268,0.050954875,2.839711966,8422.585691,202142.0566,292826.8633
827,07/03/2019,0.259440238,0.227982003,0.031458235,2.871170201,8515.890816,204381.3796,295149.4511
828,08/03/2019,0.31564864,0.260772956,0.054875684,2.926045885,8678.652095,208287.6503,298942.2126
829,09/03/2019,0.773019029,0.351349053,0.421669976,3.347715861,9929.325244,238303.8059,327678.9339
830,10/03/2019,0.612950156,0.395503808,0.217446348,3.565162209,10574.27111,253782.5066,341601.8291
831,11/03/2019,0.011620451,0.011068251,0.0005522,3.565714409,10575.90894,253821.8146,340987.2815
832,12/03/2019,0.093277622,0.066920037,0.026357584,3.592071993,10654.08553,255698.0527,342905.3418
833,13/03/2019,0.140234592,0.134984722,0.00524987,3.597321864,10669.65665,256071.7596,343183.2062
834,14/03/2019,0.591426721,0.527759462,0.063667259,3.660989123,10858.49374,260603.8498,348590.8436
835,15/03/2019,0.005460211,0.004922124,0.000538087,3.661527209,10860.0897,260642.1528,348704.301
836,16/03/2019,0.339626199,0.402635016,-0.063008817,3.598518393,10673.20555,256156.9332,341805.6392
837,17/03/2019,0.08743043,0.069977824,0.017452606,3.615970998,10724.96998,257399.2795,342475.3637
838,18/03/2019,0.034672835,0.069983867,-0.035311031,3.580659967,10620.23746,254885.699,338969.7886
839,19/03/2019,0.156259563,0.180364616,-0.024105053,3.556554915,10548.74188,253169.8051,335415.777
840,20/03/2019,0.072878947,0.079893837,-0.00701489,3.549540024,10527.93571,252670.457,333766.5454
841,21/03/2019,0.097292625,0.151720269,-0.054427643,3.495112381,10366.50332,248796.0797,328179.4372
842,22/03/2019,0.061393069,0.074033728,-0.012640659,3.482471722,10329.01113,247896.2671,327195.6187
843,23/03/2019,0.06392794,0.066095287,-0.002167347,3.480304375,10322.58278,247741.9867,326775.2587
844,24/03/2019,2.830545831,2.999767952,-0.169222121,3.311082254,9820.669965,235696.0792,290798.4175
845,25/03/2019,0.126884046,0.14582919,-0.018945144,3.29213711,9764.478668,234347.488,288136.646
846,26/03/2019,0.088421983,0.214407994,-0.125986012,3.166151098,9390.804157,225379.2998,275630.5935
847,27/03/2019,0.116264199,0.194276675,-0.078012476,3.088138622,9159.419153,219826.0597,271654.96
848,28/03/2019,0.155198122,0.155611642,-0.00041352,3.087725102,9158.192653,219796.6237,270214.4598
849,29/03/2019,0.282043464,0.316922971,-0.034879506,3.052845595,9054.740035,217313.7608,261435.9254
850,30/03/2019,0.004975591,0.007089486,-0.002113895,3.050731701,9048.470225,217163.2854,261791.233
851,31/03/2019,0.33630549,0.416836553,-0.080531063,2.970200637,8809.615089,211430.7621,250206.3312
852,01/04/2019,0.066204588,0.059932141,0.006272446,2.976473084,8828.219167,211877.26,250174.7611
853,02/04/2019,0.028354101,0.052150741,-0.02379664,2.952676444,8757.638333,210183.32,246680.1887
854,03/04/2019,0.118118789,0.098021023,0.020097766,2.97277421,8817.248307,211613.9594,247833.4697
855,04/04/2019,0.667760991,0.709040251,-0.04127926,2.93149495,8694.814022,208675.5365,249394.7339
856,05/04/2019,0.363074275,0.357554982,0.005519294,2.937014244,8711.184248,209068.422,249716.9511
857,06/04/2019,0.054648506,0.078031682,-0.023383176,2.913631068,8641.829748,207403.914,247160.1287
858,07/04/2019,0.124533751,0.124795396,-0.000261645,2.913369424,8641.053712,207385.2891,247071.3033
859,08/04/2019,0.029680112,0.027066358,0.002613754,2.915983177,8648.806103,207571.3465,247252.1639
860,09/04/2019,0.06246016,0.059520533,0.002939627,2.918922805,8657.52504,207780.601,247108.842
861,10/04/2019,0.109668009,0.103715461,0.005952547,2.924875352,8675.180294,208204.3271,247629.2378
862,11/04/2019,0.019744269,0.02458316,-0.004838891,2.920036461,8660.828143,207859.8754,246966.9653
863,12/04/2019,0.126855804,0.128443375,-0.001587571,2.91844889,8656.119408,207746.8658,245242.106
864,13/04/2019,0.41227582,0.559903496,-0.147627676,2.770821215,8218.255724,197238.1374,236131.2944
865,14/04/2019,0.307160893,0.308195991,-0.001035098,2.769786117,8215.185623,197164.455,235548.841
866,15/04/2019,0.058081811,0.063948287,-0.005866476,2.763919641,8197.785655,196746.8557,234737.4711
867,16/04/2019,0.151474649,0.156419729,-0.00494508,2.758974561,8183.118548,196394.8452,233149.8561
868,17/04/2019,0.044372987,0.036042442,0.008330545,2.767305106,8207.826944,196987.8467,232073.1416
869,18/04/2019,0.080236984,0.080898742,-0.000661758,2.766643348,8205.86417,196940.7401,232535.3203
870,19/04/2019,0.017050454,0.015327286,0.001723167,2.768366516,8210.975086,197063.4021,232592.6283
871,20/04/2019,1.14E-05,9.29E-06,2.11E-06,2.768368625,8210.981342,197063.5522,232592.5038
872,21/04/2019,0.062642644,0.05183176,0.010810884,2.779179509,8243.046424,197833.1142,232828.4798
873,22/04/2019,0.195393598,0.207292911,-0.011899313,2.767280196,8207.753062,196986.0735,231207.7789


==> data_coeficientes_seg_paso.csv <==
index,Date,M5
0,30/11/2016,1.040840383
1,01/12/2016,1.039256463
2,02/12/2016,1.039178375
3,03/12/2016,1.037422315
4,04/12/2016,1.033605377
5,05/12/2016,1.03274194
6,06/12/2016,1.03333617
7,07/12/2016,1.033336171
8,08/12/2016,1.031469907
9,09/12/2016,1.031312088
10,10/12/2016,1.031469907
11,11/12/2016,1.033336171
12,12/12/2016,1.029863889
13,13/12/2016,1.029638848
14,14/12/2016,1.029638849
15,15/12/2016,1.029764841
16,16/12/2016,1.029638848
17,17/12/2016,1.029638851
18,18/12/2016,1.029480237
19,19/12/2016,1.028307616
20,20/12/2016,1.028296048
21,21/12/2016,1.028311038
22,22/12/2016,1.02963885
23,23/12/2016,1.027989776
24,24/12/2016,1.030997021
25,25/12/2016,1.031612535
26,26/12/2016,1.026967262
27,27/12/2016,1.025033678
28,28/12/2016,1.021095846
29,29/12/2016,1.02048166
30,30/12/2016,1.02048166
31,31/12/2016,1.020836475
32,01/01/2017,1.022276893
33,02/01/2017,1.024584839
34,03/01/2017,1.021534959
35,04/01/2017,1.025033679
36,05/01/2017,1.025033676
37,06/01/2017,1.02503368
38,07/01/2017,1.025523063
39,08/01/2017,1.025033679
40,09/01/2017,1.025033678
41,10/01/2017,1.025523063
42,11/01/2017,1.025523063
43,12/01/2017,1.025816054
44,13/01/2017,1.02458484
45,14/01/2017,1.025414527
46,15/01/2017,1.025523064
47,16/01/2017,1.02583382
48,17/01/2017,1.02602965
49,18/01/2017,1.027108478
50,19/01/2017,1.027899189
51,20/01/2017,1.028307615
52,21/01/2017,1.02877184
53,22/01/2017,1.029638852
54,23/01/2017,1.029638849
55,24/01/2017,1.029172528
56,25/01/2017,1.028311038
57,26/01/2017,1.028311038
58,27/01/2017,1.028311039
59,28/01/2017,1.028755713
60,29/01/2017,1.028949207
61,30/01/2017,1.026202378
62,31/01/2017,1.026056151
63,01/02/2017,1.027108478
64,02/02/2017,1.02802976
65,03/02/2017,1.02620238
66,04/02/2017,1.025558774
67,05/02/2017,1.025816053
68,06/02/2017,1.025409396
69,07/02/2017,1.025558775
70,08/02/2017,1.027108478
71,09/02/2017,1.028296048
72,10/02/2017,1.028771839
73,11/02/2017,1.025816053
74,12/02/2017,1.026029648
75,13/02/2017,1.032741942
76,14/02/2017,1.033336172
77,15/02/2017,1.033449011
78,16/02/2017,1.033449012
79,17/02/2017,1.033569953
80,18/02/2017,1.033449012
81,19/02/2017,1.033460408
82,20/02/2017,1.032768598
83,21/02/2017,1.033460408
84,22/02/2017,1.031595985
85,23/02/2017,1.037595653
86,24/02/2017,1.040774298
87,25/02/2017,1.040230015
88,26/02/2017,1.041290239
89,27/02/2017,1.042512449
90,28/02/2017,1.040580176
91,01/03/2017,1.039988564
92,02/03/2017,1.036288653
93,03/03/2017,1.035318071
94,04/03/2017,1.034468347
95,05/03/2017,1.034468347
96,06/03/2017,1.034468347
97,07/03/2017,1.032768603
98,08/03/2017,1.032768597
99,09/03/2017,1.032501314
100,10/03/2017,1.032501315
101,11/03/2017,1.03246256
102,12/03/2017,1.032447005
103,13/03/2017,1.03207279
104,14/03/2017,1.032119557
105,15/03/2017,1.031647948
106,16/03/2017,1.030687816
107,17/03/2017,1.031647947
108,18/03/2017,1.032447004
109,19/03/2017,1.032447006
110,20/03/2017,1.033996445
111,21/03/2017,1.033630858
112,22/03/2017,1.033630856
113,23/03/2017,1.033630857
114,24/03/2017,1.033449009
115,25/03/2017,1.033211246
116,26/03/2017,1.032119557
117,27/03/2017,1.031647948
118,28/03/2017,1.031112065
119,29/03/2017,1.032447044
120,30/03/2017,1.032768596
121,31/03/2017,1.032462562
122,01/04/2017,1.032447003
123,02/04/2017,1.032119557
124,03/04/2017,1.031647948
125,04/04/2017,1.030940985
126,05/04/2017,1.030805964
127,06/04/2017,1.03072028
128,07/04/2017,1.02994273
129,08/04/2017,1.030509165
130,09/04/2017,1.031899857
131,10/04/2017,1.032447004
132,11/04/2017,1.032119557
133,12/04/2017,1.02963885
134,13/04/2017,1.025820729
135,14/04/2017,1.026049908
136,15/04/2017,1.023479083
137,16/04/2017,1.023479068
138,17/04/2017,1.023479084
139,18/04/2017,1.024088408
140,19/04/2017,1.023866809
141,20/04/2017,1.023479082
142,21/04/2017,1.024088408
143,22/04/2017,1.024110991
144,23/04/2017,1.02222278
145,24/04/2017,1.020469985
146,25/04/2017,1.019263387
147,26/04/2017,1.019596801
148,27/04/2017,1.019566202
149,28/04/2017,1.019869413
150,29/04/2017,1.016265597
151,30/04/2017,1.0157037
152,01/05/2017,1.014836566
153,02/05/2017,1.0157037
154,03/05/2017,1.017883461
155,04/05/2017,1.019319419
156,05/05/2017,1.01986941
157,06/05/2017,1.019869413
158,07/05/2017,1.021933816
159,08/05/2017,1.023304433
160,09/05/2017,1.023088244
161,10/05/2017,1.023501221
162,11/05/2017,1.02350122
163,12/05/2017,1.023501221
164,13/05/2017,1.02458484
165,14/05/2017,1.02538897
166,15/05/2017,1.024988319
167,16/05/2017,1.02458484
168,17/05/2017,1.024396311
169,18/05/2017,1.025388971
170,19/05/2017,1.025388964
171,20/05/2017,1.025388972
172,21/05/2017,1.033630857
173,22/05/2017,1.034092981
174,23/05/2017,1.033630858
175,24/05/2017,1.033328471
176,25/05/2017,1.033449012
177,26/05/2017,1.03317986
178,27/05/2017,1.032501314
179,28/05/2017,1.032768598
180,29/05/2017,1.03269589
181,30/05/2017,1.032501314
182,31/05/2017,1.03072028
183,01/06/2017,1.032377498
184,02/06/2017,1.032447011
185,03/06/2017,1.032751585
186,04/06/2017,1.03246256
187,05/06/2017,1.032462563
188,06/06/2017,1.032462562
189,07/06/2017,1.033449012
190,08/06/2017,1.032768598
191,09/06/2017,1.030509165
192,10/06/2017,1.030103808
193,11/06/2017,1.030256882
194,12/06/2017,1.030161467
195,13/06/2017,1.029701032
196,14/06/2017,1.029263347
197,15/06/2017,1.032447006
198,16/06/2017,1.032768598
199,17/06/2017,1.032462562
200,18/06/2017,1.031647946
201,19/06/2017,1.029889107
202,20/06/2017,1.029228866
203,21/06/2017,1.027914942
204,22/06/2017,1.027108477
205,23/06/2017,1.026802451
206,24/06/2017,1.029263347
207,25/06/2017,1.032768598
208,26/06/2017,1.036506157
209,27/06/2017,1.040307338
210,28/06/2017,1.040307342
211,29/06/2017,1.039465323
212,30/06/2017,1.038725355
213,01/07/2017,1.036470203
214,02/07/2017,1.036424321
215,03/07/2017,1.036424321
216,04/07/2017,1.036506157
217,05/07/2017,1.03642432
218,06/07/2017,1.036424315
219,07/07/2017,1.036424334
220,08/07/2017,1.03642432
221,09/07/2017,1.036424321
222,10/07/2017,1.035318072
223,11/07/2017,1.035318069
224,12/07/2017,1.034468346
225,13/07/2017,1.03531807
226,14/07/2017,1.034470451
227,15/07/2017,1.033630847
228,16/07/2017,1.033630858
229,17/07/2017,1.033630858
230,18/07/2017,1.033630858
231,19/07/2017,1.033630853
232,20/07/2017,1.032447005
233,21/07/2017,1.032377498
234,22/07/2017,1.030668828
235,23/07/2017,1.031647947
236,24/07/2017,1.032100196
237,25/07/2017,1.029263347
238,26/07/2017,1.029641891
239,27/07/2017,1.029641898
240,28/07/2017,1.029263346
241,29/07/2017,1.02994273
242,30/07/2017,1.030103809
243,31/07/2017,1.032447005
244,01/08/2017,1.030806665
245,02/08/2017,1.03034054
246,03/08/2017,1.03160198
247,04/08/2017,1.030668827
248,05/08/2017,1.031647948
249,06/08/2017,1.032884936
250,07/08/2017,1.032447006
251,08/08/2017,1.033448796
252,09/08/2017,1.033630858
253,10/08/2017,1.033498608
254,11/08/2017,1.032446995
255,12/08/2017,1.024396307
256,13/08/2017,1.024110991
257,14/08/2017,1.024164885
258,15/08/2017,1.024164884
259,16/08/2017,1.024110992
260,17/08/2017,1.022952577
261,18/08/2017,1.02160852
262,19/08/2017,1.023501221
263,20/08/2017,1.021382651
264,21/08/2017,1.020050022
265,22/08/2017,1.019319419
266,23/08/2017,1.013551232
267,24/08/2017,1.013551223
268,25/08/2017,1.012695888
269,26/08/2017,1.012494332
270,27/08/2017,1.013551224
271,28/08/2017,1.014240461
272,29/08/2017,1.016508944
273,30/08/2017,1.017402227
274,31/08/2017,1.017722473
275,01/09/2017,1.017402223
276,02/09/2017,1.01832748
277,03/09/2017,1.019869412
278,04/09/2017,1.020050023
279,05/09/2017,1.020050021
280,06/09/2017,1.020050022
281,07/09/2017,1.020050024
282,08/09/2017,1.019869411
283,09/09/2017,1.019319429
284,10/09/2017,1.019319419
285,11/09/2017,1.019617607
286,12/09/2017,1.024004627
287,13/09/2017,1.022511721
288,14/09/2017,1.020536161
289,15/09/2017,1.020050021
290,16/09/2017,1.016095922
291,17/09/2017,1.016713521
292,18/09/2017,1.016713516
293,19/09/2017,1.016432713
294,20/09/2017,1.017722467
295,21/09/2017,1.017722481
296,22/09/2017,1.017899196
297,23/09/2017,1.018410401
298,24/09/2017,1.018327479
299,25/09/2017,1.019263387
300,26/09/2017,1.018904546
301,27/09/2017,1.019263387
302,28/09/2017,1.018327481
303,29/09/2017,1.019319419
304,30/09/2017,1.017402225
305,01/10/2017,1.017402224
306,02/10/2017,1.018410394
307,03/10/2017,1.018327481
308,04/10/2017,1.01637866
309,05/10/2017,1.015709197
310,06/10/2017,1.012750131
311,07/10/2017,1.013533851
312,08/10/2017,1.013858726
313,09/10/2017,1.015709194
314,10/10/2017,1.019319418
315,11/10/2017,1.019388076
316,12/10/2017,1.020050023
317,13/10/2017,1.020442149
318,14/10/2017,1.02044215
319,15/10/2017,1.020442149
320,16/10/2017,1.020442148
321,17/10/2017,1.020536162
322,18/10/2017,1.020050024
323,19/10/2017,1.020050023
324,20/10/2017,1.023700756
325,21/10/2017,1.024164884
326,22/10/2017,1.029757937
327,23/10/2017,1.026143818
328,24/10/2017,1.026143819
329,25/10/2017,1.02614382
330,26/10/2017,1.026143819
331,27/10/2017,1.026312768
332,28/10/2017,1.027672657
333,29/10/2017,1.026143819
334,30/10/2017,1.020195095
335,31/10/2017,1.015229962
336,01/11/2017,1.010843839
337,02/11/2017,1.010651276
338,03/11/2017,1.010651277
339,04/11/2017,1.012358858
340,05/11/2017,1.012482463
341,06/11/2017,1.010651277
342,07/11/2017,1.009879795
343,08/11/2017,1.01171087
344,09/11/2017,1.010843839
345,10/11/2017,1.009404701
346,11/11/2017,1.009879795
347,12/11/2017,1.008781789
348,13/11/2017,1.005248195
349,14/11/2017,1.002519762
350,15/11/2017,1.003840036
351,16/11/2017,1.004094506
352,17/11/2017,1.004094507
353,18/11/2017,1.004094507
354,19/11/2017,1.003733605
355,20/11/2017,1.002472914
356,21/11/2017,1.002366493
357,22/11/2017,0.998084158
358,23/11/2017,0.998084158
359,24/11/2017,0.998084158
360,25/11/2017,0.998084159
361,26/11/2017,0.998084158
362,27/11/2017,1.003138053
363,28/11/2017,1.002495606
364,29/11/2017,1.003898568
365,30/11/2017,1.002366492
366,01/12/2017,1.002366496
367,02/12/2017,1.001683729
368,03/12/2017,1.00084426
369,04/12/2017,0.999885472
370,05/12/2017,1.001339949
371,06/12/2017,1.002878682
372,07/12/2017,1.009411174
373,08/12/2017,1.010651277
374,09/12/2017,1.015709197
375,10/12/2017,1.015709197
376,11/12/2017,1.00858357
377,12/12/2017,1.003840036
378,13/12/2017,1.003994498
379,14/12/2017,1.004343537
380,15/12/2017,1.00931732
381,16/12/2017,1.009137215
382,17/12/2017,1.009411173
383,18/12/2017,1.009411175
384,19/12/2017,1.009317328
385,20/12/2017,1.009741789
386,21/12/2017,1.009741789
387,22/12/2017,1.010785534
388,23/12/2017,1.007972407
389,24/12/2017,1.002519763
390,25/12/2017,1.004343537
391,26/12/2017,1.004343538
392,27/12/2017,1.008169781
393,28/12/2017,1.004343537
394,29/12/2017,1.004343538
395,30/12/2017,1.005036085
396,31/12/2017,1.004343538
397,01/01/2018,1.004343537
398,02/01/2018,1.00166333
399,03/01/2018,1.001798359
400,04/01/2018,1.003138058
401,05/01/2018,1.004343551
402,06/01/2018,1.002878682
403,07/01/2018,1.002519764
404,08/01/2018,1.002878687
405,09/01/2018,1.002834882
406,10/01/2018,1.004343537
407,11/01/2018,1.004343537
408,12/01/2018,1.002366494
409,13/01/2018,1.002366494
410,14/01/2018,1.001255497
411,15/01/2018,1.000492473
412,16/01/2018,1.002286651
413,17/01/2018,1.004343538
414,18/01/2018,1.004985519
415,19/01/2018,1.004985502
416,20/01/2018,1.004347196
417,21/01/2018,1.007942833
418,22/01/2018,1.007906835
419,23/01/2018,1.00691475
420,24/01/2018,1.004343537
421,25/01/2018,1.008484927
422,26/01/2018,1.009741789
423,27/01/2018,1.011572166
424,28/01/2018,1.012859996
425,29/01/2018,1.016098036
426,30/01/2018,1.016114023
427,31/01/2018,1.018377225
428,01/02/2018,1.019075919
429,02/02/2018,1.018347291
430,03/02/2018,1.019843299
431,04/02/2018,1.018873692
432,05/02/2018,1.018691505
433,06/02/2018,1.01917664
434,07/02/2018,1.01917663
435,08/02/2018,1.019388076
436,09/02/2018,1.01950376
437,10/02/2018,1.021431709
438,11/02/2018,1.021665045
439,12/02/2018,1.021665045
440,13/02/2018,1.020609691
441,14/02/2018,1.021665045
442,15/02/2018,1.021431709
443,16/02/2018,1.023160412
444,17/02/2018,1.026197933
445,18/02/2018,1.023189826
446,19/02/2018,1.025377081
447,20/02/2018,1.025377484
448,21/02/2018,1.025017849
449,22/02/2018,1.02420372
450,23/02/2018,1.022983702
451,24/02/2018,1.02303931
452,25/02/2018,1.022983704
453,26/02/2018,1.02303931
454,27/02/2018,1.026434395
455,28/02/2018,1.028558397
456,01/03/2018,1.028691401
457,02/03/2018,1.028028316
458,03/03/2018,1.033676433
459,04/03/2018,1.033314782
460,05/03/2018,1.033314782
461,06/03/2018,1.033676434
462,07/03/2018,1.033895773
463,08/03/2018,1.034060368
464,09/03/2018,1.034060375
465,10/03/2018,1.034060369
466,11/03/2018,1.033676433
467,12/03/2018,1.033676433
468,13/03/2018,1.033676434
469,14/03/2018,1.033676431
470,15/03/2018,1.030970068
471,16/03/2018,1.032739644
472,17/03/2018,1.033676434
473,18/03/2018,1.034988379
474,19/03/2018,1.034988379
475,20/03/2018,1.037657298
476,21/03/2018,1.037335031
477,22/03/2018,1.038063995
478,23/03/2018,1.038980785
479,24/03/2018,1.038329074
480,25/03/2018,1.038409645
481,26/03/2018,1.038856996
482,27/03/2018,1.038990631
483,28/03/2018,1.038980786
484,29/03/2018,1.038980785
485,30/03/2018,1.039686772
486,31/03/2018,1.038856997
487,01/04/2018,1.038980785
488,02/04/2018,1.040445858
489,03/04/2018,1.040732226
490,04/04/2018,1.040732227
491,05/04/2018,1.040732227
492,06/04/2018,1.040671605
493,07/04/2018,1.040732226
494,08/04/2018,1.040732228
495,09/04/2018,1.040732225
496,10/04/2018,1.040732226
497,11/04/2018,1.040732226
498,12/04/2018,1.040425456
499,13/04/2018,1.040732226
500,14/04/2018,1.04073223
501,15/04/2018,1.040732229
502,16/04/2018,1.040732227
503,17/04/2018,1.040732229
504,18/04/2018,1.040732226
505,19/04/2018,1.040732225
506,20/04/2018,1.040732226
507,21/04/2018,1.040732227
508,22/04/2018,1.040732224
509,23/04/2018,1.040732226
510,24/04/2018,1.040732226
511,25/04/2018,1.040732226
512,26/04/2018,1.040732226
513,27/04/2018,1.041450124
514,28/04/2018,1.042938803
515,29/04/2018,1.044369634
516,30/04/2018,1.045188381
517,01/05/2018,1.045022504
518,02/05/2018,1.044195533
519,03/05/2018,1.04291946
520,04/05/2018,1.043010156
521,05/05/2018,1.043010158
522,06/05/2018,1.043010158
523,07/05/2018,1.042938824
524,08/05/2018,1.043010158
525,09/05/2018,1.043010158
526,10/05/2018,1.043010158
527,11/05/2018,1.045188381
528,12/05/2018,1.045626824
529,13/05/2018,1.045759632
530,14/05/2018,1.045328114
531,15/05/2018,1.045188383
532,16/05/2018,1.045188381
533,17/05/2018,1.045022504
534,18/05/2018,1.045188381
535,19/05/2018,1.045759626
536,20/05/2018,1.045188383
537,21/05/2018,1.046471274
538,22/05/2018,1.046471275
539,23/05/2018,1.045765256
540,24/05/2018,1.048027345
541,25/05/2018,1.047838882
542,26/05/2018,1.047838882
543,27/05/2018,1.049395616
544,28/05/2018,1.04783888
545,29/05/2018,1.047838882
546,30/05/2018,1.046968959
547,31/05/2018,1.047838881
548,01/06/2018,1.045626822
549,02/06/2018,1.045328112
550,03/06/2018,1.045328112
551,04/06/2018,1.045328113
552,05/06/2018,1.045022503
553,06/06/2018,1.042404345
554,07/06/2018,1.041450151
555,08/06/2018,1.041450127
556,09/06/2018,1.04270328
557,10/06/2018,1.042938826
558,11/06/2018,1.041916285
559,12/06/2018,1.041916284
560,13/06/2018,1.041450125
561,14/06/2018,1.04165213
562,15/06/2018,1.042494243
563,16/06/2018,1.043401078
564,17/06/2018,1.043401075
565,18/06/2018,1.042494243
566,19/06/2018,1.044094956
567,20/06/2018,1.042485436
568,21/06/2018,1.043401075
569,22/06/2018,1.042494243
570,23/06/2018,1.04165213
571,24/06/2018,1.041450125
572,25/06/2018,1.040732226
573,26/06/2018,1.040732231
574,27/06/2018,1.040732204
575,28/06/2018,1.040732218
576,29/06/2018,1.040732226
577,30/06/2018,1.040732227
578,01/07/2018,1.041450125
579,02/07/2018,1.041450122
580,03/07/2018,1.041450125
581,04/07/2018,1.041450128
582,05/07/2018,1.041450125
583,06/07/2018,1.041450125
584,07/07/2018,1.041450125
585,08/07/2018,1.040732226
586,09/07/2018,1.040732227
587,10/07/2018,1.040732225
588,11/07/2018,1.04073223
589,12/07/2018,1.040732224
590,13/07/2018,1.040732227
591,14/07/2018,1.040732226
592,15/07/2018,1.040732229
593,16/07/2018,1.040732209
594,17/07/2018,1.040732232
595,18/07/2018,1.040732226
596,19/07/2018,1.040732228
597,20/07/2018,1.040732227
598,21/07/2018,1.040732225
599,22/07/2018,1.040732227
600,23/07/2018,1.040732227
601,24/07/2018,1.040732229
602,25/07/2018,1.037657301
603,26/07/2018,1.03630142
604,27/07/2018,1.036301421
605,28/07/2018,1.03498838
606,29/07/2018,1.034988381
607,30/07/2018,1.033676434
608,31/07/2018,1.033676433
609,01/08/2018,1.033676445
610,02/08/2018,1.033682287
611,03/08/2018,1.033676434
612,04/08/2018,1.033676433
613,05/08/2018,1.033676434
614,06/08/2018,1.033676455
615,07/08/2018,1.033676435
616,08/08/2018,1.033676426
617,09/08/2018,1.03367643
618,10/08/2018,1.029849819
619,11/08/2018,1.032278105
620,12/08/2018,1.030644104
621,13/08/2018,1.033676434
622,14/08/2018,1.033676436
623,15/08/2018,1.030117164
624,16/08/2018,1.028706644
625,17/08/2018,1.028706643
626,18/08/2018,1.028706644
627,19/08/2018,1.028706644
628,20/08/2018,1.030705535
629,21/08/2018,1.03011716
630,22/08/2018,1.029752488
631,23/08/2018,1.029746777
632,24/08/2018,1.033676433
633,25/08/2018,1.032278104
634,26/08/2018,1.025199936
635,27/08/2018,1.024056722
636,28/08/2018,1.023604004
637,29/08/2018,1.022747352
638,30/08/2018,1.01270697
639,31/08/2018,1.012694036
640,01/09/2018,1.01245025
641,02/09/2018,1.00878392
642,03/09/2018,1.000690898
643,04/09/2018,1.001250061
644,05/09/2018,1.001283602
645,06/09/2018,1.00138809
646,07/09/2018,1.00138809
647,08/09/2018,1.000690899
648,09/09/2018,1.000690899
649,10/09/2018,1.000690899
650,11/09/2018,1.00138809
651,12/09/2018,1.002219368
652,13/09/2018,1.003437612
653,14/09/2018,0.99918445
654,15/09/2018,0.999483538
655,16/09/2018,0.995196904
656,17/09/2018,0.995196904
657,18/09/2018,0.995259393
658,19/09/2018,0.993494375
659,20/09/2018,0.993494375
660,21/09/2018,0.988687813
661,22/09/2018,0.986345763
662,23/09/2018,0.986345763
663,24/09/2018,0.986801045
664,25/09/2018,0.988008456
665,26/09/2018,0.988008456
666,27/09/2018,0.988008456
667,28/09/2018,0.988008456
668,29/09/2018,0.986801045
669,30/09/2018,0.986345763
670,01/10/2018,0.985580829
671,02/10/2018,0.985134753
672,03/10/2018,0.986410666
673,04/10/2018,0.985134752
674,05/10/2018,0.972236595
675,06/10/2018,0.972236596
676,07/10/2018,0.972373933
677,08/10/2018,0.972205658
678,09/10/2018,0.969402861
679,10/10/2018,0.969913188
680,11/10/2018,0.972373933
681,12/10/2018,0.972205658
682,13/10/2018,0.971903367
683,14/10/2018,0.97287408
684,15/10/2018,0.975415141
685,16/10/2018,0.976974219
686,17/10/2018,0.977987092
687,18/10/2018,0.977154439
688,19/10/2018,0.979027427
689,20/10/2018,0.981540291
690,21/10/2018,0.978131926
691,22/10/2018,0.974960483
692,23/10/2018,0.977987091
693,24/10/2018,0.977987091
694,25/10/2018,0.97434397
695,26/10/2018,0.972874079
696,27/10/2018,0.974355415
697,28/10/2018,0.975233089
698,29/10/2018,0.976337699
699,30/10/2018,0.976670711
700,31/10/2018,0.976515418
701,01/11/2018,0.974194208
702,02/11/2018,0.975233089
703,03/11/2018,0.975415141
704,04/11/2018,0.976515417
705,05/11/2018,0.978652372
706,06/11/2018,0.976515416
707,07/11/2018,0.97147074
708,08/11/2018,0.972236589
709,09/11/2018,0.972627961
710,10/11/2018,0.972678388
711,11/11/2018,0.974355414
712,12/11/2018,0.974529065
713,13/11/2018,0.974960483
714,14/11/2018,0.972236594
715,15/11/2018,0.972373933
716,16/11/2018,0.976515416
717,17/11/2018,0.978158881
718,18/11/2018,0.979027428
719,19/11/2018,0.98182005
720,20/11/2018,0.982644617
721,21/11/2018,0.984405408
722,22/11/2018,0.986345763
723,23/11/2018,0.986859027
724,24/11/2018,0.986964659
725,25/11/2018,0.986964659
726,26/11/2018,0.988008454
727,27/11/2018,0.988008456
728,28/11/2018,0.990341675
729,29/11/2018,0.990341675
730,30/11/2018,0.990341675
731,01/12/2018,0.990341675
732,02/12/2018,0.990341675
733,03/12/2018,0.995223417
734,04/12/2018,0.999440844
735,05/12/2018,1.002505151
736,06/12/2018,1.004760717
737,07/12/2018,1.004835415
738,08/12/2018,1.006630533
739,09/12/2018,1.004760718
740,10/12/2018,1.004760718
741,11/12/2018,0.998744485
742,12/12/2018,0.998354935
743,13/12/2018,0.997274153
744,14/12/2018,0.996627342
745,15/12/2018,0.995259394
746,16/12/2018,0.988751389
747,17/12/2018,0.989320446
748,18/12/2018,0.988706651
749,19/12/2018,0.990341675
750,20/12/2018,0.990412364
751,21/12/2018,0.992553443
752,22/12/2018,1.000164176
753,23/12/2018,1.002505152
754,24/12/2018,1.002336807
755,25/12/2018,1.002336806
756,26/12/2018,1.002505152
757,27/12/2018,1.006630532
758,28/12/2018,1.007892716
759,29/12/2018,1.009293198
760,30/12/2018,1.00920194
761,31/12/2018,1.009463439
762,01/01/2019,1.009395623
763,02/01/2019,1.009790188
764,03/01/2019,1.010325146
765,04/01/2019,1.011473175
766,05/01/2019,1.015278596
767,06/01/2019,1.017885182
768,07/01/2019,1.017970635
769,08/01/2019,1.016932842
770,09/01/2019,1.017970635
771,10/01/2019,1.020523748
772,11/01/2019,1.020599328
773,12/01/2019,1.021813028
774,13/01/2019,1.021813028
775,14/01/2019,1.021813028
776,15/01/2019,1.028072684
777,16/01/2019,1.026893214
778,17/01/2019,1.02747856
779,18/01/2019,1.033129309
780,19/01/2019,1.032435905
781,20/01/2019,1.032220701
782,21/01/2019,1.034680316
783,22/01/2019,1.034680316
784,23/01/2019,1.034682899
785,24/01/2019,1.034947936
786,25/01/2019,1.034241731
787,26/01/2019,1.033655884
788,27/01/2019,1.033852042
789,28/01/2019,1.03424173
790,29/01/2019,1.033852042
791,30/01/2019,1.03424173
792,31/01/2019,1.034241731
793,01/02/2019,1.033655883
794,02/02/2019,1.033222822
795,03/02/2019,1.033129309
796,04/02/2019,1.032220701
797,05/02/2019,1.031998216
798,06/02/2019,1.034680316
799,07/02/2019,1.033048729
800,08/02/2019,1.03354969
801,09/02/2019,1.033856866
802,10/02/2019,1.040156851
803,11/02/2019,1.040248089
804,12/02/2019,1.040248088
805,13/02/2019,1.042631296
806,14/02/2019,1.043233404
807,15/02/2019,1.044015628
808,16/02/2019,1.042917927
809,17/02/2019,1.043345903
810,18/02/2019,1.044025809
811,19/02/2019,1.044054542
812,20/02/2019,1.042959603
813,21/02/2019,1.045966077
814,22/02/2019,1.046875876
815,23/02/2019,1.046455029
816,24/02/2019,1.046341639
817,25/02/2019,1.047909822
818,26/02/2019,1.047909821
819,27/02/2019,1.048067849
820,28/02/2019,1.048760606
821,01/03/2019,1.048760608
822,02/03/2019,1.048760604
823,03/03/2019,1.048760604
824,04/03/2019,1.048760604
825,05/03/2019,1.048866163
826,06/03/2019,1.044075674
827,07/03/2019,1.043527964
828,08/03/2019,1.042901958
829,09/03/2019,1.042683081
830,10/03/2019,1.042521358
831,11/03/2019,1.039868173
832,12/03/2019,1.036467631
833,13/03/2019,1.037591483
834,14/03/2019,1.037395266
835,15/03/2019,1.037076757
836,16/03/2019,1.03586304
837,17/03/2019,1.027786453
838,18/03/2019,1.036287068
839,19/03/2019,1.036480079
840,20/03/2019,1.040104097
841,21/03/2019,1.042217252
842,22/03/2019,1.042437412
843,23/03/2019,1.042521359
844,24/03/2019,1.042521358
845,25/03/2019,1.042521359
846,26/03/2019,1.046829743
847,27/03/2019,1.047909822
848,28/03/2019,1.050359036
849,29/03/2019,1.054592315
850,30/03/2019,1.055823793
851,31/03/2019,1.059183097
852,01/04/2019,1.058529754
853,02/04/2019,1.059751307
854,03/04/2019,1.067645458
855,04/04/2019,1.068210512
856,05/04/2019,1.070408589
857,06/04/2019,1.068091871
858,07/04/2019,1.066840501
859,08/04/2019,1.066599471
860,09/04/2019,1.066599471
861,10/04/2019,1.066599471
862,11/04/2019,1.066599473
863,12/04/2019,1.065548277
864,13/04/2019,1.065548279
865,14/04/2019,1.065177699
866,15/04/2019,1.066599472
867,16/04/2019,1.066599471
868,17/04/2019,1.066599471
869,18/04/2019,1.066840498
870,19/04/2019,1.06821051
871,20/04/2019,1.070408579
872,21/04/2019,1.068673795
873,22/04/2019,1.068210512


==> data_coeficientes_seg_paso_fm3.csv <==
index,Date,TM
0,30/11/2016,1.04532605
1,01/12/2016,1.042489783
2,02/12/2016,1.042333165
3,03/12/2016,1.03914308
4,04/12/2016,1.036362587
5,05/12/2016,1.035349652
6,06/12/2016,1.035642259
7,07/12/2016,1.036088566
8,08/12/2016,1.035349652
9,09/12/2016,1.034948988
10,10/12/2016,1.035448461
11,11/12/2016,1.036088566
12,12/12/2016,1.033481055
13,13/12/2016,1.032751069
14,14/12/2016,1.03278525
15,15/12/2016,1.03278525
16,16/12/2016,1.032394114
17,17/12/2016,1.031936265
18,18/12/2016,1.031520403
19,19/12/2016,1.03000383
20,20/12/2016,1.029859429
21,21/12/2016,1.030045064
22,22/12/2016,1.031936265
23,23/12/2016,1.03278525
24,24/12/2016,1.033656349
25,25/12/2016,1.033995019
26,26/12/2016,1.03117969
27,27/12/2016,1.026462079
28,28/12/2016,1.022641717
29,29/12/2016,1.022641717
30,30/12/2016,1.022641717
31,31/12/2016,1.022641717
32,01/01/2017,1.023800194
33,02/01/2017,1.025058523
34,03/01/2017,1.025213701
35,04/01/2017,1.025822005
36,05/01/2017,1.025822005
37,06/01/2017,1.025822005
38,07/01/2017,1.025853086
39,08/01/2017,1.025822005
40,09/01/2017,1.025822005
41,10/01/2017,1.025822005
42,11/01/2017,1.025822005
43,12/01/2017,1.026501121
44,13/01/2017,1.024874538
45,14/01/2017,1.025116099
46,15/01/2017,1.025150948
47,16/01/2017,1.026815188
48,17/01/2017,1.026815188
49,18/01/2017,1.027584285
50,19/01/2017,1.028136676
51,20/01/2017,1.028723302
52,21/01/2017,1.029204439
53,22/01/2017,1.03000383
54,23/01/2017,1.030093935
55,24/01/2017,1.029480668
56,25/01/2017,1.028944513
57,26/01/2017,1.028944513
58,27/01/2017,1.028742097
59,28/01/2017,1.028944513
60,29/01/2017,1.029204439
61,30/01/2017,1.026815188
62,31/01/2017,1.026815188
63,01/02/2017,1.027584285
64,02/02/2017,1.028136676
65,03/02/2017,1.026815188
66,04/02/2017,1.025213701
67,05/02/2017,1.026462079
68,06/02/2017,1.025506447
69,07/02/2017,1.026501121
70,08/02/2017,1.027994606
71,09/02/2017,1.028443097
72,10/02/2017,1.028742097
73,11/02/2017,1.026815188
74,12/02/2017,1.027501511
75,13/02/2017,1.033816488
76,14/02/2017,1.034471215
77,15/02/2017,1.034537124
78,16/02/2017,1.034534159
79,17/02/2017,1.034733718
80,18/02/2017,1.034471215
81,19/02/2017,1.034537124
82,20/02/2017,1.033995019
83,21/02/2017,1.034471215
84,22/02/2017,1.036710447
85,23/02/2017,1.039494919
86,24/02/2017,1.041340521
87,25/02/2017,1.040960541
88,26/02/2017,1.041353346
89,27/02/2017,1.041601673
90,28/02/2017,1.040960541
91,01/03/2017,1.040113252
92,02/03/2017,1.038229434
93,03/03/2017,1.03719293
94,04/03/2017,1.036743386
95,05/03/2017,1.036743386
96,06/03/2017,1.036958431
97,07/03/2017,1.035448461
98,08/03/2017,1.034744153
99,09/03/2017,1.034537124
100,10/03/2017,1.034534159
101,11/03/2017,1.034394953
102,12/03/2017,1.033524471
103,13/03/2017,1.033362805
104,14/03/2017,1.033524471
105,15/03/2017,1.033160593
106,16/03/2017,1.032394114
107,17/03/2017,1.033240618
108,18/03/2017,1.033912155
109,19/03/2017,1.033816488
110,20/03/2017,1.036070647
111,21/03/2017,1.035954231
112,22/03/2017,1.035931957
113,23/03/2017,1.036070647
114,24/03/2017,1.035361192
115,25/03/2017,1.035361192
116,26/03/2017,1.033685577
117,27/03/2017,1.033240618
118,28/03/2017,1.032857022
119,29/03/2017,1.034172643
120,30/03/2017,1.034694934
121,31/03/2017,1.033995019
122,01/04/2017,1.033816488
123,02/04/2017,1.03278525
124,03/04/2017,1.032621205
125,04/04/2017,1.031936265
126,05/04/2017,1.031785659
127,06/04/2017,1.031602601
128,07/04/2017,1.031301042
129,08/04/2017,1.031301042
130,09/04/2017,1.031979979
131,10/04/2017,1.033240618
132,11/04/2017,1.03278525
133,12/04/2017,1.030093935
134,13/04/2017,1.027108537
135,14/04/2017,1.027994606
136,15/04/2017,1.024669864
137,16/04/2017,1.02452066
138,17/04/2017,1.024669864
139,18/04/2017,1.024754524
140,19/04/2017,1.024669864
141,20/04/2017,1.02452066
142,21/04/2017,1.02452066
143,22/04/2017,1.024754524
144,23/04/2017,1.022641717
145,24/04/2017,1.022036882
146,25/04/2017,1.019928638
147,26/04/2017,1.021187742
148,27/04/2017,1.021049507
149,28/04/2017,1.021274501
150,29/04/2017,1.017968044
151,30/04/2017,1.017707529
152,01/05/2017,1.01697441
153,02/05/2017,1.017707529
154,03/05/2017,1.019784653
155,04/05/2017,1.020515168
156,05/05/2017,1.021264848
157,06/05/2017,1.021672609
158,07/05/2017,1.022565758
159,08/05/2017,1.02293043
160,09/05/2017,1.022641717
161,10/05/2017,1.023488135
162,11/05/2017,1.023488135
163,12/05/2017,1.023488135
164,13/05/2017,1.02452066
165,14/05/2017,1.025262569
166,15/05/2017,1.025017901
167,16/05/2017,1.02452066
168,17/05/2017,1.02452066
169,18/05/2017,1.02452066
170,19/05/2017,1.02452066
171,20/05/2017,1.02452066
172,21/05/2017,1.034394953
173,22/05/2017,1.035317222
174,23/05/2017,1.034733718
175,24/05/2017,1.033668878
176,25/05/2017,1.033524471
177,26/05/2017,1.03278525
178,27/05/2017,1.031301042
179,28/05/2017,1.031785659
180,29/05/2017,1.031301042
181,30/05/2017,1.031301042
182,31/05/2017,1.028723302
183,01/06/2017,1.029684033
184,02/06/2017,1.029910162
185,03/06/2017,1.031301042
186,04/06/2017,1.031301042
187,05/06/2017,1.030210283
188,06/06/2017,1.031301042
189,07/06/2017,1.032621205
190,08/06/2017,1.031301042
191,09/06/2017,1.028443097
192,10/06/2017,1.028443097
193,11/06/2017,1.028443097
194,12/06/2017,1.028443097
195,13/06/2017,1.028081879
196,14/06/2017,1.028147915
197,15/06/2017,1.029797457
198,16/06/2017,1.031301042
199,17/06/2017,1.029910162
200,18/06/2017,1.028723302
201,19/06/2017,1.028276872
202,20/06/2017,1.028081879
203,21/06/2017,1.027796848
204,22/06/2017,1.027796848
205,23/06/2017,1.027501511
206,24/06/2017,1.028276872
207,25/06/2017,1.031301042
208,26/06/2017,1.036070647
209,27/06/2017,1.040113252
210,28/06/2017,1.040113252
211,29/06/2017,1.040078595
212,30/06/2017,1.038750844
213,01/07/2017,1.036070647
214,02/07/2017,1.036070647
215,03/07/2017,1.036070647
216,04/07/2017,1.036710447
217,05/07/2017,1.036070647
218,06/07/2017,1.036070647
219,07/07/2017,1.036070647
220,08/07/2017,1.036070647
221,09/07/2017,1.036070647
222,10/07/2017,1.035361192
223,11/07/2017,1.035361192
224,12/07/2017,1.035361192
225,13/07/2017,1.035361192
226,14/07/2017,1.035361192
227,15/07/2017,1.033912155
228,16/07/2017,1.033912155
229,17/07/2017,1.032862059
230,18/07/2017,1.033393104
231,19/07/2017,1.033668878
232,20/07/2017,1.031301042
233,21/07/2017,1.029797457
234,22/07/2017,1.029092683
235,23/07/2017,1.02942914
236,24/07/2017,1.029797457
237,25/07/2017,1.028276872
238,26/07/2017,1.028443097
239,27/07/2017,1.028443097
240,28/07/2017,1.028147915
241,29/07/2017,1.028443097
242,30/07/2017,1.02864997
243,31/07/2017,1.031301042
244,01/08/2017,1.02942914
245,02/08/2017,1.028663103
246,03/08/2017,1.029586847
247,04/08/2017,1.029092683
248,05/08/2017,1.02942914
249,06/08/2017,1.031785659
250,07/08/2017,1.031301042
251,08/08/2017,1.034621779
252,09/08/2017,1.035361192
253,10/08/2017,1.035317222
254,11/08/2017,1.032862059
255,12/08/2017,1.025262569
256,13/08/2017,1.023875453
257,14/08/2017,1.024876321
258,15/08/2017,1.024669864
259,16/08/2017,1.023875453
260,17/08/2017,1.023335541
261,18/08/2017,1.022942947
262,19/08/2017,1.023335541
263,20/08/2017,1.02293043
264,21/08/2017,1.022061811
265,22/08/2017,1.019784653
266,23/08/2017,1.012360592
267,24/08/2017,1.012360592
268,25/08/2017,1.011662696
269,26/08/2017,1.011662696
270,27/08/2017,1.012360592
271,28/08/2017,1.01244189
272,29/08/2017,1.016284245
273,30/08/2017,1.01695434
274,31/08/2017,1.017707529
275,01/09/2017,1.01695434
276,02/09/2017,1.018002242
277,03/09/2017,1.020599694
278,04/09/2017,1.022386384
279,05/09/2017,1.022387913
280,06/09/2017,1.022386384
281,07/09/2017,1.022386384
282,08/09/2017,1.020599694
283,09/09/2017,1.019784653
284,10/09/2017,1.019603663
285,11/09/2017,1.019784653
286,12/09/2017,1.023875453
287,13/09/2017,1.023327866
288,14/09/2017,1.022565758
289,15/09/2017,1.022525332
290,16/09/2017,1.015280487
291,17/09/2017,1.015701762
292,18/09/2017,1.015701762
293,19/09/2017,1.015544313
294,20/09/2017,1.016284245
295,21/09/2017,1.016284245
296,22/09/2017,1.016696821
297,23/09/2017,1.017190682
298,24/09/2017,1.016696821
299,25/09/2017,1.018002242
300,26/09/2017,1.017707529
301,27/09/2017,1.018002242
302,28/09/2017,1.017707529
303,29/09/2017,1.019319956
304,30/09/2017,1.01695434
305,01/10/2017,1.016696821
306,02/10/2017,1.01894473
307,03/10/2017,1.018172636
308,04/10/2017,1.016284245
309,05/10/2017,1.015544313
310,06/10/2017,1.012077133
311,07/10/2017,1.011662696
312,08/10/2017,1.012360592
313,09/10/2017,1.014107538
314,10/10/2017,1.019784653
315,11/10/2017,1.020107621
316,12/10/2017,1.020599694
317,13/10/2017,1.022408311
318,14/10/2017,1.020611109
319,15/10/2017,1.021601829
320,16/10/2017,1.022408311
321,17/10/2017,1.022525332
322,18/10/2017,1.020181127
323,19/10/2017,1.020107621
324,20/10/2017,1.023335541
325,21/10/2017,1.023806065
326,22/10/2017,1.026707694
327,23/10/2017,1.02537557
328,24/10/2017,1.025218133
329,25/10/2017,1.025218133
330,26/10/2017,1.025065985
331,27/10/2017,1.025566109
332,28/10/2017,1.025566109
333,29/10/2017,1.023806065
334,30/10/2017,1.020107621
335,31/10/2017,1.010871515
336,01/11/2017,1.007819879
337,02/11/2017,1.007134962
338,03/11/2017,1.007181486
339,04/11/2017,1.008196596
340,05/11/2017,1.00889743
341,06/11/2017,1.006988449
342,07/11/2017,1.005871647
343,08/11/2017,1.006988449
344,09/11/2017,1.006988449
345,10/11/2017,1.003899672
346,11/11/2017,1.004702379
347,12/11/2017,1.001855309
348,13/11/2017,1.000644828
349,14/11/2017,0.998539101
350,15/11/2017,0.999357349
351,16/11/2017,0.999770805
352,17/11/2017,1.000101106
353,18/11/2017,0.999674341
354,19/11/2017,0.998443267
355,20/11/2017,0.997497777
356,21/11/2017,0.997497777
357,22/11/2017,0.99538693
358,23/11/2017,0.995704361
359,24/11/2017,0.996010636
360,25/11/2017,0.995203137
361,26/11/2017,0.99538693
362,27/11/2017,0.997547497
363,28/11/2017,0.997497777
364,29/11/2017,0.997497777
365,30/11/2017,0.997354381
366,01/12/2017,0.997354381
367,02/12/2017,0.996818397
368,03/12/2017,0.996741596
369,04/12/2017,0.996741596
370,05/12/2017,0.996818397
371,06/12/2017,0.997624868
372,07/12/2017,1.001855309
373,08/12/2017,1.003706486
374,09/12/2017,1.008921069
375,10/12/2017,1.008921069
376,11/12/2017,1.001855309
377,12/12/2017,0.999481766
378,13/12/2017,0.999674341
379,14/12/2017,1.000407948
380,15/12/2017,1.004658621
381,16/12/2017,1.004158413
382,17/12/2017,1.004158413
383,18/12/2017,1.004158413
384,19/12/2017,1.002967654
385,20/12/2017,1.005087269
386,21/12/2017,1.005087269
387,22/12/2017,1.00568359
388,23/12/2017,1.001855309
389,24/12/2017,1.000020594
390,25/12/2017,1.000826107
391,26/12/2017,1.000850676
392,27/12/2017,1.001898552
393,28/12/2017,1.000850676
394,29/12/2017,1.000910751
395,30/12/2017,1.000910751
396,31/12/2017,1.000850676
397,01/01/2018,1.000644828
398,02/01/2018,0.997991804
399,03/01/2018,0.998737633
400,04/01/2018,1.000003227
401,05/01/2018,1.000101106
402,06/01/2018,0.999674341
403,07/01/2018,0.998947278
404,08/01/2018,0.999455237
405,09/01/2018,0.999383586
406,10/01/2018,0.999984665
407,11/01/2018,1.000850676
408,12/01/2018,0.998924818
409,13/01/2018,0.998847166
410,14/01/2018,0.997354381
411,15/01/2018,0.996818397
412,16/01/2018,0.998737633
413,17/01/2018,1.000644828
414,18/01/2018,1.000891003
415,19/01/2018,1.000850676
416,20/01/2018,1.000850676
417,21/01/2018,1.001855309
418,22/01/2018,1.001855309
419,23/01/2018,1.000910751
420,24/01/2018,1.000101106
421,25/01/2018,1.002227243
422,26/01/2018,1.004702379
423,27/01/2018,1.00568359
424,28/01/2018,1.007100551
425,29/01/2018,1.008976394
426,30/01/2018,1.008921069
427,31/01/2018,1.013023195
428,01/02/2018,1.014205078
429,02/02/2018,1.012771133
430,03/02/2018,1.017126105
431,04/02/2018,1.014205078
432,05/02/2018,1.014205078
433,06/02/2018,1.014482883
434,07/02/2018,1.014950525
435,08/02/2018,1.016657181
436,09/02/2018,1.016870304
437,10/02/2018,1.018582264
438,11/02/2018,1.018582264
439,12/02/2018,1.01887716
440,13/02/2018,1.017896415
441,14/02/2018,1.019487694
442,15/02/2018,1.018124899
443,16/02/2018,1.019652436
444,17/02/2018,1.020759179
445,18/02/2018,1.020107621
446,19/02/2018,1.020523914
447,20/02/2018,1.020759179
448,21/02/2018,1.020523914
449,22/02/2018,1.020181127
450,23/02/2018,1.019884658
451,24/02/2018,1.019884658
452,25/02/2018,1.019884658
453,26/02/2018,1.019884658
454,27/02/2018,1.021385304
455,28/02/2018,1.022237668
456,01/03/2018,1.023235286
457,02/03/2018,1.022159076
458,03/03/2018,1.031395536
459,04/03/2018,1.029623761
460,05/03/2018,1.029623761
461,06/03/2018,1.033223841
462,07/03/2018,1.034353715
463,08/03/2018,1.034353715
464,09/03/2018,1.034353715
465,10/03/2018,1.034353715
466,11/03/2018,1.03409302
467,12/03/2018,1.03409302
468,13/03/2018,1.033953487
469,14/03/2018,1.03409302
470,15/03/2018,1.03409302
471,16/03/2018,1.03409302
472,17/03/2018,1.03409302
473,18/03/2018,1.034353715
474,19/03/2018,1.034353715
475,20/03/2018,1.035491834
476,21/03/2018,1.035114703
477,22/03/2018,1.035856469
478,23/03/2018,1.036104479
479,24/03/2018,1.036104479
480,25/03/2018,1.036104479
481,26/03/2018,1.036104479
482,27/03/2018,1.036498585
483,28/03/2018,1.036104479
484,29/03/2018,1.036104479
485,30/03/2018,1.036498585
486,31/03/2018,1.035856469
487,01/04/2018,1.035856469
488,02/04/2018,1.037573743
489,03/04/2018,1.038230498
490,04/04/2018,1.038297784
491,05/04/2018,1.038648982
492,06/04/2018,1.038074681
493,07/04/2018,1.039630159
494,08/04/2018,1.040093695
495,09/04/2018,1.03892477
496,10/04/2018,1.039108031
497,11/04/2018,1.03995529
498,12/04/2018,1.040513188
499,13/04/2018,1.040513188
500,14/04/2018,1.040093695
501,15/04/2018,1.040093695
502,16/04/2018,1.040513188
503,17/04/2018,1.040513188
504,18/04/2018,1.040513188
505,19/04/2018,1.040513188
506,20/04/2018,1.040513188
507,21/04/2018,1.040513188
508,22/04/2018,1.040513188
509,23/04/2018,1.040513188
510,24/04/2018,1.040513188
511,25/04/2018,1.040513188
512,26/04/2018,1.040513188
513,27/04/2018,1.040513188
514,28/04/2018,1.040986293
515,29/04/2018,1.042054637
516,30/04/2018,1.043609631
517,01/05/2018,1.043244989
518,02/05/2018,1.041532654
519,03/05/2018,1.040986293
520,04/05/2018,1.040986293
521,05/05/2018,1.040986293
522,06/05/2018,1.040986293
523,07/05/2018,1.040986293
524,08/05/2018,1.040986293
525,09/05/2018,1.040986293
526,10/05/2018,1.040986293
527,11/05/2018,1.044057727
528,12/05/2018,1.044484953
529,13/05/2018,1.045012802
530,14/05/2018,1.044484953
531,15/05/2018,1.044057727
532,16/05/2018,1.044057727
533,17/05/2018,1.044057727
534,18/05/2018,1.04437168
535,19/05/2018,1.045372168
536,20/05/2018,1.04437168
537,21/05/2018,1.045473334
538,22/05/2018,1.045473334
539,23/05/2018,1.045843853
540,24/05/2018,1.048544997
541,25/05/2018,1.0484018
542,26/05/2018,1.048392778
543,27/05/2018,1.049197657
544,28/05/2018,1.048672703
545,29/05/2018,1.0484018
546,30/05/2018,1.047856537
547,31/05/2018,1.048745444
548,01/06/2018,1.046304995
549,02/06/2018,1.045843853
550,03/06/2018,1.046304995
551,04/06/2018,1.046142361
552,05/06/2018,1.045372168
553,06/06/2018,1.04174368
554,07/06/2018,1.040986293
555,08/06/2018,1.040986293
556,09/06/2018,1.042054637
557,10/06/2018,1.042554907
558,11/06/2018,1.04174368
559,12/06/2018,1.04174368
560,13/06/2018,1.040986293
561,14/06/2018,1.041084999
562,15/06/2018,1.041910955
563,16/06/2018,1.043609631
564,17/06/2018,1.043609631
565,18/06/2018,1.042054637
566,19/06/2018,1.044057727
567,20/06/2018,1.04174368
568,21/06/2018,1.043609631
569,22/06/2018,1.041910955
570,23/06/2018,1.04174368
571,24/06/2018,1.040986293
572,25/06/2018,1.040513188
573,26/06/2018,1.040513188
574,27/06/2018,1.040513188
575,28/06/2018,1.040513188
576,29/06/2018,1.040513188
577,30/06/2018,1.040513188
578,01/07/2018,1.040986293
579,02/07/2018,1.040986293
580,03/07/2018,1.040986293
581,04/07/2018,1.040986293
582,05/07/2018,1.040986293
583,06/07/2018,1.040986293
584,07/07/2018,1.040986293
585,08/07/2018,1.04082815
586,09/07/2018,1.040513188
587,10/07/2018,1.040513188
588,11/07/2018,1.040513188
589,12/07/2018,1.040513188
590,13/07/2018,1.040513188
591,14/07/2018,1.040513188
592,15/07/2018,1.040513188
593,16/07/2018,1.040513188
594,17/07/2018,1.040513188
595,18/07/2018,1.040513188
596,19/07/2018,1.040513188
597,20/07/2018,1.040513188
598,21/07/2018,1.040513188
599,22/07/2018,1.040513188
600,23/07/2018,1.040513188
601,24/07/2018,1.040513188
602,25/07/2018,1.039988049
603,26/07/2018,1.038230498
604,27/07/2018,1.038230498
605,28/07/2018,1.034599862
606,29/07/2018,1.034599862
607,30/07/2018,1.034353715
608,31/07/2018,1.034353715
609,01/08/2018,1.034353715
610,02/08/2018,1.034353715
611,03/08/2018,1.034353715
612,04/08/2018,1.034353715
613,05/08/2018,1.034353715
614,06/08/2018,1.034353715
615,07/08/2018,1.034353715
616,08/08/2018,1.034353715
617,09/08/2018,1.03409302
618,10/08/2018,1.030505643
619,11/08/2018,1.032568505
620,12/08/2018,1.031007391
621,13/08/2018,1.034353715
622,14/08/2018,1.03409302
623,15/08/2018,1.030772835
624,16/08/2018,1.029057534
625,17/08/2018,1.028532587
626,18/08/2018,1.029057534
627,19/08/2018,1.030505643
628,20/08/2018,1.031066399
629,21/08/2018,1.030772835
630,22/08/2018,1.030505643
631,23/08/2018,1.030505643
632,24/08/2018,1.032568505
633,25/08/2018,1.032568505
634,26/08/2018,1.027186376
635,27/08/2018,1.026986829
636,28/08/2018,1.02659825
637,29/08/2018,1.022790956
638,30/08/2018,1.012572254
639,31/08/2018,1.012572254
640,01/09/2018,1.010839814
641,02/09/2018,1.007666896
642,03/09/2018,0.99931801
643,04/09/2018,1.000042021
644,05/09/2018,1.001007205
645,06/09/2018,1.001260296
646,07/09/2018,1.001261262
647,08/09/2018,0.998604593
648,09/09/2018,0.998825706
649,10/09/2018,0.998825706
650,11/09/2018,1.001849731
651,12/09/2018,1.003825582
652,13/09/2018,1.003825582
653,14/09/2018,0.997894163
654,15/09/2018,0.998293759
655,16/09/2018,0.996268317
656,17/09/2018,0.996127805
657,18/09/2018,0.996388968
658,19/09/2018,0.994366033
659,20/09/2018,0.994587063
660,21/09/2018,0.989220067
661,22/09/2018,0.985923913
662,23/09/2018,0.986088434
663,24/09/2018,0.987201228
664,25/09/2018,0.989367758
665,26/09/2018,0.988816755
666,27/09/2018,0.988816755
667,28/09/2018,0.988816755
668,29/09/2018,0.988222061
669,30/09/2018,0.985963891
670,01/10/2018,0.985923913
671,02/10/2018,0.984302046
672,03/10/2018,0.987687223
673,04/10/2018,0.983854249
674,05/10/2018,0.971999407
675,06/10/2018,0.971667934
676,07/10/2018,0.972866005
677,08/10/2018,0.971596399
678,09/10/2018,0.967822881
679,10/10/2018,0.968062099
680,11/10/2018,0.974107891
681,12/10/2018,0.973993568
682,13/10/2018,0.974107891
683,14/10/2018,0.976223311
684,15/10/2018,0.976433366
685,16/10/2018,0.979167315
686,17/10/2018,0.979369205
687,18/10/2018,0.979167315
688,19/10/2018,0.9807806
689,20/10/2018,0.981088697
690,21/10/2018,0.980024496
691,22/10/2018,0.976433366
692,23/10/2018,0.979369205
693,24/10/2018,0.979369205
694,25/10/2018,0.976330312
695,26/10/2018,0.975269988
696,27/10/2018,0.976433366
697,28/10/2018,0.976433366
698,29/10/2018,0.977216811
699,30/10/2018,0.978622792
700,31/10/2018,0.978351084
701,01/11/2018,0.976433366
702,02/11/2018,0.976433366
703,03/11/2018,0.976433366
704,04/11/2018,0.977721279
705,05/11/2018,0.979706632
706,06/11/2018,0.976433366
707,07/11/2018,0.97422141
708,08/11/2018,0.974861453
709,09/11/2018,0.976223311
710,10/11/2018,0.976292814
711,11/11/2018,0.976433366
712,12/11/2018,0.976433366
713,13/11/2018,0.976433366
714,14/11/2018,0.975121177
715,15/11/2018,0.976223311
716,16/11/2018,0.978355326
717,17/11/2018,0.980448402
718,18/11/2018,0.9807806
719,19/11/2018,0.981625142
720,20/11/2018,0.981688699
721,21/11/2018,0.985717921
722,22/11/2018,0.988816755
723,23/11/2018,0.989600499
724,24/11/2018,0.989367758
725,25/11/2018,0.989220067
726,26/11/2018,0.990212727
727,27/11/2018,0.989883353
728,28/11/2018,0.992835117
729,29/11/2018,0.992913026
730,30/11/2018,0.992766971
731,01/12/2018,0.992766971
732,02/12/2018,0.992913026
733,03/12/2018,0.997894163
734,04/12/2018,1.002658753
735,05/12/2018,1.004465966
736,06/12/2018,1.006238345
737,07/12/2018,1.006238345
738,08/12/2018,1.007307615
739,09/12/2018,1.006238345
740,10/12/2018,1.006238345
741,11/12/2018,1.003010103
742,12/12/2018,1.003010103
743,13/12/2018,1.001783198
744,14/12/2018,1.001545723
745,15/12/2018,0.999804916
746,16/12/2018,0.994421577
747,17/12/2018,0.995194552
748,18/12/2018,0.99374062
749,19/12/2018,0.99535649
750,20/12/2018,0.99535649
751,21/12/2018,0.997130703
752,22/12/2018,1.004465966
753,23/12/2018,1.006457711
754,24/12/2018,1.005997297
755,25/12/2018,1.005997297
756,26/12/2018,1.00719138
757,27/12/2018,1.010586338
758,28/12/2018,1.012168039
759,29/12/2018,1.012291548
760,30/12/2018,1.012291548
761,31/12/2018,1.012291548
762,01/01/2019,1.012291548
763,02/01/2019,1.012567822
764,03/01/2019,1.01271629
765,04/01/2019,1.014177514
766,05/01/2019,1.017250659
767,06/01/2019,1.019767201
768,07/01/2019,1.019811153
769,08/01/2019,1.019305117
770,09/01/2019,1.01998146
771,10/01/2019,1.024874851
772,11/01/2019,1.025024356
773,12/01/2019,1.025806965
774,13/01/2019,1.026129027
775,14/01/2019,1.025806965
776,15/01/2019,1.031022888
777,16/01/2019,1.030437674
778,17/01/2019,1.030503296
779,18/01/2019,1.034612429
780,19/01/2019,1.034318431
781,20/01/2019,1.034119951
782,21/01/2019,1.035920706
783,22/01/2019,1.036388401
784,23/01/2019,1.037550238
785,24/01/2019,1.037550238
786,25/01/2019,1.035920706
787,26/01/2019,1.035920706
788,27/01/2019,1.035920706
789,28/01/2019,1.035920706
790,29/01/2019,1.035920706
791,30/01/2019,1.035920706
792,31/01/2019,1.035920706
793,01/02/2019,1.035920706
794,02/02/2019,1.035782901
795,03/02/2019,1.034612429
796,04/02/2019,1.034318431
797,05/02/2019,1.033727978
798,06/02/2019,1.037575618
799,07/02/2019,1.035920706
800,08/02/2019,1.03896407
801,09/02/2019,1.04045676
802,10/02/2019,1.043144994
803,11/02/2019,1.043969159
804,12/02/2019,1.044171429
805,13/02/2019,1.048490445
806,14/02/2019,1.050448292
807,15/02/2019,1.050625119
808,16/02/2019,1.050448292
809,17/02/2019,1.050448292
810,18/02/2019,1.050627283
811,19/02/2019,1.050627283
812,20/02/2019,1.050448292
813,21/02/2019,1.05073837
814,22/02/2019,1.051124701
815,23/02/2019,1.05073837
816,24/02/2019,1.05073837
817,25/02/2019,1.051615571
818,26/02/2019,1.052072462
819,27/02/2019,1.052128438
820,28/02/2019,1.052968664
821,01/03/2019,1.052968664
822,02/03/2019,1.052968664
823,03/03/2019,1.052968664
824,04/03/2019,1.052968664
825,05/03/2019,1.052968664
826,06/03/2019,1.050627283
827,07/03/2019,1.050448292
828,08/03/2019,1.050448292
829,09/03/2019,1.049657792
830,10/03/2019,1.047945359
831,11/03/2019,1.042378702
832,12/03/2019,1.04045676
833,13/03/2019,1.04045676
834,14/03/2019,1.040292465
835,15/03/2019,1.040144256
836,16/03/2019,1.039984526
837,17/03/2019,1.038168575
838,18/03/2019,1.039984526
839,19/03/2019,1.039984526
840,20/03/2019,1.043436548
841,21/03/2019,1.046322813
842,22/03/2019,1.046322813
843,23/03/2019,1.047895915
844,24/03/2019,1.047945359
845,25/03/2019,1.048414245
846,26/03/2019,1.050648132
847,27/03/2019,1.051615571
848,28/03/2019,1.055773831
849,29/03/2019,1.058305749
850,30/03/2019,1.058779296
851,31/03/2019,1.060367141
852,01/04/2019,1.060367141
853,02/04/2019,1.061019476
854,03/04/2019,1.066468047
855,04/04/2019,1.067513454
856,05/04/2019,1.068822682
857,06/04/2019,1.066540325
858,07/04/2019,1.066078727
859,08/04/2019,1.065231138
860,09/04/2019,1.064774061
861,10/04/2019,1.064773042
862,11/04/2019,1.06481789
863,12/04/2019,1.064090939
864,13/04/2019,1.064090939
865,14/04/2019,1.064090939
866,15/04/2019,1.065231138
867,16/04/2019,1.065231138
868,17/04/2019,1.065231138
869,18/04/2019,1.066468047
870,19/04/2019,1.068370689
871,20/04/2019,1.069387338
872,21/04/2019,1.069332512
873,22/04/2019,1.068847842


==> data_prediction_results_fm3.csv <==
index,datetime,day_code,real,energinet,FM3
0,01/01/2016 00:00,170,0.28317577,0.181389076,0.186135702
1,01/01/2016 01:00,170,0.247797327,0.178691841,0.184195857
2,01/01/2016 02:00,170,0.245227918,0.17633176,0.181855434
3,01/01/2016 03:00,170,0.246670546,0.172623061,0.176195095
4,01/01/2016 04:00,170,0.265543275,0.16486851,0.164953108
5,01/01/2016 05:00,170,0.245452326,0.158125421,0.15345769
6,01/01/2016 06:00,170,0.183733513,0.135536076,0.130060543
7,01/01/2016 07:00,170,0.149651238,0.104855024,0.101022607
8,01/01/2016 08:00,170,0.108709135,0.082265678,0.080406669
9,01/01/2016 09:00,170,0.076375167,0.066082266,0.064423078
10,01/01/2016 10:00,170,0.046576265,0.05799056,0.056491903
11,01/01/2016 11:00,170,0.023559395,0.064733648,0.062810692
12,01/01/2016 12:00,170,0.01362629,0.070802428,0.068548177
13,01/01/2016 13:00,170,0.01200104,0.062036413,0.059597938
14,01/01/2016 14:00,170,0.008853098,0.053944707,0.051549492
15,01/01/2016 15:00,170,0.003141834,0.053270398,0.050859326
16,01/01/2016 16:00,170,0.005314799,0.052933243,0.050734249
17,01/01/2016 17:00,170,0.008007655,0.049898854,0.047856388
18,01/01/2016 18:00,170,0.013193077,0.045178692,0.043441024
19,01/01/2016 19:00,170,0.02585321,0.042481457,0.040637589
20,01/01/2016 20:00,170,0.060603403,0.044167229,0.043164142
21,01/01/2016 21:00,170,0.112480804,0.046864464,0.047193663
22,01/01/2016 22:00,170,0.145863211,0.052258935,0.055051736
23,01/01/2016 23:00,170,0.164878078,0.190492245,0.185537501
24,02/01/2016 00:00,171,0.225963463,0.243088334,0.235948535
25,02/01/2016 01:00,171,0.332328284,0.322319622,0.310851535
26,02/01/2016 02:00,171,0.454769898,0.422791639,0.404281384
27,02/01/2016 03:00,171,0.539862316,0.519217802,0.491041638
28,02/01/2016 04:00,171,0.583760139,0.592043156,0.553347414
29,02/01/2016 05:00,171,0.656512067,0.655428186,0.605792034
30,02/01/2016 06:00,171,0.714083934,0.714093055,0.655157831
31,02/01/2016 07:00,171,0.80870951,0.763991908,0.698051067
32,02/01/2016 08:00,171,0.824376401,0.804113284,0.732585637
33,02/01/2016 09:00,171,0.8352254,0.835805799,0.760806683
34,02/01/2016 10:00,171,0.859170493,0.862440998,0.785080433
35,02/01/2016 11:00,171,0.87733412,0.879635873,0.801105394
36,02/01/2016 12:00,171,0.882328669,0.891436278,0.812423478
37,02/01/2016 13:00,171,0.873256095,0.900539447,0.821206463
38,02/01/2016 14:00,171,0.878568841,0.907956844,0.828278863
39,02/01/2016 15:00,171,0.88193235,0.914362778,0.834893397
40,02/01/2016 16:00,171,0.8846922,0.92211733,0.841338813
41,02/01/2016 17:00,171,0.879129351,0.928186109,0.846487409
42,02/01/2016 18:00,171,0.871437716,0.928523264,0.846419035
43,02/01/2016 19:00,171,0.862153449,0.923128793,0.841570801
44,02/01/2016 20:00,171,0.86185348,0.916722859,0.836032084
45,02/01/2016 21:00,171,0.850690722,0.911665543,0.831663781
46,02/01/2016 22:00,171,0.863609912,0.909642616,0.829831646
47,02/01/2016 23:00,171,0.864401223,0.818273769,0.748841913
48,03/01/2016 00:00,172,0.841528547,0.818610924,0.731002689
49,03/01/2016 01:00,172,0.86302983,0.824342549,0.752891089
50,03/01/2016 02:00,172,0.858966155,0.850303439,0.776762265
51,03/01/2016 03:00,172,0.851971756,0.878287256,0.801647642
52,03/01/2016 04:00,172,0.844628482,0.914362778,0.834654237
53,03/01/2016 05:00,172,0.845666273,0.920094403,0.841147819
54,03/01/2016 06:00,172,0.853536142,0.917060013,0.838822486
55,03/01/2016 07:00,172,0.846560424,0.915037087,0.835824742
56,03/01/2016 08:00,172,0.845725613,0.914699933,0.835450768
57,03/01/2016 09:00,172,0.85558128,0.917060013,0.837865514
58,03/01/2016 10:00,172,0.862871617,0.919757249,0.840812773
59,03/01/2016 11:00,172,0.865204601,0.921105866,0.842782718
60,03/01/2016 12:00,172,0.861917936,0.919420094,0.842081422
61,03/01/2016 13:00,172,0.847680322,0.914699933,0.838655271
62,03/01/2016 14:00,172,0.828553113,0.908968307,0.834341962
63,03/01/2016 15:00,172,0.823855778,0.902899528,0.829688901
64,03/01/2016 16:00,172,0.831129113,0.898853675,0.826942118
65,03/01/2016 17:00,172,0.832292601,0.895144976,0.824607355
66,03/01/2016 18:00,172,0.818620646,0.888739042,0.819580319
67,03/01/2016 19:00,172,0.759899474,0.878287256,0.811095985
68,03/01/2016 20:00,172,0.768099742,0.864801079,0.800000933
69,03/01/2016 21:00,172,0.775846528,0.849966285,0.787940312
70,03/01/2016 22:00,172,0.77009458,0.833445718,0.774216718
71,03/01/2016 23:00,172,0.76367099,0.752528658,0.687185171
72,03/01/2016 00:00,173,0.755797783,0.744436952,0.682403887
73,04/01/2016 01:00,173,0.752082116,0.744099798,0.681581092
74,04/01/2016 02:00,173,0.754611327,0.75724882,0.693933691
75,04/01/2016 03:00,173,0.751946631,0.781861092,0.717007481
76,04/01/2016 04:00,173,0.736153292,0.817936615,0.752267643
77,04/01/2016 05:00,173,0.73748646,0.822993931,0.756334831
78,04/01/2016 06:00,173,0.734068713,0.821308159,0.754331037
79,04/01/2016 07:00,173,0.738152042,0.81523938,0.748996343
80,04/01/2016 08:00,173,0.732058835,0.805124747,0.739083765
81,04/01/2016 09:00,173,0.734115073,0.79770735,0.731616908
82,04/01/2016 10:00,173,0.755709072,0.79467296,0.72900656
83,04/01/2016 11:00,173,0.755929494,0.790627107,0.725137218
84,04/01/2016 12:00,173,0.735189108,0.778826703,0.71391796
85,04/01/2016 13:00,173,0.696311051,0.756574511,0.692650471
86,04/01/2016 14:00,173,0.649525478,0.730613621,0.667939573
87,04/01/2016 15:00,173,0.610011789,0.718138908,0.656445932
88,04/01/2016 16:00,173,0.610648571,0.72521915,0.663456584
89,04/01/2016 17:00,173,0.624265695,0.737019555,0.675159308
90,04/01/2016 18:00,173,0.632555332,0.738368173,0.677776396
91,04/01/2016 19:00,173,0.623037035,0.727242077,0.668775714
92,04/01/2016 20:00,173,0.596204253,0.717127444,0.659961449
93,04/01/2016 21:00,173,0.567299251,0.712070128,0.655634414
94,04/01/2016 22:00,173,0.558598832,0.712070128,0.656367595
95,04/01/2016 23:00,173,0.546622334,0.619352664,0.580410425
96,04/01/2016 00:00,174,0.546982917,0.616992583,0.578600555
97,05/01/2016 01:00,174,0.549695909,0.618678355,0.580432882
98,05/01/2016 02:00,174,0.548907514,0.622387053,0.583485892
99,05/01/2016 03:00,174,0.560214772,0.63283884,0.592722557
100,05/01/2016 04:00,174,0.570925638,0.645987862,0.604903777
101,05/01/2016 05:00,174,0.584733031,0.660822657,0.619896507
102,05/01/2016 06:00,174,0.573024022,0.675994606,0.634995156
103,05/01/2016 07:00,174,0.532948201,0.689143628,0.647635431
104,05/01/2016 08:00,174,0.514113215,0.703304113,0.661327746
105,05/01/2016 09:00,174,0.53509743,0.71679029,0.674393078
106,05/01/2016 10:00,174,0.583773091,0.727242077,0.683368122
107,05/01/2016 11:00,174,0.611754052,0.729939312,0.686203945
108,05/01/2016 12:00,174,0.603999407,0.711732974,0.669029594
109,05/01/2016 13:00,174,0.530272612,0.671948753,0.632208912
110,05/01/2016 14:00,174,0.456874569,0.62980445,0.593565455
111,05/01/2016 15:00,174,0.41192253,0.602157788,0.568371266
112,05/01/2016 16:00,174,0.372508985,0.593054619,0.559589727
113,05/01/2016 17:00,174,0.379766969,0.591706001,0.560178875
114,05/01/2016 18:00,174,0.363866935,0.584962913,0.553469822
115,05/01/2016 19:00,174,0.351323147,0.574173972,0.542331178
116,05/01/2016 20:00,174,0.338197374,0.562710722,0.531477093
117,05/01/2016 21:00,174,0.312491918,0.544504383,0.514347978
118,05/01/2016 22:00,174,0.305696372,0.5229265,0.494591352
119,05/01/2016 23:00,174,0.284610471,0.326028321,0.315347465
120,05/01/2016 00:00,175,0.254725616,0.318948078,0.309760705
121,06/01/2016 01:00,175,0.241984322,0.310182063,0.302352704
122,06/01/2016 02:00,175,0.231918295,0.302764666,0.295574181
123,06/01/2016 03:00,175,0.230666059,0.298718813,0.292212178
124,06/01/2016 04:00,175,0.22108412,0.286918409,0.279745017
125,06/01/2016 05:00,175,0.213676581,0.273769386,0.265797672
126,06/01/2016 06:00,175,0.21226131,0.265340526,0.256968919
127,06/01/2016 07:00,175,0.216862523,0.262306136,0.253824013
128,06/01/2016 08:00,175,0.212786628,0.263654754,0.255136873
129,06/01/2016 09:00,175,0.226277691,0.264329063,0.254903466
130,06/01/2016 10:00,175,0.25158799,0.271409305,0.261020631
131,06/01/2016 11:00,175,0.258948101,0.281861092,0.269798313
132,06/01/2016 12:00,175,0.273846873,0.288941335,0.276189372
133,06/01/2016 13:00,175,0.297815907,0.296695887,0.284260397
134,06/01/2016 14:00,175,0.287861991,0.298718813,0.287785949
135,06/01/2016 15:00,175,0.291145459,0.300404585,0.290627569
136,06/01/2016 16:00,175,0.313175995,0.314227916,0.304362149
137,06/01/2016 17:00,175,0.331062533,0.328725556,0.318677272
138,06/01/2016 18:00,175,0.314711777,0.323331086,0.312870478
139,06/01/2016 19:00,175,0.316577784,0.30074174,0.291030388
140,06/01/2016 20:00,175,0.306764763,0.287255563,0.278084089
141,06/01/2016 21:00,175,0.30909138,0.296021578,0.288095388
142,06/01/2016 22:00,175,0.287707314,0.322319622,0.314658345
143,06/01/2016 23:00,175,0.267038748,0.312879299,0.304867416
144,06/01/2016 00:00,176,0.225407129,0.316925152,0.308101646
145,07/01/2016 01:00,176,0.247709975,0.323331086,0.31483925
146,07/01/2016 02:00,176,0.262161875,0.32973702,0.32147845
147,07/01/2016 03:00,176,0.270399873,0.357046527,0.348700574
148,07/01/2016 04:00,176,0.301193912,0.40761969,0.396663425
149,07/01/2016 05:00,176,0.326933854,0.457518543,0.442320659
150,07/01/2016 06:00,176,0.348008644,0.493594066,0.474807895
151,07/01/2016 07:00,176,0.40383631,0.519892111,0.497783874
152,07/01/2016 08:00,176,0.460402659,0.552933243,0.525951972
153,07/01/2016 09:00,176,0.516485063,0.599460553,0.565858703
154,07/01/2016 10:00,176,0.579362776,0.65037087,0.610269307
155,07/01/2016 11:00,176,0.59923416,0.691166554,0.645141875
156,07/01/2016 12:00,176,0.571397262,0.716115981,0.665901934
157,07/01/2016 13:00,176,0.573372673,0.737356709,0.6848838
158,07/01/2016 14:00,176,0.616227589,0.764329063,0.710366131
159,07/01/2016 15:00,176,0.677650457,0.793661497,0.737505112
160,07/01/2016 16:00,176,0.734965463,0.822656777,0.763613199
161,07/01/2016 17:00,176,0.755920208,0.844908968,0.782727277
162,07/01/2016 18:00,176,0.719545856,0.854012138,0.790180174
163,07/01/2016 19:00,176,0.696394525,0.851314902,0.786153143
164,07/01/2016 20:00,176,0.717325071,0.843897505,0.77823366
165,07/01/2016 21:00,176,0.72141665,0.824005394,0.758872505
166,07/01/2016 22:00,176,0.720121357,0.781186784,0.718365587
167,07/01/2016 23:00,176,0.752135583,0.848954821,0.782114956
168,07/01/2016 00:00,177,0.753668343,0.842886042,0.77756972
169,08/01/2016 01:00,177,0.736198617,0.817262306,0.754557572
170,08/01/2016 02:00,177,0.716018103,0.785906945,0.7275131
171,08/01/2016 03:00,177,0.69335715,0.749157114,0.69752415
172,08/01/2016 04:00,177,0.677806654,0.706001349,0.661918092
173,08/01/2016 05:00,177,0.607686615,0.659474039,0.622667847
174,08/01/2016 06:00,177,0.579308227,0.588671612,0.556009165
175,08/01/2016 07:00,177,0.507743066,0.507754552,0.477876824
176,08/01/2016 08:00,177,0.440020815,0.454484154,0.426017094
177,08/01/2016 09:00,177,0.402692182,0.403910991,0.380212218
178,08/01/2016 10:00,177,0.373854538,0.359069454,0.33969609
179,08/01/2016 11:00,177,0.340752549,0.339514498,0.317466635
180,08/01/2016 12:00,177,0.286890818,0.315913688,0.291545409
181,08/01/2016 13:00,177,0.214822904,0.266351989,0.242146442
182,08/01/2016 14:00,177,0.158603671,0.20836143,0.183563394
183,08/01/2016 15:00,177,0.108528234,0.154753877,0.12828437
184,08/01/2016 16:00,177,0.069916345,0.110923803,0.084896983
185,08/01/2016 17:00,177,0.045167149,0.079231288,0.055569847
186,08/01/2016 18:00,177,0.02939139,0.058327714,0.039183465
187,08/01/2016 19:00,177,0.021123253,0.048213082,0.036698539
188,08/01/2016 20:00,177,0.015507573,0.047538773,0.040676503
189,08/01/2016 21:00,177,0.018550743,0.056304788,0.052701465
190,08/01/2016 22:00,177,0.036658959,0.067093729,0.065046698
191,08/01/2016 23:00,177,0.062644471,0.073162508,0.07679985
192,08/01/2016 00:00,178,0.074561103,0.101820634,0.107011763
193,09/01/2016 01:00,178,0.087214774,0.131153068,0.136490399
194,09/01/2016 02:00,178,0.109226745,0.164531355,0.169311792
195,09/01/2016 03:00,178,0.138289688,0.189817937,0.193369468
196,09/01/2016 04:00,178,0.160425845,0.202966959,0.204732952
197,09/01/2016 05:00,178,0.183741163,0.220161834,0.220406752
198,09/01/2016 06:00,178,0.191986478,0.237019555,0.2363005
199,09/01/2016 07:00,178,0.192631155,0.238368173,0.238152648
200,09/01/2016 08:00,178,0.199566873,0.241402562,0.241197867
201,09/01/2016 09:00,178,0.205198738,0.237693864,0.238867431
202,09/01/2016 10:00,178,0.195967396,0.22521915,0.227713166
203,09/01/2016 11:00,178,0.157783991,0.209710047,0.211847552
204,09/01/2016 12:00,178,0.147608148,0.198246797,0.200946625
205,09/01/2016 13:00,178,0.149293815,0.195886716,0.198537429
206,09/01/2016 14:00,178,0.157038524,0.206675657,0.208522142
207,09/01/2016 15:00,178,0.156468204,0.230950775,0.231787652
208,09/01/2016 16:00,178,0.159960326,0.256574511,0.255688596
209,09/01/2016 17:00,178,0.155297301,0.279163857,0.276598411
210,09/01/2016 18:00,178,0.159629922,0.301416049,0.295973102
211,09/01/2016 19:00,178,0.16226122,0.321982468,0.315629594
212,09/01/2016 20:00,178,0.164718745,0.33513149,0.327666519
213,09/01/2016 21:00,178,0.173781792,0.339177343,0.330927357
214,09/01/2016 22:00,178,0.221660038,0.353337829,0.343119676
215,09/01/2016 23:00,178,0.259549052,0.208698584,0.202071902
216,09/01/2016 00:00,179,0.286877706,0.229265003,0.222551501
217,10/01/2016 01:00,179,0.32122669,0.264666217,0.257101551
218,10/01/2016 02:00,179,0.362037143,0.305799056,0.295860567
219,10/01/2016 03:00,179,0.411473858,0.348954821,0.334987675
220,10/01/2016 04:00,179,0.471304711,0.397505057,0.378420087
221,10/01/2016 05:00,179,0.52864925,0.458867161,0.433818488
222,10/01/2016 06:00,179,0.594457011,0.515846258,0.484924752
223,10/01/2016 07:00,179,0.632477736,0.552258935,0.517989092
224,10/01/2016 08:00,179,0.631625915,0.573499663,0.536890949
225,10/01/2016 09:00,179,0.621950858,0.574173972,0.537106758
226,10/01/2016 10:00,179,0.589546058,0.554619016,0.519551877
227,10/01/2016 11:00,179,0.527969883,0.523937964,0.492485558
228,10/01/2016 12:00,179,0.436412107,0.481119353,0.457463072
229,10/01/2016 13:00,179,0.347738533,0.437626433,0.422747152
230,10/01/2016 14:00,179,0.299866693,0.405259609,0.397846357
231,10/01/2016 15:00,179,0.276995544,0.379298719,0.377429492
232,10/01/2016 16:00,179,0.245326946,0.358395145,0.359136711
233,10/01/2016 17:00,179,0.207737801,0.329062711,0.33078642
234,10/01/2016 18:00,179,0.184054253,0.289952798,0.291807214
235,10/01/2016 19:00,179,0.161815057,0.258934592,0.259392576
236,10/01/2016 20:00,179,0.171233769,0.235670937,0.233334942
237,10/01/2016 21:00,179,0.158833084,0.222859069,0.21898486
238,10/01/2016 22:00,179,0.150607845,0.220161834,0.216360383
239,10/01/2016 23:00,179,0.150949702,0.128455833,0.12702974
240,10/01/2016 00:00,180,0.147194991,0.118004046,0.117361041
241,11/01/2016 01:00,180,0.137769924,0.10991234,0.10874403
242,11/01/2016 02:00,180,0.114045404,0.104517869,0.102473007
243,11/01/2016 03:00,180,0.099686829,0.09844909,0.09636169
244,11/01/2016 04:00,180,0.091879003,0.092717465,0.091440228
245,11/01/2016 05:00,180,0.089949509,0.083277141,0.083295244
246,11/01/2016 06:00,180,0.095066863,0.076196898,0.07725717
247,11/01/2016 07:00,180,0.090478984,0.074848281,0.076011389
248,11/01/2016 08:00,180,0.087286673,0.074173972,0.075360773
249,11/01/2016 09:00,180,0.08683366,0.071813891,0.073394269
250,11/01/2016 10:00,180,0.073780073,0.068779501,0.070832594
251,11/01/2016 11:00,180,0.054037109,0.064733648,0.067259011
252,11/01/2016 12:00,180,0.048331934,0.056979096,0.059763329
253,11/01/2016 13:00,180,0.042824115,0.050236008,0.053276954
254,11/01/2016 14:00,180,0.041318081,0.051247471,0.053767131
255,11/01/2016 15:00,180,0.061366299,0.05799056,0.059962303
256,11/01/2016 16:00,180,0.088841017,0.060350641,0.062453131
257,11/01/2016 17:00,180,0.110156866,0.061362104,0.063663501
258,11/01/2016 18:00,180,0.12521962,0.06641942,0.068670183
259,11/01/2016 19:00,180,0.135483419,0.06945381,0.072418306
260,11/01/2016 20:00,180,0.154690593,0.073499663,0.077752943
261,11/01/2016 21:00,180,0.162057595,0.077208361,0.081754776
262,11/01/2016 22:00,180,0.165389971,0.076196898,0.079257385
263,11/01/2016 23:00,180,0.171342381,0.10991234,0.112019311
264,11/01/2016 00:00,181,0.177287853,0.114632502,0.116062961
265,12/01/2016 01:00,181,0.185537479,0.124747134,0.125258942
266,12/01/2016 02:00,181,0.197676426,0.136210384,0.136932146
267,12/01/2016 03:00,181,0.19894013,0.13890762,0.139880715
268,12/01/2016 04:00,181,0.182033382,0.136884693,0.138255579
269,12/01/2016 05:00,181,0.175183319,0.136884693,0.138070545
270,12/01/2016 06:00,181,0.172672154,0.137221848,0.137784014
271,12/01/2016 07:00,181,0.166342354,0.136884693,0.137101307
272,12/01/2016 08:00,181,0.171286802,0.137896156,0.137635076
273,12/01/2016 09:00,181,0.17923834,0.140930546,0.139873394
274,12/01/2016 10:00,181,0.173723175,0.143964936,0.141961621
275,12/01/2016 11:00,181,0.173094902,0.145987862,0.14295474
276,12/01/2016 12:00,181,0.166333131,0.142953473,0.139604132
277,12/01/2016 13:00,181,0.168992694,0.136210384,0.133394069
278,12/01/2016 14:00,181,0.169098136,0.131827377,0.129358374
279,12/01/2016 15:00,181,0.187682869,0.128455833,0.126853139
280,12/01/2016 16:00,181,0.191345003,0.125758597,0.125643883
281,12/01/2016 17:00,181,0.182464637,0.125421443,0.125647248
282,12/01/2016 18:00,181,0.191219379,0.126095752,0.126834717
283,12/01/2016 19:00,181,0.200928127,0.12744437,0.129123156
284,12/01/2016 20:00,181,0.204785004,0.130815914,0.132934849
285,12/01/2016 21:00,181,0.20241619,0.135536076,0.138398371
286,12/01/2016 22:00,181,0.202300267,0.141604855,0.146683806
287,12/01/2016 23:00,181,0.215636734,0.224881996,0.239116438
288,12/01/2016 00:00,182,0.213048531,0.235333783,0.249291741
289,13/01/2016 01:00,182,0.211071295,0.250168577,0.262717549
290,13/01/2016 02:00,182,0.214159486,0.269049225,0.279625714
291,13/01/2016 03:00,182,0.221528961,0.278489548,0.286663644
292,13/01/2016 04:00,182,0.223702406,0.271409305,0.276576095
293,13/01/2016 05:00,182,0.221072213,0.260620364,0.261198323
294,13/01/2016 06:00,182,0.176328564,0.23128793,0.226620672
295,13/01/2016 07:00,182,0.094241853,0.18476062,0.173848238
296,13/01/2016 08:00,182,0.053512724,0.140593392,0.124829402
297,13/01/2016 09:00,182,0.033054263,0.103506406,0.086505834
298,13/01/2016 10:00,182,0.021953365,0.077208361,0.061917388
299,13/01/2016 11:00,182,0.018365507,0.060013486,0.047211206
300,13/01/2016 12:00,182,0.012195708,0.045515846,0.036291517
301,13/01/2016 13:00,182,0.015052642,0.036075523,0.029276363
302,13/01/2016 14:00,182,0.022501753,0.031692515,0.026233605
303,13/01/2016 15:00,182,0.029873547,0.033715442,0.029329803
304,13/01/2016 16:00,182,0.038343279,0.043155765,0.039761524
305,13/01/2016 17:00,182,0.055551858,0.056979096,0.054803343
306,13/01/2016 18:00,182,0.072602048,0.075185435,0.073697483
307,13/01/2016 19:00,182,0.082137552,0.096426163,0.094877412
308,13/01/2016 20:00,182,0.085096,0.119352664,0.117932408
309,13/01/2016 21:00,182,0.077869285,0.137221848,0.135181629
310,13/01/2016 22:00,182,0.078036713,0.146662171,0.143572512
311,13/01/2016 23:00,182,0.073959011,0.119689818,0.112821267
312,13/01/2016 00:00,183,0.06728778,0.111598112,0.104475813
313,14/01/2016 01:00,183,0.066137894,0.10384356,0.096751013
314,14/01/2016 02:00,183,0.067186096,0.105529332,0.098654222
315,14/01/2016 03:00,183,0.064416641,0.107552259,0.100947398
316,14/01/2016 04:00,183,0.063528322,0.10687795,0.101117375
317,14/01/2016 05:00,183,0.065904804,0.10991234,0.105039006
318,14/01/2016 06:00,183,0.080829858,0.115981119,0.111870028
319,14/01/2016 07:00,183,0.083593488,0.120026972,0.11653535
320,14/01/2016 08:00,183,0.092250605,0.122387053,0.119047597
321,14/01/2016 09:00,183,0.085612956,0.122049899,0.119197549
322,14/01/2016 10:00,183,0.095203621,0.120701281,0.118701472
323,14/01/2016 11:00,183,0.113667626,0.122724208,0.122096376
324,14/01/2016 12:00,183,0.129643853,0.129467296,0.131267335
325,14/01/2016 13:00,183,0.156164977,0.140930546,0.14451029
326,14/01/2016 14:00,183,0.201510795,0.156102495,0.161029957
327,14/01/2016 15:00,183,0.229201773,0.172285907,0.177400562
328,14/01/2016 16:00,183,0.250249527,0.186109238,0.19036892
329,14/01/2016 17:00,183,0.277252296,0.192515172,0.195863925
330,14/01/2016 18:00,183,0.308220928,0.186783547,0.190025339
331,14/01/2016 19:00,183,0.323657387,0.173634525,0.176922322
332,14/01/2016 20:00,183,0.326383579,0.16183412,0.165677542
333,14/01/2016 21:00,183,0.314807928,0.157451113,0.160809757
334,14/01/2016 22:00,183,0.283491479,0.157451113,0.159523648
335,14/01/2016 23:00,183,0.254106566,0.330748483,0.326380656
336,14/01/2016 00:00,184,0.250928733,0.318610924,0.311667157
337,15/01/2016 01:00,184,0.251454939,0.304113284,0.295670323
338,15/01/2016 02:00,184,0.228563459,0.292650034,0.283400709
339,15/01/2016 03:00,184,0.211237523,0.277815239,0.267431521
340,15/01/2016 04:00,184,0.181809299,0.259608901,0.248701109
341,15/01/2016 05:00,184,0.155120843,0.240728254,0.229693476
342,15/01/2016 06:00,184,0.142036862,0.220498989,0.208846376
343,15/01/2016 07:00,184,0.11583113,0.197572488,0.18526531
344,15/01/2016 08:00,184,0.097173792,0.174645988,0.161574934
345,15/01/2016 09:00,184,0.082701021,0.154416723,0.140467158
346,15/01/2016 10:00,184,0.058862166,0.134524612,0.120122446
347,15/01/2016 11:00,184,0.035263055,0.113283884,0.098295846
348,15/01/2016 12:00,184,0.020629615,0.090694538,0.076795194
349,15/01/2016 13:00,184,0.01313794,0.074848281,0.061936675
350,15/01/2016 14:00,184,0.009933526,0.064396494,0.051692083
351,15/01/2016 15:00,184,0.00709742,0.056641942,0.044908407
352,15/01/2016 16:00,184,0.005607104,0.052258935,0.04284143
353,15/01/2016 17:00,184,0.002273703,0.04888739,0.040224773
354,15/01/2016 18:00,184,0.001172521,0.041807148,0.034980307
355,15/01/2016 19:00,184,0.001060902,0.03202967,0.026570859
356,15/01/2016 20:00,184,0.000784794,0.024275118,0.020500113
357,15/01/2016 21:00,184,0.000880665,0.017869184,0.01525317
358,15/01/2016 22:00,184,0.001007588,0.012811868,0.01088629
359,15/01/2016 23:00,184,0.001896869,0.012137559,0.010276774
360,15/01/2016 00:00,185,0.002991128,0.019217802,0.017035221
361,16/01/2016 01:00,185,0.003272646,0.028658125,0.02606522
362,16/01/2016 02:00,185,0.005328994,0.041469993,0.038457939
363,16/01/2016 03:00,185,0.011857041,0.054619016,0.05121116
364,16/01/2016 04:00,185,0.017420882,0.069790964,0.066109073
365,16/01/2016 05:00,185,0.029075715,0.082939987,0.079234763
366,16/01/2016 06:00,185,0.036545087,0.088334457,0.084162871
367,16/01/2016 07:00,185,0.044877084,0.091031693,0.086568719
368,16/01/2016 08:00,185,0.054799373,0.099123399,0.09430742
369,16/01/2016 09:00,185,0.045225866,0.113283884,0.107624602
370,16/01/2016 10:00,185,0.037309372,0.133175995,0.125685069
371,16/01/2016 11:00,185,0.030419735,0.154079568,0.145670518
372,16/01/2016 12:00,185,0.03766668,0.169588672,0.161478553
373,16/01/2016 13:00,185,0.059163047,0.178354686,0.171241739
374,16/01/2016 14:00,185,0.088634591,0.182737694,0.177075081
375,16/01/2016 15:00,185,0.1164712,0.18476062,0.180323517
376,16/01/2016 16:00,185,0.16147463,0.183412003,0.1791672
377,16/01/2016 17:00,185,0.20162781,0.180040459,0.175759672
378,16/01/2016 18:00,185,0.219994629,0.172285907,0.167525108
379,16/01/2016 19:00,185,0.22939748,0.155091032,0.149645032
380,16/01/2016 20:00,185,0.214109421,0.134187458,0.127557718
381,16/01/2016 21:00,185,0.186031763,0.109575185,0.103078196
382,16/01/2016 22:00,185,0.161462247,0.088671612,0.082142598
383,16/01/2016 23:00,185,0.125812442,0.12440998,0.120548489
384,16/01/2016 00:00,186,0.105152598,0.105192178,0.099987144
385,17/01/2016 01:00,186,0.092248239,0.087997303,0.080419442
386,17/01/2016 02:00,186,0.08091092,0.076196898,0.066931924
387,17/01/2016 03:00,186,0.064602846,0.065745111,0.055692339
388,17/01/2016 04:00,186,0.05053106,0.053944707,0.043356702
389,17/01/2016 05:00,186,0.045673794,0.044504383,0.033765115
390,17/01/2016 06:00,186,0.035143856,0.03742414,0.026413265
391,17/01/2016 07:00,186,0.018683868,0.03202967,0.021237155
392,17/01/2016 08:00,186,0.010633672,0.030343898,0.021045095
393,17/01/2016 09:00,186,0.008366991,0.02899528,0.022411867
394,17/01/2016 10:00,186,0.00569552,0.027646662,0.02219188
395,17/01/2016 11:00,186,0.004893097,0.028320971,0.023698077
396,17/01/2016 12:00,186,0.006734241,0.028658125,0.024654704
397,17/01/2016 13:00,186,0.008732299,0.026972353,0.023350425
398,17/01/2016 14:00,186,0.013646799,0.026972353,0.023730966
399,17/01/2016 15:00,186,0.018650732,0.027309508,0.024400731
400,17/01/2016 16:00,186,0.024324957,0.027309508,0.024723808
401,17/01/2016 17:00,186,0.033836602,0.02899528,0.026723061
402,17/01/2016 18:00,186,0.044367898,0.032703978,0.030726913
403,17/01/2016 19:00,186,0.063840087,0.038435604,0.036402667
404,17/01/2016 20:00,186,0.084340268,0.04652731,0.04404988
405,17/01/2016 21:00,186,0.106772309,0.055630479,0.053134474
406,17/01/2016 22:00,186,0.13111709,0.063722185,0.061524701
407,17/01/2016 23:00,186,0.151655205,0.087660148,0.084188162
408,17/01/2016 00:00,187,0.149363094,0.091031693,0.088261317
409,18/01/2016 01:00,187,0.137663082,0.097437626,0.095138943
410,18/01/2016 02:00,187,0.140266006,0.104855024,0.102393593
411,18/01/2016 03:00,187,0.114324765,0.113621038,0.110480231
412,18/01/2016 04:00,187,0.103829527,0.118678355,0.11495929
413,18/01/2016 05:00,187,0.098999563,0.1183412,0.114468308
414,18/01/2016 06:00,187,0.097689388,0.117329737,0.113356206
415,18/01/2016 07:00,187,0.098065425,0.117666891,0.11346573
416,18/01/2016 08:00,187,0.101549478,0.124072825,0.118923278
417,18/01/2016 09:00,187,0.098647193,0.139919083,0.134654506
418,18/01/2016 10:00,187,0.124775079,0.153068105,0.148572486
419,18/01/2016 11:00,187,0.130350645,0.16486851,0.162699238
420,18/01/2016 12:00,187,0.135400208,0.183074848,0.180806967
421,18/01/2016 13:00,187,0.162545381,0.199932569,0.197212588
422,18/01/2016 14:00,187,0.183307244,0.2137559,0.21248413
423,18/01/2016 15:00,187,0.223312869,0.227579231,0.227863656
424,18/01/2016 16:00,187,0.277,0.246122724,0.24660884
425,18/01/2016 17:00,187,0.315642575,0.262643291,0.263110458
426,18/01/2016 18:00,187,0.342663318,0.279838166,0.280407508
427,18/01/2016 19:00,187,0.369984048,0.303776129,0.303099084
428,18/01/2016 20:00,187,0.417425256,0.336480108,0.334528802
429,18/01/2016 21:00,187,0.480636205,0.383344572,0.377682817
430,18/01/2016 22:00,187,0.560500879,0.440997977,0.431770336
431,18/01/2016 23:00,187,0.621249774,0.599460553,0.570733858
432,18/01/2016 00:00,188,0.664689261,0.561699258,0.533314191
433,19/01/2016 01:00,188,0.665789103,0.453809845,0.429533403
434,19/01/2016 02:00,188,0.582634953,0.379973028,0.357262414
435,19/01/2016 03:00,188,0.504891136,0.304113284,0.282865642
436,19/01/2016 04:00,188,0.438782931,0.224207687,0.204506443
437,19/01/2016 05:00,188,0.378261413,0.180040459,0.159254521
438,19/01/2016 06:00,188,0.286075598,0.149696561,0.128310554
439,19/01/2016 07:00,188,0.19583124,0.120364127,0.100456163
440,19/01/2016 08:00,188,0.144862223,0.100809171,0.08221192
441,19/01/2016 09:00,188,0.106467186,0.085300067,0.069001143
442,19/01/2016 10:00,188,0.084616976,0.072825354,0.057987473
443,19/01/2016 11:00,188,0.089426719,0.065745111,0.051836476
444,19/01/2016 12:00,188,0.082232283,0.060013486,0.048933904
445,19/01/2016 13:00,188,0.073298577,0.052596089,0.044751809
446,19/01/2016 14:00,188,0.065502126,0.044841537,0.040284204
447,19/01/2016 15:00,188,0.053084841,0.039784221,0.036511739
448,19/01/2016 16:00,188,0.056672391,0.038435604,0.035641204
449,19/01/2016 17:00,188,0.046071234,0.038435604,0.03518718
450,19/01/2016 18:00,188,0.03340945,0.038772758,0.034949761
451,19/01/2016 19:00,188,0.024540745,0.040121376,0.036261037
452,19/01/2016 20:00,188,0.015575543,0.044841537,0.041282836
453,19/01/2016 21:00,188,0.009682044,0.049898854,0.04656041
454,19/01/2016 22:00,188,0.007655486,0.053944707,0.050867293
455,19/01/2016 23:00,188,0.012439333,0.035064059,0.03110442
456,19/01/2016 00:00,189,0.017335011,0.030681052,0.026893651
457,20/01/2016 01:00,189,0.026149313,0.027646662,0.024870094
458,20/01/2016 02:00,189,0.043562202,0.026972353,0.025338694
459,20/01/2016 03:00,189,0.049294825,0.027309508,0.025932079
460,20/01/2016 04:00,189,0.049260835,0.026972353,0.025869824
461,20/01/2016 05:00,189,0.044175734,0.027309508,0.025977939
462,20/01/2016 06:00,189,0.041169794,0.028658125,0.026518734
463,20/01/2016 07:00,189,0.03672513,0.029669589,0.026143616
464,20/01/2016 08:00,189,0.030351619,0.031018206,0.026443136
465,20/01/2016 09:00,189,0.018696159,0.033041133,0.02790922
466,20/01/2016 10:00,189,0.015518519,0.036075523,0.030482839
467,20/01/2016 11:00,189,0.018901,0.040121376,0.033631674
468,20/01/2016 12:00,189,0.018605361,0.042144302,0.035058373
469,20/01/2016 13:00,189,0.01818103,0.042144302,0.034908777
470,20/01/2016 14:00,189,0.018296111,0.041132839,0.033902905
471,20/01/2016 15:00,189,0.022574687,0.040795684,0.033204942
472,20/01/2016 16:00,189,0.022170866,0.042481457,0.033945931
473,20/01/2016 17:00,189,0.018759792,0.04349292,0.033736232
474,20/01/2016 18:00,189,0.015681347,0.040795684,0.030554415
475,20/01/2016 19:00,189,0.014715041,0.03742414,0.027456401
476,20/01/2016 20:00,189,0.011850935,0.034726905,0.025143017
477,20/01/2016 21:00,189,0.012486556,0.03202967,0.02342136
478,20/01/2016 22:00,189,0.013716563,0.029669589,0.021921784
479,20/01/2016 23:00,189,0.01730301,0.019217802,0.011589847
480,20/01/2016 00:00,190,0.019402753,0.018543493,0.011311306
481,21/01/2016 01:00,190,0.030277237,0.018543493,0.011638186
482,21/01/2016 02:00,190,0.040744266,0.018880647,0.012490285
483,21/01/2016 03:00,190,0.053903498,0.019554956,0.013820189
484,21/01/2016 04:00,190,0.080708571,0.020566419,0.01564425
485,21/01/2016 05:00,190,0.123404555,0.0229265,0.018661822
486,21/01/2016 06:00,190,0.161703949,0.026298045,0.022529777
487,21/01/2016 07:00,190,0.16715107,0.028658125,0.024722402
488,21/01/2016 08:00,190,0.160498446,0.029332434,0.025442938
489,21/01/2016 09:00,190,0.142504426,0.027646662,0.024209805
490,21/01/2016 10:00,190,0.112351952,0.027309508,0.023655795
491,21/01/2016 11:00,190,0.082273598,0.028658125,0.024652409
492,21/01/2016 12:00,190,0.065306693,0.027646662,0.023759214
493,21/01/2016 13:00,190,0.051357235,0.027309508,0.023603656
494,21/01/2016 14:00,190,0.054442689,0.028658125,0.025107695
495,21/01/2016 15:00,190,0.067164658,0.034726905,0.031515141
496,21/01/2016 16:00,190,0.071693719,0.045178692,0.042445503
497,21/01/2016 17:00,190,0.070162957,0.055293324,0.053699659
498,21/01/2016 18:00,190,0.065866826,0.062373567,0.062043909
499,21/01/2016 19:00,190,0.066553663,0.068442347,0.069563484
500,21/01/2016 20:00,190,0.064633097,0.080579906,0.082632104
501,21/01/2016 21:00,190,0.063521887,0.098111935,0.100317598
502,21/01/2016 22:00,190,0.076413501,0.122049899,0.123617438
503,21/01/2016 23:00,190,0.09400082,0.145650708,0.143177021
504,21/01/2016 00:00,191,0.108577489,0.150708024,0.148826648
505,22/01/2016 01:00,191,0.105989958,0.153742414,0.152225304
506,22/01/2016 02:00,191,0.105599092,0.159474039,0.158674731
507,22/01/2016 03:00,191,0.107098826,0.166891436,0.166339797
508,22/01/2016 04:00,191,0.121887252,0.172623061,0.172539616
509,22/01/2016 05:00,191,0.13051719,0.183749157,0.184513436
510,22/01/2016 06:00,191,0.143393341,0.201618341,0.202451837
511,22/01/2016 07:00,191,0.151708557,0.222859069,0.223306848
512,22/01/2016 08:00,191,0.164063245,0.24275118,0.242555503
513,22/01/2016 09:00,191,0.166300104,0.249831423,0.249828363
514,22/01/2016 10:00,191,0.164300874,0.252528658,0.253096335
515,22/01/2016 11:00,191,0.176917821,0.259271746,0.26066902
516,22/01/2016 12:00,191,0.192922572,0.269723533,0.270748057
517,22/01/2016 13:00,191,0.221564203,0.294335806,0.293429056
518,22/01/2016 14:00,191,0.239618949,0.322993931,0.319421529
519,22/01/2016 15:00,191,0.284794577,0.350303439,0.343123428
520,22/01/2016 16:00,191,0.344834682,0.387727579,0.37512654
521,22/01/2016 17:00,191,0.406455744,0.426163183,0.408200777
522,22/01/2016 18:00,191,0.417361585,0.446055293,0.423975113
523,22/01/2016 19:00,191,0.41292689,0.445718139,0.422295552
524,22/01/2016 20:00,191,0.395445314,0.439986514,0.415748002
525,22/01/2016 21:00,191,0.361524639,0.417397168,0.393537844
526,22/01/2016 22:00,191,0.307153511,0.370532704,0.350358445
527,22/01/2016 23:00,191,0.260292642,0.321308159,0.298434827
528,22/01/2016 00:00,192,0.222463985,0.265340526,0.246610778
529,23/01/2016 01:00,192,0.184260918,0.219150371,0.20429491
530,23/01/2016 02:00,192,0.135968487,0.175657451,0.163497477
531,23/01/2016 03:00,192,0.103200703,0.136547539,0.128517779
532,23/01/2016 04:00,192,0.070602646,0.103506406,0.099690839
533,23/01/2016 05:00,192,0.048528658,0.079905597,0.07923783
534,23/01/2016 06:00,192,0.037938806,0.063722185,0.063689467
535,23/01/2016 07:00,192,0.026811479,0.053270398,0.053749562
536,23/01/2016 08:00,192,0.029838221,0.053944707,0.054643532
537,23/01/2016 09:00,192,0.034982338,0.059002023,0.059168208
538,23/01/2016 10:00,192,0.035211154,0.065070802,0.063939175
539,23/01/2016 11:00,192,0.058012965,0.072151045,0.069688351
540,23/01/2016 12:00,192,0.101051764,0.085637222,0.081710558
541,23/01/2016 13:00,192,0.135481241,0.09844909,0.093465699
542,23/01/2016 14:00,192,0.133124089,0.099460553,0.093991943
543,23/01/2016 15:00,192,0.116026634,0.103169252,0.09740319
544,23/01/2016 16:00,192,0.123358738,0.117329737,0.110260912
545,23/01/2016 17:00,192,0.128715296,0.138233311,0.130070241
546,23/01/2016 18:00,192,0.118013732,0.155091032,0.147465635
547,23/01/2016 19:00,192,0.156767339,0.163857047,0.156670433
548,23/01/2016 20:00,192,0.160051324,0.17633176,0.168610091
549,23/01/2016 21:00,192,0.180906911,0.194875253,0.186265662
550,23/01/2016 22:00,192,0.229417809,0.209035738,0.200095023
551,23/01/2016 23:00,192,0.211685412,0.237019555,0.227732079
552,23/01/2016 00:00,193,0.245909224,0.258260283,0.246511457
553,24/01/2016 01:00,193,0.297232213,0.264329063,0.25130745
554,24/01/2016 02:00,193,0.282480654,0.263654754,0.249328517
555,24/01/2016 03:00,193,0.252304208,0.247471342,0.233159963
556,24/01/2016 04:00,193,0.224751042,0.220161834,0.206800818
557,24/01/2016 05:00,193,0.208720512,0.196898179,0.184589724
558,24/01/2016 06:00,193,0.209993123,0.169925826,0.15835236
559,24/01/2016 07:00,193,0.189657161,0.13890762,0.130182614
560,24/01/2016 08:00,193,0.188729767,0.123735671,0.117950373
561,24/01/2016 09:00,193,0.2008073,0.137559002,0.13318406
562,24/01/2016 10:00,193,0.246361613,0.154753877,0.15080693
563,24/01/2016 11:00,193,0.27410518,0.165205664,0.161933373
564,24/01/2016 12:00,193,0.303353285,0.171948753,0.168179091
565,24/01/2016 13:00,193,0.310256328,0.169925826,0.164909529
566,24/01/2016 14:00,193,0.304128574,0.171274444,0.165132133
567,24/01/2016 15:00,193,0.28100553,0.167228591,0.161147036
568,24/01/2016 16:00,193,0.270162439,0.156102495,0.150602842
569,24/01/2016 17:00,193,0.274723313,0.146999326,0.142379527
570,24/01/2016 18:00,193,0.266170267,0.139244774,0.13519529
571,24/01/2016 19:00,193,0.240210089,0.132501686,0.128778443
572,24/01/2016 20:00,193,0.218529409,0.128118678,0.124483679
573,24/01/2016 21:00,193,0.206882419,0.123061362,0.119923562
574,24/01/2016 22:00,193,0.205195164,0.118678355,0.117016466
575,24/01/2016 23:00,193,0.212046916,0.207349966,0.189611914
576,24/01/2016 00:00,194,0.208453365,0.204652731,0.184422489
577,25/01/2016 01:00,194,0.197047514,0.194200944,0.173375808
578,25/01/2016 02:00,194,0.167407236,0.180040459,0.158990516
579,25/01/2016 03:00,194,0.149584955,0.162508429,0.142670237
580,25/01/2016 04:00,194,0.171072817,0.145987862,0.128925402
581,25/01/2016 05:00,194,0.187835633,0.139919083,0.124696557
582,25/01/2016 06:00,194,0.160922172,0.149696561,0.135143746
583,25/01/2016 07:00,194,0.141794964,0.162508429,0.14958723
584,25/01/2016 08:00,194,0.1474883,0.175320297,0.163755859
585,25/01/2016 09:00,194,0.172556179,0.1908294,0.180517281
586,25/01/2016 10:00,194,0.194322501,0.206675657,0.197863709
587,25/01/2016 11:00,194,0.219282965,0.228590695,0.2202726
588,25/01/2016 12:00,194,0.24089396,0.254888739,0.246068844
589,25/01/2016 13:00,194,0.261318673,0.281523938,0.27225551
590,25/01/2016 14:00,194,0.294662954,0.319285233,0.309223057
591,25/01/2016 15:00,194,0.311899156,0.362103844,0.352500093
592,25/01/2016 16:00,194,0.349539346,0.403910991,0.394919972
593,25/01/2016 17:00,194,0.41115446,0.449763992,0.440057117
594,25/01/2016 18:00,194,0.487954507,0.49696561,0.483541174
595,25/01/2016 19:00,194,0.588699328,0.534726905,0.5153463
596,25/01/2016 20:00,194,0.655728623,0.560350641,0.535577674
597,25/01/2016 21:00,194,0.668118113,0.578894134,0.549373898
598,25/01/2016 22:00,194,0.649717224,0.595751854,0.562925744
599,25/01/2016 23:00,194,0.62731597,0.646999326,0.607723378
600,25/01/2016 00:00,195,0.676817477,0.669925826,0.629159476
601,26/01/2016 01:00,195,0.688660128,0.677343223,0.633956565
602,26/01/2016 02:00,195,0.689008683,0.686446392,0.639975225
603,26/01/2016 03:00,195,0.695074383,0.663857047,0.616991505
604,26/01/2016 04:00,195,0.670188566,0.623061362,0.576348328
605,26/01/2016 05:00,195,0.585193034,0.581254214,0.53378162
606,26/01/2016 06:00,195,0.469507386,0.501348618,0.459970478
607,26/01/2016 07:00,195,0.381497681,0.417060013,0.384413393
608,26/01/2016 08:00,195,0.362356581,0.36716116,0.341057261
609,26/01/2016 09:00,195,0.354210465,0.359069454,0.33621253
610,26/01/2016 10:00,195,0.383945765,0.390424815,0.368672314
611,26/01/2016 11:00,195,0.434253782,0.441672286,0.418201501
612,26/01/2016 12:00,195,0.50895507,0.499662846,0.47369247
613,26/01/2016 13:00,195,0.597791129,0.562373567,0.534067223
614,26/01/2016 14:00,195,0.663956065,0.626770061,0.59516891
615,26/01/2016 15:00,195,0.718980869,0.695212407,0.657350252
616,26/01/2016 16:00,195,0.782803704,0.771072151,0.725058691
617,26/01/2016 17:00,195,0.834905405,0.840188806,0.786145333
618,26/01/2016 18:00,195,0.868839193,0.884356035,0.8230017
619,26/01/2016 19:00,195,0.869550859,0.909642616,0.843062879
620,26/01/2016 20:00,195,0.862588492,0.929534727,0.859048712
621,26/01/2016 21:00,195,0.886772682,0.938975051,0.86556683
622,26/01/2016 22:00,195,0.877526036,0.937289278,0.862021124
623,26/01/2016 23:00,195,0.916159709,0.956169926,0.875492736
624,26/01/2016 00:00,196,0.86345552,0.950775455,0.868643473
625,27/01/2016 01:00,196,0.818215254,0.935940661,0.854907095
626,27/01/2016 02:00,196,0.811189595,0.918745786,0.839350212
627,27/01/2016 03:00,196,0.887771718,0.89615644,0.819651801
628,27/01/2016 04:00,196,0.81415126,0.86412677,0.792263831
629,27/01/2016 05:00,196,0.779674552,0.817936615,0.752488482
630,27/01/2016 06:00,196,0.706776237,0.744436952,0.688208048
631,27/01/2016 07:00,196,0.656710675,0.648685098,0.601857013
632,27/01/2016 08:00,196,0.590340603,0.574173972,0.53331063
633,27/01/2016 09:00,196,0.574343299,0.593054619,0.550684694
634,27/01/2016 10:00,196,0.658804604,0.683749157,0.633106722
635,27/01/2016 11:00,196,0.736394797,0.773432232,0.713681598
636,27/01/2016 12:00,196,0.785141518,0.834794336,0.769176768
637,27/01/2016 13:00,196,0.822313969,0.873567094,0.805064234
638,27/01/2016 14:00,196,0.843230271,0.901213756,0.830822483
639,27/01/2016 15:00,196,0.869697791,0.918745786,0.846969626
640,27/01/2016 16:00,196,0.892513945,0.93358058,0.859662944
641,27/01/2016 17:00,196,0.908157892,0.94504383,0.868673688
642,27/01/2016 18:00,196,0.915137702,0.947066757,0.869495467
643,27/01/2016 19:00,196,0.923680961,0.945380984,0.867314062
644,27/01/2016 20:00,196,0.91947429,0.943695212,0.864951246
645,27/01/2016 21:00,196,0.91335612,0.905933918,0.829461038
646,27/01/2016 22:00,196,0.806599089,0.809507755,0.741037107
647,27/01/2016 23:00,196,0.800512607,0.88705327,0.809513561
648,27/01/2016 00:00,197,0.747778826,0.808496291,0.738117655
649,28/01/2016 01:00,197,0.732786739,0.752191504,0.688570531
650,28/01/2016 02:00,197,0.723810042,0.738031018,0.678338189
651,28/01/2016 03:00,197,0.777086049,0.762643291,0.702517436
652,28/01/2016 04:00,197,0.82433529,0.814902225,0.750737338
653,28/01/2016 05:00,197,0.838220719,0.859743763,0.791280817
654,28/01/2016 06:00,197,0.82331321,0.867498314,0.795928683
655,28/01/2016 07:00,197,0.79665959,0.828725556,0.75684865
656,28/01/2016 08:00,197,0.764785079,0.786918409,0.716138094
657,28/01/2016 09:00,197,0.741027646,0.783884019,0.713875638
658,28/01/2016 10:00,197,0.74732439,0.800404585,0.730725832
659,28/01/2016 11:00,197,0.767718254,0.8091706,0.740867544
660,28/01/2016 12:00,197,0.760596651,0.79770735,0.732365663
661,28/01/2016 13:00,197,0.718846144,0.76871207,0.707523301
662,28/01/2016 14:00,197,0.637685062,0.731962239,0.675833442
663,28/01/2016 15:00,197,0.590889227,0.695886716,0.645303821
664,28/01/2016 16:00,197,0.558774987,0.682737694,0.635762859
665,28/01/2016 17:00,197,0.544037073,0.690155091,0.643975333
666,28/01/2016 18:00,197,0.617391198,0.709035738,0.661766779
667,28/01/2016 19:00,197,0.676602996,0.736345246,0.686851619
668,28/01/2016 20:00,197,0.716763747,0.764329063,0.712266464
669,28/01/2016 21:00,197,0.736102399,0.790289953,0.734540223
670,28/01/2016 22:00,197,0.739109238,0.811193527,0.752053532
671,28/01/2016 23:00,197,0.728188085,0.714093055,0.663063734
672,28/01/2016 00:00,198,0.739197211,0.736345246,0.685138359
673,29/01/2016 01:00,198,0.76966874,0.758934592,0.707089376
674,29/01/2016 02:00,198,0.766683209,0.779838166,0.725578943
675,29/01/2016 03:00,198,0.764359086,0.776129467,0.719739973
676,29/01/2016 04:00,198,0.762460232,0.747471342,0.690440363
677,29/01/2016 05:00,198,0.718053925,0.719487525,0.661736017
678,29/01/2016 06:00,198,0.722807328,0.733985165,0.674233225
679,29/01/2016 07:00,198,0.760857967,0.788267026,0.725832362
680,29/01/2016 08:00,198,0.826006113,0.857046527,0.790197111
681,29/01/2016 09:00,198,0.881382073,0.927848955,0.854124955
682,29/01/2016 10:00,198,0.915009933,0.973027647,0.892916831
683,29/01/2016 11:00,198,0.92988537,0.979096426,0.895961551
684,29/01/2016 12:00,198,0.9160053,0.965610249,0.881469306
685,29/01/2016 13:00,198,0.909924869,0.949763992,0.865423931
686,29/01/2016 14:00,198,0.886334277,0.949089683,0.864052456
687,29/01/2016 15:00,198,0.903153836,0.970667566,0.884869629
688,29/01/2016 16:00,198,0.903344392,0.98550236,0.899507787
689,29/01/2016 17:00,198,0.895568778,0.967296022,0.882966928
690,29/01/2016 18:00,198,0.853572215,0.940323668,0.858969067
691,29/01/2016 19:00,198,0.819955223,0.912339852,0.83490454
692,29/01/2016 20:00,198,0.777038986,0.8816588,0.809085726
693,29/01/2016 21:00,198,0.74084483,0.849291976,0.781905702
694,29/01/2016 22:00,198,0.699660639,0.813216453,0.751681665
695,29/01/2016 23:00,198,0.669853769,0.776466622,0.724609954
696,29/01/2016 00:00,199,0.65705769,0.784895482,0.734433408
697,30/01/2016 01:00,199,0.685502964,0.803438975,0.74865226
698,30/01/2016 02:00,199,0.665948319,0.83513149,0.75826778
699,30/01/2016 03:00,199,0.684107069,0.848280512,0.767955659
700,30/01/2016 04:00,199,0.710670257,0.842548887,0.757861727
701,30/01/2016 05:00,199,0.72149732,0.829399865,0.74457116
702,30/01/2016 06:00,199,0.715209312,0.790964262,0.730453466
703,30/01/2016 07:00,199,0.639233586,0.717801753,0.662937658
704,30/01/2016 08:00,199,0.530901005,0.666891436,0.616117818
705,30/01/2016 09:00,199,0.515329991,0.668914363,0.620814728
706,30/01/2016 10:00,199,0.544929335,0.682737694,0.637570076
707,30/01/2016 11:00,199,0.552479952,0.694875253,0.652164889
708,30/01/2016 12:00,199,0.550528366,0.690155091,0.650632307
709,30/01/2016 13:00,199,0.599128775,0.677006069,0.641415607
710,30/01/2016 14:00,199,0.587712106,0.662508429,0.629799203
711,30/01/2016 15:00,199,0.576854683,0.649696561,0.618895789
712,30/01/2016 16:00,199,0.584987864,0.659136885,0.627735931
713,30/01/2016 17:00,199,0.588733608,0.680714767,0.646806134
714,30/01/2016 18:00,199,0.603956927,0.715441672,0.676456236
715,30/01/2016 19:00,199,0.565924914,0.758260283,0.711794289
716,30/01/2016 20:00,199,0.609904432,0.787592717,0.734219274
717,30/01/2016 21:00,199,0.61415669,0.814227916,0.755112473
718,30/01/2016 22:00,199,0.67829798,0.845246123,0.781298805
719,30/01/2016 23:00,199,0.702994503,0.848954821,0.782166309
720,30/01/2016 00:00,200,0.738995067,0.869521241,0.800481423
721,31/01/2016 01:00,200,0.793433734,0.892447741,0.820364293
722,31/01/2016 02:00,200,0.782182259,0.917734322,0.842575756
723,31/01/2016 03:00,200,0.723656998,0.927174646,0.834573392
724,31/01/2016 04:00,200,0.695567578,0.914025624,0.838541027
725,31/01/2016 05:00,200,0.641518232,0.886716116,0.812855519
726,31/01/2016 06:00,200,0.659024036,0.859743763,0.787158091
727,31/01/2016 07:00,200,0.639881369,0.840188806,0.768717139
728,31/01/2016 08:00,200,0.534143014,0.823331086,0.752836529
729,31/01/2016 09:00,200,0.551605812,0.806473365,0.737022393
730,31/01/2016 10:00,200,0.593714717,0.792312879,0.723724351
731,31/01/2016 11:00,200,0.621859321,0.776466622,0.709058347
732,31/01/2016 12:00,200,0.590117795,0.743088334,0.67843831
733,31/01/2016 13:00,200,0.54289141,0.694875253,0.634844841
734,31/01/2016 14:00,200,0.427587195,0.640256237,0.586229661
735,31/01/2016 15:00,200,0.354051017,0.570465273,0.523455413
736,31/01/2016 16:00,200,0.277331201,0.487525287,0.449041865
737,31/01/2016 17:00,200,0.240406848,0.418408631,0.386180765
738,31/01/2016 18:00,200,0.223766895,0.360080917,0.332789242
739,31/01/2016 19:00,200,0.239453724,0.31220499,0.289780901
740,31/01/2016 20:00,200,0.238030561,0.274443695,0.255373668
741,31/01/2016 21:00,200,0.231670441,0.244774107,0.228615658
742,31/01/2016 22:00,200,0.235603087,0.220161834,0.207119949
743,31/01/2016 23:00,200,0.246061114,0.216115981,0.203333923


==> data_tabla_coeficientes_caso3.csv <==
index,date,ones,WindOnDahead,WindOffDahead,DE-AT-LU_WindOff,DE-AT-LU_WindOn,DK2_WindOff,DK2_WindOn,NO2_WindOn,SE3_WindOn,SE4_WindOn
0,04/02/2016,-0.000107725,0.955249861,0.023198128,0.001212744,0.013880666,-0.010247867,-0.144396869,-0.008787894,-0.031911849,0.097970716
1,05/02/2016,-0.000171851,0.963361579,0.022251219,0.002289248,0.009375256,-0.008830281,-0.150379586,-0.009651986,-0.028125331,0.0983663
2,06/02/2016,-0.000226954,0.963192506,0.022151563,0.001460716,0.010655441,-0.007194547,-0.153558272,-0.009308108,-0.028653367,0.099781307
3,07/02/2016,-0.000323215,0.963245039,0.021761077,0.002111638,0.010438957,-0.005815359,-0.155228551,-0.009391599,-0.02855465,0.100030083
4,08/02/2016,-0.000302533,0.959122172,0.022576218,0.001984698,0.010590588,-0.006905891,-0.15086762,-0.009077613,-0.028653199,0.099524742
5,09/02/2016,-0.000241357,0.958465804,0.022519338,0.002739377,0.01017854,-0.008736865,-0.150107306,-0.009666123,-0.028910661,0.101366358
6,10/02/2016,-0.000311106,0.958186738,0.021793787,0.002673743,0.009476995,-0.006728753,-0.152399091,-0.009181914,-0.028677152,0.101620072
7,11/02/2016,-0.00033543,0.957502649,0.02085096,0.004018375,0.006497012,-0.007842634,-0.147654953,-0.009058421,-0.02646155,0.098422187
8,12/02/2016,-0.000119779,0.960443101,0.020186364,0.002916048,0.004606476,-0.008415237,-0.146003578,-0.00778858,-0.027637151,0.098164223
9,13/02/2016,-0.000158336,0.95671729,0.021775766,0.003200734,0.004331477,-0.010496993,-0.142512023,-0.007687877,-0.026108854,0.098109725
10,14/02/2016,-0.00024935,0.955036891,0.021461976,0.004651457,0.002231668,-0.010672398,-0.144845537,-0.00791495,-0.0248712,0.101874573
11,15/02/2016,-0.000372524,0.954423531,0.022331026,0.004191457,0.005681995,-0.011945444,-0.145003615,-0.007148546,-0.024531062,0.10005326
12,16/02/2016,-0.000344695,0.955230036,0.022604973,0.004186009,0.007911713,-0.011524647,-0.148089017,-0.007486188,-0.027246418,0.102631079
13,17/02/2016,-0.000257995,0.955170957,0.023588565,0.004815348,0.007797385,-0.012672828,-0.147655566,-0.00805418,-0.028413491,0.103216655
14,18/02/2016,-0.00041232,0.952374498,0.024348107,0.005377285,0.007671092,-0.013901753,-0.144425636,-0.006609553,-0.026449823,0.100093143
15,19/02/2016,-0.000646273,0.951510461,0.02551927,0.006746658,0.008267425,-0.016519212,-0.141116666,-0.006864051,-0.02194342,0.094169082
16,20/02/2016,-0.000515138,0.954750801,0.026055467,0.007213887,0.009079704,-0.020056911,-0.14069638,-0.009586752,-0.020768224,0.094333986
17,21/02/2016,-0.000517481,0.955392503,0.026606535,0.00701248,0.009512998,-0.019396243,-0.143113318,-0.009962312,-0.020943908,0.094771415
18,22/02/2016,-0.000457971,0.954859783,0.030255336,0.005855781,0.010072328,-0.018505309,-0.142214647,-0.009252981,-0.022093607,0.09199869
19,23/02/2016,-0.000443781,0.955103786,0.028125459,0.008119809,0.006566487,-0.020574386,-0.141533927,-0.010328688,-0.02006556,0.093734678
20,24/02/2016,-0.000536806,0.950899429,0.026914605,0.006615885,0.004314123,-0.017411934,-0.138798575,-0.008098877,-0.018421877,0.092072785
21,25/02/2016,-0.000461666,0.948020064,0.029209161,0.006431319,0.002831493,-0.017601162,-0.1364714,-0.009409304,-0.017390602,0.09204792
22,26/02/2016,-0.000390751,0.948997208,0.029223667,0.004156055,0.005703226,-0.013261617,-0.141340573,-0.007894016,-0.022550403,0.094448789
23,27/02/2016,-0.000405952,0.948659597,0.029906812,0.003366246,0.007165377,-0.013024366,-0.141458818,-0.007920594,-0.022585798,0.093827834
24,28/02/2016,-0.000371244,0.950285543,0.02950881,0.00259871,0.006212974,-0.01104795,-0.145674829,-0.008522973,-0.02230785,0.096077542
25,29/02/2016,-0.000198726,0.951554529,0.031639045,0.001778396,0.006321525,-0.009754989,-0.148108895,-0.010191421,-0.023919879,0.096468344
26,01/03/2016,-0.000250308,0.951312749,0.031947799,0.002724337,0.000750213,-0.006420408,-0.146988323,-0.011605667,-0.02015542,0.092250441
27,02/03/2016,-0.000505636,0.946841399,0.031569963,0.005749787,-0.004145045,-0.007326734,-0.139105656,-0.010444663,-0.015557353,0.086786856
28,03/03/2016,-0.000263971,0.955262185,0.036280105,0.008149213,-0.004432118,-0.013974389,-0.143953774,-0.012101763,-0.016185961,0.085427474
29,04/03/2016,-0.000309827,0.956563766,0.037685375,0.00814779,-0.002947149,-0.015166452,-0.143782564,-0.01244222,-0.015125196,0.082468629
30,05/03/2016,-0.000330905,0.955923056,0.040717186,0.005585484,-0.001411733,-0.014410962,-0.139302049,-0.010737837,-0.014060723,0.075855386
31,06/03/2016,-0.000490842,0.954770648,0.041509766,0.006062121,-0.000325867,-0.013758698,-0.136760737,-0.012334454,-0.012386855,0.070915197
32,07/03/2016,-0.000454275,0.951033256,0.042617408,0.007683166,-0.003842796,-0.015098628,-0.130472921,-0.012490795,-0.011558447,0.069999339
33,08/03/2016,-0.000674365,0.946445189,0.044751259,0.008976194,-0.003418435,-0.015593978,-0.120696588,-0.011539779,-0.008900988,0.057336726
34,09/03/2016,-0.000628461,0.948383047,0.044965877,0.009377814,-0.002890915,-0.015645447,-0.12033019,-0.011661037,-0.010288056,0.055520233
35,10/03/2016,-0.000685505,0.947789036,0.044478871,0.008781079,-0.002978775,-0.015392357,-0.118949249,-0.010138163,-0.009541093,0.054090336
36,11/03/2016,-0.00067329,0.946747571,0.044705784,0.008133055,-0.001655739,-0.018029849,-0.117950308,-0.006761779,-0.011118935,0.055833392
37,12/03/2016,-0.00066535,0.946757727,0.046609072,0.008015986,-0.002345951,-0.018539846,-0.116660052,-0.005656646,-0.011096579,0.05373684
38,13/03/2016,-0.000559547,0.952712508,0.047365483,0.008752297,8.09778E-05,-0.020368295,-0.121046148,-0.009883127,-0.011398572,0.053461839
39,14/03/2016,-0.000575884,0.952624428,0.048355984,0.009481238,0.000474687,-0.020954905,-0.120057522,-0.011227613,-0.010939062,0.05161301
40,15/03/2016,-0.000770184,0.9500658,0.05092523,0.01034579,-0.000338157,-0.019034823,-0.118893705,-0.012421975,-0.0081032,0.046369998
41,16/03/2016,-0.000707989,0.946451546,0.054286346,0.010628107,-0.000432842,-0.020525742,-0.112371389,-0.012982344,-0.008103737,0.042185812
42,17/03/2016,-0.000676589,0.948153073,0.052691821,0.009914541,0.000275289,-0.019407678,-0.117564948,-0.012503698,-0.009657986,0.046583688
43,18/03/2016,-0.000734757,0.948599886,0.052359521,0.010065171,0.002809082,-0.019934677,-0.118737238,-0.01235598,-0.010660279,0.046702487
44,19/03/2016,-0.000726916,0.947532186,0.05177663,0.008671388,0.00317297,-0.018288517,-0.118068607,-0.010484433,-0.011714952,0.046678674
45,20/03/2016,-0.000463204,0.9518885,0.050627678,0.007087089,0.003455764,-0.019764823,-0.119097072,-0.011646089,-0.012645668,0.049139051
46,21/03/2016,-0.000507569,0.952520847,0.05060595,0.009088929,0.002356779,-0.022081527,-0.118556117,-0.010564227,-0.012776349,0.049386486
47,22/03/2016,-0.000456604,0.952485418,0.051503622,0.009277481,0.001540613,-0.020944001,-0.120379258,-0.011126688,-0.013726697,0.050074883
48,23/03/2016,-0.00052208,0.951074423,0.051270591,0.009030775,0.002267811,-0.021069026,-0.121414462,-0.011285715,-0.013008703,0.052300336
49,24/03/2016,-0.000492725,0.948072936,0.051407489,0.009578097,0.001018106,-0.02208265,-0.11742221,-0.011224143,-0.012868411,0.052597794
50,25/03/2016,-0.000507724,0.950848965,0.045656483,0.008326116,9.98155E-05,-0.017407442,-0.124317365,-0.009473822,-0.014776593,0.05886937
51,26/03/2016,-0.000708045,0.947468896,0.043414781,0.009828388,-0.001796421,-0.016461872,-0.120663696,-0.008677336,-0.012814736,0.05743475
52,27/03/2016,-0.000701825,0.947691757,0.043556883,0.00971468,-0.001653058,-0.016434773,-0.120840301,-0.008717323,-0.012857695,0.057298347
53,28/03/2016,-0.00052987,0.949723717,0.044242247,0.009181247,0.000902822,-0.019526695,-0.124441331,-0.006485875,-0.017315151,0.062843895
54,29/03/2016,-0.000739355,0.946607265,0.044317699,0.009345576,0.002180047,-0.020818863,-0.122931399,-0.008755139,-0.014229114,0.061795079
55,30/03/2016,-0.001025361,0.938658919,0.045807781,0.010559255,0.001702599,-0.019832596,-0.114341964,-0.006695418,-0.011768091,0.054191888
56,31/03/2016,-0.001082059,0.935247479,0.044506392,0.012444203,0.000863113,-0.021456055,-0.107858018,-0.007330637,-0.011352751,0.053156812
57,01/04/2016,-0.001059523,0.934349122,0.04240112,0.014689006,0.001512158,-0.021810813,-0.103967149,-0.005920597,-0.015947653,0.05327663
58,02/04/2016,-0.001130992,0.933578987,0.042264958,0.015166428,0.00105897,-0.021640926,-0.102790969,-0.005612522,-0.015045973,0.051697308
59,03/04/2016,-0.00863427,0.928795462,0.044160813,0.016386787,0.012619863,-0.023132192,-0.112860738,0.007321909,-0.016013546,0.062900773
60,04/04/2016,-0.00845087,0.929249454,0.043931081,0.016768294,0.010192984,-0.024377468,-0.108517678,0.006625676,-0.015289224,0.061196853
61,05/04/2016,-0.008424587,0.931828042,0.043615771,0.018579848,0.009835341,-0.026887933,-0.110269934,0.004743088,-0.016099967,0.064040812
62,06/04/2016,-0.008381883,0.929859308,0.043711334,0.01692597,0.008447359,-0.023764999,-0.108101196,0.006701263,-0.015309935,0.061024441
63,07/04/2016,-0.008401673,0.930213044,0.043967456,0.015780062,0.007900943,-0.022968665,-0.10858307,0.005895355,-0.015304047,0.062186705
64,08/04/2016,-0.008512516,0.931762773,0.04362157,0.017179849,0.009989473,-0.025935807,-0.111626195,0.003829914,-0.015555974,0.066006328
65,09/04/2016,-0.008601681,0.927939548,0.045334716,0.016773889,0.010182307,-0.025808922,-0.108710473,0.003529971,-0.016913498,0.067452332
66,10/04/2016,-0.008631641,0.930985577,0.043153594,0.0137555,0.006206768,-0.022234744,-0.113107792,0.005143582,-0.016389117,0.072816589
67,11/04/2016,-0.008657288,0.929014164,0.045619156,0.013097523,0.006993422,-0.021894602,-0.113608056,0.00620798,-0.015759161,0.070641622
68,12/04/2016,-0.008625709,0.929943548,0.045832481,0.013658025,0.007393358,-0.021845581,-0.113985803,0.005544612,-0.01587961,0.069161036
69,13/04/2016,-0.008486226,0.931763113,0.045638398,0.018916389,0.004032951,-0.019294416,-0.117656366,0.00328189,-0.020053399,0.069158797
70,14/04/2016,-0.008529558,0.93361912,0.044908983,0.018011781,0.008990317,-0.025029527,-0.115140459,0.002666854,-0.017632778,0.068093804
71,15/04/2016,-0.008491237,0.929451595,0.048568296,0.020147572,0.006584329,-0.025782521,-0.114384897,0.003217998,-0.017432736,0.067598405
72,16/04/2016,-0.008588004,0.926321398,0.052034738,0.020148,0.00728757,-0.027924174,-0.114239325,0.003358099,-0.018687928,0.070204216
73,17/04/2016,-0.008577785,0.922410115,0.05469553,0.020152997,0.00861138,-0.02990747,-0.10913641,0.003227016,-0.017167569,0.066536032
74,18/04/2016,-0.008697578,0.921162531,0.054829904,0.021233995,0.007485608,-0.028109281,-0.111619655,0.003682109,-0.020715349,0.070411657
75,19/04/2016,-0.008203756,0.926502191,0.055967503,0.019018875,0.00523613,-0.025195049,-0.11524211,0.002581922,-0.023416699,0.070915461
76,20/04/2016,-0.008397984,0.928358434,0.055529968,0.017034746,0.004035147,-0.023171037,-0.11954791,0.002777244,-0.023698836,0.076320308
77,21/04/2016,-0.008326519,0.934569302,0.05374907,0.016436144,0.004726406,-0.023194895,-0.125803677,0.00207985,-0.027278443,0.083499318
78,22/04/2016,-0.008190054,0.936053458,0.052370163,0.01645687,0.003908351,-0.022939541,-0.123222129,0.00196952,-0.026705072,0.085316702
79,23/04/2016,-0.008211233,0.937457267,0.054846361,0.013967122,0.004658595,-0.022939036,-0.125796517,0.001746463,-0.027843888,0.087821506
80,24/04/2016,-0.008180627,0.942699529,0.054308873,0.013076885,0.005397666,-0.022666097,-0.135395255,0.001405449,-0.030651594,0.095757469
81,25/04/2016,-0.00816887,0.943228146,0.053400357,0.012851108,0.00503872,-0.022476577,-0.137886276,0.001949422,-0.032084718,0.099457717
82,26/04/2016,-0.007813365,0.945548687,0.053401318,0.012352211,0.005170289,-0.023114056,-0.138791148,0.001120102,-0.03209231,0.099446522
83,27/04/2016,-0.007936559,0.94499057,0.052258139,0.013252811,0.003760484,-0.021739354,-0.14175886,0.002170365,-0.03241646,0.10195612
84,28/04/2016,-0.007849595,0.945227242,0.053452022,0.012079324,0.005695275,-0.023936475,-0.139906654,0.001549273,-0.032539001,0.101975409
85,29/04/2016,-0.008191946,0.949522558,0.052039285,0.014535155,0.007120585,-0.024452798,-0.148492948,0.002832231,-0.034965322,0.106208326
86,30/04/2016,-0.008299458,0.946752806,0.056889775,0.012179731,0.010597822,-0.026559595,-0.146653456,0.00111275,-0.035930366,0.106530813
87,01/05/2016,-0.008308897,0.945163097,0.058523207,0.012484813,0.010611148,-0.026895787,-0.141129718,0.001495828,-0.035123411,0.099921912
88,02/05/2016,-0.007979499,0.944667551,0.058480866,0.012180021,0.010663345,-0.027601188,-0.143839195,0.000498526,-0.034551566,0.103802716
89,03/05/2016,-0.00651022,0.943834176,0.058767186,0.01216325,0.008142339,-0.029041221,-0.138729813,-0.001697521,-0.031260985,0.098819622
90,04/05/2016,-0.005821932,0.950016853,0.057028073,0.01223487,0.006609253,-0.0288713,-0.1414558,-0.002229461,-0.030903925,0.097298216
91,05/05/2016,-0.004263966,0.952900806,0.055639419,0.014466444,0.004946598,-0.030898459,-0.142680834,-0.004324115,-0.032556398,0.098241489
92,06/05/2016,-0.004993233,0.953639253,0.055427422,0.014802611,0.005755856,-0.029725233,-0.141759502,-0.003271842,-0.032491065,0.094677164
93,07/05/2016,-0.005878152,0.945442045,0.060169053,0.012909514,0.008540167,-0.032541787,-0.133990388,-0.000630311,-0.030441356,0.092232371
94,08/05/2016,-0.00488032,0.948159908,0.053228211,0.014926053,0.001426764,-0.027916244,-0.135573318,-0.001083284,-0.033977917,0.09854238
95,09/05/2016,-0.005383631,0.941792533,0.060024871,0.012394203,0.004822178,-0.030756336,-0.130656187,0.00020906,-0.033538031,0.095717847
96,10/05/2016,-0.004472062,0.943969883,0.063046387,0.011661809,0.003647178,-0.029590268,-0.135424615,-0.001785582,-0.035561291,0.094735604
97,11/05/2016,-0.004759417,0.946174795,0.060860981,0.0135494,0.004120466,-0.028947028,-0.138489258,-0.001992842,-0.037563459,0.097987672
98,12/05/2016,-0.005847053,0.94117411,0.068439523,0.009246194,0.010605452,-0.033945781,-0.133327428,0.000305319,-0.034648709,0.092504061
99,13/05/2016,-0.004938137,0.930114522,0.076683455,0.004906983,0.010462371,-0.037377026,-0.120623536,0.000402095,-0.034722856,0.088204516
100,14/05/2016,-0.004883585,0.926417111,0.077209254,0.006241903,0.009748709,-0.036652667,-0.11591706,-0.000257349,-0.034913246,0.084856953
101,15/05/2016,-0.005266998,0.928883001,0.073488369,0.006970399,0.009431008,-0.035048694,-0.121299368,-0.000259839,-0.034697718,0.089680166
102,16/05/2016,-0.006083452,0.930824067,0.066495176,0.007324584,0.004794307,-0.028747235,-0.13120569,0.001742155,-0.03487892,0.102181301
103,17/05/2016,-0.006087558,0.928252416,0.067481623,0.008543632,0.005198714,-0.030360231,-0.12300951,0.001993435,-0.029974815,0.091911294
104,18/05/2016,-0.004246876,0.932957666,0.071643997,0.003642874,-0.001549852,-0.026881133,-0.129339393,0.001890608,-0.030614387,0.091386029
105,19/05/2016,-0.004285357,0.932160627,0.07212281,0.002812316,-0.00321613,-0.024794304,-0.131179318,0.002443328,-0.029125188,0.090926134
106,20/05/2016,-0.005518374,0.931889531,0.069308952,0.004322595,-0.002300493,-0.023361098,-0.132681185,0.004798743,-0.030511341,0.09345571
107,21/05/2016,-0.004572424,0.932774499,0.066495626,0.00672298,-0.001851034,-0.027142881,-0.126175027,0.002648316,-0.029441377,0.091577253
108,22/05/2016,-0.004495862,0.930042142,0.066630206,0.007702645,-0.002937785,-0.027022114,-0.12017131,0.003077606,-0.028274992,0.086697828
109,23/05/2016,-0.004892,0.928235262,0.067532608,0.00754746,-0.001588846,-0.027668767,-0.11880585,0.003566651,-0.028587544,0.086659347
110,24/05/2016,-0.00483768,0.928102368,0.067585853,0.007376114,-0.001993475,-0.027481253,-0.118485129,0.003757043,-0.028557627,0.086326685
111,25/05/2016,-0.004245517,0.92941903,0.06894997,0.006439012,-0.003170886,-0.026483143,-0.117624892,0.002036126,-0.028575105,0.083225239
112,26/05/2016,-0.004823989,0.925373558,0.067366397,0.007588512,-0.004057762,-0.025546259,-0.115886228,0.004657999,-0.032260652,0.087909337
113,27/05/2016,-0.005063654,0.92312805,0.06631256,0.009229783,-0.005402856,-0.023578628,-0.113271277,0.005911529,-0.037733467,0.088792722
114,28/05/2016,-0.00609115,0.921201733,0.066130368,0.01019291,-0.002142052,-0.024289868,-0.117883781,0.006627736,-0.039339389,0.09480306
115,29/05/2016,-0.007278497,0.921980784,0.062812768,0.011605242,-0.000156812,-0.024614815,-0.11907058,0.00859718,-0.040902056,0.100701639
116,30/05/2016,-0.008079606,0.918083456,0.060895957,0.012458492,0.002919539,-0.028693337,-0.106613949,0.009895826,-0.041079831,0.100603424
117,31/05/2016,-0.00675978,0.913971504,0.062868289,0.011808588,0.00266523,-0.035947334,-0.078033219,0.011956966,-0.039791717,0.079963846
118,01/06/2016,-0.007968904,0.917569396,0.064231663,0.011027261,0.009581246,-0.040877658,-0.089160663,0.014672981,-0.041427796,0.0870104
119,02/06/2016,-0.008843926,0.91660086,0.063959821,0.012001108,0.013823955,-0.043955777,-0.086423416,0.015259347,-0.039553924,0.083837777
120,03/06/2016,-0.009088153,0.913746408,0.069819343,0.008226908,0.017498762,-0.048013061,-0.082576094,0.016027418,-0.034771243,0.077095725
121,04/06/2016,-0.008593943,0.916648652,0.070110958,0.008109766,0.015620211,-0.046228803,-0.086008662,0.015751801,-0.036971071,0.077193841
122,05/06/2016,-0.00971861,0.915217157,0.069132176,0.008271902,0.016831496,-0.045717867,-0.088975948,0.01859042,-0.036737631,0.080923067
123,06/06/2016,-0.009869193,0.914099104,0.06994649,0.006420047,0.016761072,-0.043980072,-0.088865573,0.018223667,-0.035457567,0.080523197
124,07/06/2016,-0.009554739,0.917251689,0.068748688,0.006858343,0.015731496,-0.043320363,-0.093173638,0.017848475,-0.037424837,0.083697324
125,08/06/2016,-0.009282736,0.913945971,0.070776338,0.003036306,0.01572261,-0.041335235,-0.086798078,0.019140668,-0.03640256,0.078968429
126,09/06/2016,-0.00874601,0.914458577,0.071003386,0.005867994,0.017028361,-0.042780137,-0.091892986,0.019070552,-0.042412094,0.082173958
127,10/06/2016,-0.008099962,0.920696008,0.069209226,0.004295243,0.015406244,-0.040404765,-0.097463752,0.02018512,-0.044980647,0.083208891
128,11/06/2016,-0.008071711,0.917845511,0.072437985,0.002460858,0.016777888,-0.039418957,-0.099017059,0.020419078,-0.04541156,0.083578256
129,12/06/2016,-0.0079471,0.924447437,0.068551322,0.00454999,0.013459243,-0.039402247,-0.106170575,0.020504357,-0.045882337,0.088628032
130,13/06/2016,-0.008077745,0.920012512,0.070747799,0.003370632,0.015108126,-0.03926514,-0.101602672,0.020283446,-0.04507205,0.08518943
131,14/06/2016,-0.007851795,0.921394443,0.070605251,0.003880468,0.014135052,-0.039033721,-0.102112608,0.020483505,-0.046042307,0.084304642
132,15/06/2016,-0.007406016,0.922336717,0.07100556,0.002695309,0.010414081,-0.035206775,-0.10036398,0.020120204,-0.047969387,0.082840727
133,16/06/2016,-0.007465346,0.920305713,0.07136932,0.001960514,0.010544689,-0.035234057,-0.097781489,0.021427987,-0.047652339,0.081846692
134,17/06/2016,-0.006564692,0.921272367,0.07377947,-0.00371247,0.01504508,-0.032087313,-0.104723113,0.019669627,-0.048701308,0.083543863
135,18/06/2016,-0.006201947,0.917037803,0.072262294,-0.003375414,0.015694831,-0.034583481,-0.09818666,0.01971611,-0.049633187,0.084250932
136,19/06/2016,-0.00597954,0.918863304,0.072266462,-0.003836831,0.014950158,-0.033888568,-0.101720655,0.020111101,-0.051837459,0.087348071
137,20/06/2016,-0.006820985,0.924381514,0.069939207,-0.004062703,0.013794935,-0.032952785,-0.104031146,0.02114809,-0.047857704,0.087885268
138,21/06/2016,-0.006734577,0.923512827,0.071546773,-0.004066691,0.013145273,-0.032745766,-0.105044894,0.021179068,-0.048827774,0.088752201
139,22/06/2016,-0.006522446,0.92155458,0.074826403,-0.003359377,0.012673438,-0.034188198,-0.103056259,0.021971765,-0.047883582,0.084198742
140,23/06/2016,-0.00634143,0.924902261,0.073241706,-0.002930143,0.012731816,-0.034156495,-0.106451445,0.021036516,-0.048813348,0.086210827
141,24/06/2016,-0.006580606,0.927360729,0.066939946,0.000917712,0.007360892,-0.037952953,-0.094637576,0.019853928,-0.042454554,0.084627452
142,25/06/2016,-0.006749875,0.928804655,0.066992915,-0.000356418,0.008950513,-0.037283907,-0.093673802,0.019165597,-0.041413948,0.081775603
143,26/06/2016,-0.006686652,0.931175165,0.066796439,-0.000313752,0.009378648,-0.037650628,-0.095814969,0.019038863,-0.040970383,0.080850681
144,27/06/2016,-0.005846843,0.92701863,0.062557005,0.002165324,0.005116154,-0.035975232,-0.081723861,0.018643843,-0.038292962,0.070764641
145,28/06/2016,-0.006047488,0.924155336,0.06320628,0.001264431,0.005074238,-0.036274101,-0.08243911,0.019745916,-0.037118423,0.074301908
146,29/06/2016,-0.005459951,0.919794349,0.068018261,0.002369516,0.003602445,-0.042757907,-0.071805622,0.01735973,-0.033776955,0.06669325
147,30/06/2016,-0.005819584,0.920103098,0.06712101,0.00164264,0.005567687,-0.040775689,-0.07300266,0.018110411,-0.034117737,0.065701366
148,01/07/2016,-0.005759463,0.925679744,0.063430772,0.001885223,0.005117165,-0.03927028,-0.078134385,0.018444029,-0.034584361,0.067964438
149,02/07/2016,-0.005887501,0.925151196,0.063439967,0.001370712,0.005364756,-0.035260897,-0.088398357,0.017892336,-0.034249871,0.071325364
150,03/07/2016,-0.006468009,0.915354615,0.06732921,-0.00021276,0.006719296,-0.035057173,-0.085537396,0.018018029,-0.031616507,0.071421607
151,04/07/2016,-0.005790964,0.927107737,0.065147843,0.000929722,0.004176382,-0.033195777,-0.095759834,0.016370965,-0.032610713,0.072045667
152,05/07/2016,-0.005424816,0.931043388,0.066283361,0.002885351,0.000893809,-0.033257332,-0.091779566,0.015429504,-0.034223938,0.066731666
153,06/07/2016,-0.0051043,0.936647643,0.06410418,0.00384431,-0.002920762,-0.026488661,-0.107810692,0.016284683,-0.038511091,0.07451676
154,07/07/2016,-0.005007434,0.9391781,0.063639915,0.003837348,-0.001498509,-0.029740058,-0.098617974,0.016662664,-0.041488733,0.073303196
155,08/07/2016,-0.004903801,0.94009608,0.06507671,0.002361777,0.001608021,-0.030407361,-0.097361395,0.016141166,-0.045090909,0.074625687
156,09/07/2016,-0.004660582,0.936941938,0.067214473,0.004048424,-0.000326213,-0.032923102,-0.092669511,0.017089027,-0.044549848,0.072663467
157,10/07/2016,-0.004750967,0.939588698,0.067274287,0.003240598,0.000356241,-0.029807673,-0.099302289,0.016772893,-0.045615333,0.074298718
158,11/07/2016,-0.004878764,0.940012299,0.067655693,0.003131677,0.00077687,-0.029258581,-0.098995731,0.015550687,-0.045059363,0.073036641
159,12/07/2016,-0.004645999,0.942154877,0.064071977,0.003951832,-0.000490493,-0.028503783,-0.100535822,0.015461554,-0.048651763,0.078261043
160,13/07/2016,-0.004819943,0.938093832,0.068049619,0.002476601,0.00220266,-0.031327656,-0.09501739,0.017273089,-0.046924051,0.074322476
161,14/07/2016,-0.004599232,0.936876054,0.066220563,0.004661531,-0.001394088,-0.032688016,-0.093166087,0.017154748,-0.04745836,0.079014463
162,15/07/2016,-0.004458773,0.937110766,0.067737847,0.003531046,1.42838E-05,-0.034189231,-0.093592491,0.016612786,-0.046748172,0.078897261
163,16/07/2016,-0.004254252,0.938862469,0.065435144,0.004597584,-0.002100369,-0.034686742,-0.094474616,0.016705309,-0.046577078,0.080967153
164,17/07/2016,-0.004233848,0.941477483,0.064781896,0.004242615,-0.001033622,-0.032313115,-0.09725718,0.017885731,-0.050525783,0.081880279
165,18/07/2016,-0.004344273,0.940922056,0.064586486,0.003846238,-0.000720016,-0.032329321,-0.097365302,0.017917169,-0.049568231,0.081993838
166,19/07/2016,-0.004457219,0.944287471,0.064436914,0.00273488,-5.28822E-05,-0.032803984,-0.099766495,0.017936367,-0.045410267,0.079160805
167,20/07/2016,-0.004346163,0.945575559,0.063814425,0.003026044,-0.000825319,-0.031956695,-0.102560766,0.017403137,-0.046658084,0.082202663
168,21/07/2016,-0.00436983,0.945595431,0.06432518,0.002324092,0.000155993,-0.032029066,-0.103008713,0.017894215,-0.046477385,0.081458005
169,22/07/2016,-0.004505541,0.943709049,0.065962937,0.002366453,0.000682273,-0.031775941,-0.101058961,0.01970028,-0.046672994,0.078472784
170,23/07/2016,-0.004632741,0.942620835,0.066066676,0.002506306,0.000156717,-0.030848616,-0.102307563,0.020222189,-0.046271818,0.079252417
171,24/07/2016,-0.00458052,0.944584498,0.06554344,0.001469989,0.001548892,-0.030269278,-0.104718694,0.019843598,-0.047149571,0.079903541
172,25/07/2016,-0.004446666,0.944516515,0.065554315,0.002079617,0.000865606,-0.031144519,-0.103206287,0.020163657,-0.047380349,0.079358298
173,26/07/2016,-0.003942772,0.943136718,0.065798611,0.00231232,0.001394028,-0.033961077,-0.099209128,0.021190247,-0.051285644,0.080903729
174,27/07/2016,-0.003796641,0.940825477,0.065710194,0.003448669,-0.000466913,-0.034041271,-0.099219592,0.023797952,-0.051712489,0.08089625
175,28/07/2016,-0.003637178,0.940588892,0.065214454,0.00381653,-0.002707751,-0.031472249,-0.108281385,0.023847039,-0.050995063,0.084803089
176,29/07/2016,-0.003067962,0.941263788,0.065649837,0.003963356,-0.003447873,-0.030412686,-0.114944688,0.023557105,-0.053001458,0.088749581
177,30/07/2016,-0.001320648,0.937884223,0.0649734,-0.001886332,-0.001616058,-0.033995376,-0.093571318,0.022301042,-0.032165663,0.064999119
178,31/07/2016,-0.001678289,0.93626271,0.064255343,-0.001446836,0.001314406,-0.037208219,-0.083903192,0.019947401,-0.031546822,0.065129416
179,01/08/2016,-0.001242636,0.938967809,0.064262585,-0.002174571,-0.000196421,-0.035333965,-0.087826086,0.020882464,-0.033258608,0.065430241
180,02/08/2016,-0.001073783,0.928747622,0.06401543,0.000103277,-0.006414747,-0.033194555,-0.090000599,0.022055636,-0.027908065,0.061433158
181,03/08/2016,-0.000839371,0.909431242,0.064259304,-0.001302697,-0.002136459,-0.036936945,-0.082958901,0.019330005,-0.030217744,0.062318861
182,04/08/2016,-0.000892797,0.911879351,0.061367885,-0.00016227,-0.001859471,-0.038320243,-0.076879463,0.018860122,-0.029925753,0.060299636
183,05/08/2016,-0.000686192,0.909184284,0.061590472,-0.00012045,-0.004450308,-0.038760597,-0.070676445,0.019177337,-0.029282811,0.057616577
184,06/08/2016,-0.000871518,0.918931599,0.058512818,0.001192479,-0.00417697,-0.037635707,-0.076881452,0.015205322,-0.027341832,0.057069102
185,07/08/2016,-0.002137643,0.930189437,0.05507535,0.001956689,-0.001368016,-0.034073332,-0.089339186,0.016253293,-0.023206799,0.055813762
186,08/08/2016,-0.00375069,0.919218341,0.054996424,-0.000465429,0.008420079,-0.03871309,-0.075590029,0.016214806,-0.01968299,0.049590232
187,09/08/2016,-0.004082758,0.918553439,0.055434514,-0.001107751,0.011993952,-0.040411726,-0.066904307,0.015067701,-0.019474083,0.046493515
188,10/08/2016,-0.00433315,0.927189106,0.051521542,-0.00013083,0.012053707,-0.041049876,-0.068383063,0.014087993,-0.018090303,0.046435382
189,11/08/2016,-0.004360239,0.930308154,0.047715023,0.000602875,0.007866149,-0.038997999,-0.068609619,0.015288253,-0.017787283,0.049856272
190,12/08/2016,-0.004079086,0.930216399,0.046967809,0.001768312,0.00540421,-0.037860784,-0.071351916,0.015659046,-0.018900744,0.05295869
191,13/08/2016,-0.003682722,0.928853178,0.046974518,0.002470385,0.003516523,-0.041329425,-0.061913554,0.014501345,-0.019149855,0.052209477
192,14/08/2016,-0.00382637,0.929471113,0.046847961,0.003868088,-0.000199025,-0.04371439,-0.059030359,0.015978346,-0.015943724,0.049828894
193,15/08/2016,-0.004182105,0.931448134,0.046477519,0.003627977,0.000186361,-0.043344669,-0.05736367,0.014423551,-0.014169274,0.049115849
194,16/08/2016,-0.003748833,0.930323615,0.046867625,0.002172186,0.000551546,-0.041918705,-0.057699759,0.012092478,-0.017000528,0.053610783
195,17/08/2016,-0.003274662,0.931331426,0.045043424,0.002737843,-0.001216604,-0.040363639,-0.059102425,0.011626536,-0.019007327,0.056011559
196,18/08/2016,-0.003460962,0.929601465,0.045098338,0.002702406,-0.001797827,-0.040701257,-0.057000439,0.012603822,-0.018164056,0.055938566
197,19/08/2016,-0.002913081,0.930094177,0.044898093,0.002219338,-0.003469592,-0.040523976,-0.054714337,0.013162711,-0.019894299,0.055256935
198,20/08/2016,-0.002815875,0.927976653,0.044945293,0.003057625,-0.004674358,-0.041114363,-0.054936719,0.011804311,-0.019895858,0.058235993
199,21/08/2016,-0.003963095,0.934526753,0.045739693,-0.000982162,0.005487465,-0.040722258,-0.059760788,0.011495505,-0.019985646,0.05890821
200,22/08/2016,-0.004569588,0.939461666,0.044356237,-0.002448895,0.010069609,-0.043051559,-0.055635295,0.010291023,-0.020419589,0.059442997
201,23/08/2016,-0.004756734,0.947289567,0.042578926,-0.002466553,0.011063909,-0.042746489,-0.058841212,0.009827504,-0.019296001,0.056699853
202,24/08/2016,-0.004584617,0.945539104,0.04328965,-0.001919199,0.010214964,-0.042016369,-0.059831571,0.009005819,-0.01956385,0.057362255
203,25/08/2016,-0.004632236,0.942401065,0.043718017,-0.001126777,0.01032628,-0.044068669,-0.053237354,0.009087307,-0.019134065,0.055557393
204,26/08/2016,-0.00491743,0.940374599,0.043365,-0.000646503,0.011571737,-0.044848881,-0.051152064,0.008209596,-0.018267589,0.054950854
205,27/08/2016,-0.004942788,0.938563583,0.043284425,-5.14567E-05,0.010631688,-0.043394374,-0.048410008,0.007931052,-0.017346029,0.052024434
206,28/08/2016,-0.005179912,0.940403311,0.044484262,-0.001760454,0.014649444,-0.043848546,-0.053938029,0.006868618,-0.019055773,0.056523042
207,29/08/2016,-0.005639345,0.944642174,0.043084014,-0.000705245,0.017498137,-0.045577725,-0.057496757,0.005371888,-0.018285626,0.05801033
208,30/08/2016,-0.005301771,0.93283037,0.043332478,0.000351005,0.013275154,-0.042690451,-0.054221511,0.006678745,-0.019159053,0.061254202
209,31/08/2016,-0.005432583,0.931167582,0.043641304,-5.96044E-05,0.0137416,-0.041852694,-0.049663917,0.007045729,-0.019146503,0.05950707
210,01/09/2016,-0.005000612,0.934008516,0.042844109,0.000851387,0.01199319,-0.041929305,-0.048547482,0.003112106,-0.018641854,0.058213505
211,02/09/2016,-0.004908136,0.935618136,0.043143007,9.44424E-05,0.012018133,-0.043673978,-0.048666712,0.003562868,-0.018871726,0.059010671
212,03/09/2016,-0.004983494,0.935399384,0.042036773,0.000589388,0.011212472,-0.042162593,-0.052972686,0.004191678,-0.019286809,0.063062612
213,04/09/2016,-0.005431622,0.935335341,0.042269863,0.000206626,0.013649444,-0.043116919,-0.058000586,0.004232306,-0.019497179,0.068226245
214,05/09/2016,-0.005321131,0.937672878,0.040086086,0.001110213,0.011243846,-0.04335674,-0.055949733,0.003335871,-0.019000035,0.070457283
215,06/09/2016,-0.00468585,0.937992192,0.039398083,0.001182467,0.008050484,-0.042113894,-0.055836723,0.003702196,-0.020210464,0.070622047
216,07/09/2016,-0.004972109,0.93991326,0.039027549,0.000776728,0.00818347,-0.042416468,-0.055238239,0.002864072,-0.018354503,0.069394082
217,08/09/2016,-0.004910865,0.941937072,0.038411721,0.00074837,0.007269214,-0.041911289,-0.056468199,0.003474421,-0.018241254,0.069392532
218,09/09/2016,-0.004516011,0.940485609,0.039040923,0.000457251,0.006791558,-0.041061562,-0.055891873,0.004015917,-0.020049198,0.069167397
219,10/09/2016,-0.004391671,0.941889011,0.038424785,0.000661558,0.006260315,-0.04193982,-0.054827324,0.005535366,-0.020474126,0.068504595
220,11/09/2016,-0.003972516,0.940064307,0.037750504,0.00283109,0.00150934,-0.042102483,-0.049687024,0.006609134,-0.019371934,0.065482306
221,12/09/2016,-0.003925456,0.940212331,0.037847996,0.002749693,0.001036648,-0.042164248,-0.050075451,0.008288704,-0.019855418,0.065983304
222,13/09/2016,-0.003921447,0.941149811,0.037904391,0.00256384,0.000508836,-0.04113162,-0.052182826,0.009714395,-0.01988007,0.065513427
223,14/09/2016,-0.003494915,0.938806597,0.037766939,0.003589383,-0.002924801,-0.04084924,-0.04807322,0.010134606,-0.019696277,0.063743668
224,15/09/2016,-0.003713282,0.937279544,0.038225952,0.003867717,-0.002051528,-0.040522205,-0.048415788,0.009848765,-0.019115878,0.06316609
225,16/09/2016,-0.003743003,0.935397596,0.038714607,0.004812456,-0.002971312,-0.041487384,-0.04770824,0.01308994,-0.019253551,0.063146476
226,17/09/2016,-0.003943341,0.935994796,0.03889454,0.003653606,-1.77982E-05,-0.039323902,-0.051569982,0.009754612,-0.019606019,0.063970022
227,18/09/2016,-0.004378174,0.939281788,0.039632053,0.002665713,0.002976424,-0.039238507,-0.056220275,0.010284473,-0.019291711,0.063781278
228,19/09/2016,-0.004279697,0.948449824,0.036947809,0.002862875,0.002490446,-0.038436505,-0.056069868,0.012520788,-0.020097636,0.061865727
229,20/09/2016,-0.004102184,0.951061446,0.03647386,0.003047032,0.003291779,-0.03795623,-0.057661638,0.011938315,-0.021389097,0.061973773
230,21/09/2016,-0.0040582,0.949012836,0.038785842,0.003349415,0.003763288,-0.03962564,-0.050564155,0.010787557,-0.020241628,0.055976151
231,22/09/2016,-0.003805935,0.949835064,0.038001606,0.003505391,0.001906369,-0.039478414,-0.049684352,0.013052445,-0.020859303,0.055533683
232,23/09/2016,-0.003687269,0.94927887,0.038156091,0.003613753,0.001466989,-0.039682036,-0.048153648,0.012256952,-0.020812198,0.054994514
233,24/09/2016,-0.003929038,0.951066529,0.037274525,0.003653391,0.002679801,-0.039382639,-0.048564893,0.010893231,-0.020190417,0.05486637
234,25/09/2016,-0.004252506,0.951199612,0.037040009,0.00279142,0.003074374,-0.039810832,-0.043673214,0.01376617,-0.01974004,0.052366061
235,26/09/2016,-0.004574954,0.958920148,0.034329804,0.002303453,0.004827873,-0.04116115,-0.042411835,0.010960572,-0.018693323,0.050735175
236,27/09/2016,-0.004976887,0.961086058,0.033268703,0.002143838,0.005321244,-0.04109059,-0.041719416,0.01298438,-0.018124495,0.04908148
237,28/09/2016,-0.005196091,0.960230793,0.035353518,0.001933932,0.006422956,-0.040121752,-0.045487632,0.012572353,-0.018040595,0.048796689
238,29/09/2016,-0.005176396,0.960018267,0.03613755,0.001804918,0.006309941,-0.040164043,-0.045587905,0.012774472,-0.018059578,0.048298346
239,30/09/2016,-0.005415247,0.962208333,0.035561013,0.001362766,0.007376845,-0.040283817,-0.048010859,0.009070638,-0.018381783,0.050808635
240,01/10/2016,-0.005786612,0.962052328,0.036901654,0.000426892,0.00886684,-0.038716279,-0.052410434,0.010787167,-0.018910918,0.051234849
241,02/10/2016,-0.005413,0.960856978,0.036840657,-0.002347874,0.0103035,-0.039672158,-0.048652118,0.011449066,-0.023159356,0.05196457
242,03/10/2016,-0.005560006,0.96127639,0.036999533,-0.000326546,0.009732299,-0.040670397,-0.049148879,0.010864175,-0.023274517,0.052369091
243,04/10/2016,-0.00554704,0.960811875,0.036895232,-4.58035E-05,0.010627294,-0.040552799,-0.052861696,0.012287134,-0.024020075,0.053805947
244,05/10/2016,-0.00572553,0.958577059,0.036899161,-0.001261055,0.011020785,-0.03898358,-0.048622491,0.012004164,-0.022722774,0.051153745
245,06/10/2016,-0.005383597,0.959911454,0.036952909,-0.000785381,0.008541301,-0.038522959,-0.051314297,0.012765133,-0.022644241,0.050675391
246,07/10/2016,-0.005530447,0.957190966,0.038729632,-8.95154E-05,0.008397602,-0.038461074,-0.048299524,0.011638733,-0.021533783,0.04751706
247,08/10/2016,-0.005770548,0.957383044,0.03733691,0.000715909,0.008816064,-0.038306803,-0.049111665,0.011313229,-0.021832639,0.050563032
248,09/10/2016,-0.006056883,0.955589623,0.034948579,0.00060009,0.006779472,-0.036939435,-0.049764918,0.012788596,-0.020536228,0.054538795
249,10/10/2016,-0.006199491,0.95291834,0.038706196,-0.002613189,0.00914121,-0.040161668,-0.042387517,0.013012786,-0.01992537,0.050393655
250,11/10/2016,-0.005972632,0.952899508,0.040840204,-0.002308392,0.007012711,-0.036603191,-0.054113884,0.012340373,-0.020602188,0.05507136
251,12/10/2016,-0.005630077,0.95224717,0.040235481,-0.001632765,0.005340998,-0.037701627,-0.046882401,0.01231127,-0.020475231,0.051970563
252,13/10/2016,-0.00572085,0.951044293,0.040549788,-0.001504615,0.005118774,-0.037579049,-0.046715216,0.012534805,-0.019908227,0.051667063
253,14/10/2016,-0.005705371,0.949153627,0.041271809,-0.001611442,0.00599515,-0.038666743,-0.045587204,0.012308496,-0.020923658,0.053459408
254,15/10/2016,-0.005472126,0.952258129,0.038854407,-0.000106484,0.004057598,-0.039943469,-0.044510778,0.011571518,-0.019855179,0.053374516
255,16/10/2016,-0.005234882,0.959017485,0.035754199,-0.000443389,0.004588701,-0.039851652,-0.048306121,0.011865282,-0.023460722,0.059799705
256,17/10/2016,-0.005420759,0.967828502,0.030606641,-0.000544401,0.004210576,-0.040699104,-0.0437444,0.011747695,-0.023146607,0.061676258
257,18/10/2016,-0.006106315,0.842896368,0.026063643,-0.001207027,0.007497246,-0.045406579,-0.029206897,0.011829025,-0.022381658,0.05732293
258,19/10/2016,-0.006073455,0.849917256,0.023153414,-0.000719006,0.008138724,-0.044606445,-0.033980295,0.00931102,-0.021578237,0.058168466
259,20/10/2016,-0.00623761,0.856032209,0.020243969,-0.002078019,0.007690542,-0.044206058,-0.033051462,0.009848582,-0.02122263,0.059178995
260,21/10/2016,-0.006276834,0.848585527,0.021890633,-0.00169608,0.00682659,-0.044233188,-0.02854133,0.00992749,-0.020341695,0.058162874
261,22/10/2016,-0.006074768,0.848208886,0.022370342,-0.00077201,0.005824451,-0.045165554,-0.026932678,0.009253234,-0.01974048,0.057182115
262,23/10/2016,-0.006190036,0.844854842,0.023254464,-0.001465131,0.005928389,-0.044145401,-0.025818102,0.009661935,-0.019525106,0.056466097
263,24/10/2016,-0.00630646,0.849088499,0.023249034,-0.002845904,0.006782427,-0.043626144,-0.0286802,0.009364841,-0.019379523,0.056964022
264,25/10/2016,-0.006514478,0.850827068,0.023794254,-0.003997053,0.009962468,-0.043940951,-0.033511039,0.009259672,-0.021742437,0.061251095
265,26/10/2016,-0.006333806,0.84656562,0.024446758,-0.003476345,0.006917505,-0.043165982,-0.02910421,0.009711819,-0.019890274,0.058147734
266,27/10/2016,-0.006281806,0.847218982,0.023767295,-0.003446297,0.006061165,-0.04316016,-0.027524783,0.010183518,-0.01968079,0.057414464
267,28/10/2016,-0.006467589,0.850511434,0.021749574,-0.0031903,0.005806743,-0.04373483,-0.027276858,0.010820923,-0.019088838,0.057933526
268,29/10/2016,-0.006039259,0.846202878,0.024549238,-0.003791068,0.006264129,-0.043953245,-0.0260008,0.009743451,-0.020554037,0.056995514
269,30/10/2016,-0.005609617,0.839701601,0.02908002,-0.006338512,0.007640735,-0.042863288,-0.028171164,0.009670687,-0.02294078,0.056073764
270,31/10/2016,-0.006183652,0.834637366,0.030015821,-0.008146275,0.008390413,-0.043295741,-0.020544707,0.011017393,-0.021248494,0.055171901
271,01/11/2016,-0.005920516,0.83403063,0.029806283,-0.006841521,0.006110582,-0.043175845,-0.020457823,0.010909937,-0.021426634,0.055617198
272,02/11/2016,-0.005555242,0.834756734,0.029218332,-0.007884531,0.006597721,-0.04445132,-0.018673865,0.011149435,-0.023029902,0.057115627
273,03/11/2016,-0.005497278,0.834020834,0.031272248,-0.009561692,0.00733218,-0.04253743,-0.024078108,0.010993764,-0.024333367,0.059108728
274,04/11/2016,-0.005313865,0.834240393,0.030235742,-0.007102005,0.004401435,-0.04394858,-0.020117776,0.011567468,-0.023407968,0.05610908
275,05/11/2016,-0.005074664,0.836480875,0.030345365,-0.007358424,0.004085773,-0.04370076,-0.021070728,0.011169306,-0.023976603,0.055267257
276,06/11/2016,-0.004908279,0.834134798,0.031276946,-0.006785705,0.002631627,-0.044824459,-0.018997878,0.011074224,-0.023180086,0.054786597
277,07/11/2016,-0.005458346,0.833545388,0.031715053,-0.008168281,0.004635501,-0.044918692,-0.021857685,0.012109467,-0.023319941,0.058154708
278,08/11/2016,-0.005694322,0.842802173,0.028652917,-0.009726098,0.007141746,-0.044446192,-0.029637925,0.012318288,-0.023806384,0.061667786
279,09/11/2016,-0.005461968,0.845095016,0.027540542,-0.008728105,0.005742733,-0.044300171,-0.030810099,0.01201981,-0.025178391,0.063472365
280,10/11/2016,-0.005539236,0.844895585,0.027281866,-0.009163945,0.005662475,-0.045046918,-0.028749481,0.012511455,-0.025289571,0.064004351
281,11/11/2016,-0.005989128,0.841139288,0.029631635,-0.010107416,0.008913772,-0.045118495,-0.028126431,0.013461897,-0.023582166,0.060794454
282,12/11/2016,-0.006214596,0.844265816,0.030894625,-0.01007593,0.010988546,-0.04736663,-0.024128169,0.013202901,-0.022281615,0.054823933
283,13/11/2016,-0.006068665,0.843467112,0.029951303,-0.009181068,0.008925035,-0.047934261,-0.026072924,0.013366838,-0.024262746,0.060420052
284,14/11/2016,-0.005926909,0.844255649,0.028667976,-0.009712139,0.008587385,-0.048807545,-0.023079097,0.01280211,-0.02448584,0.061893263
285,15/11/2016,-0.005837183,0.84606483,0.032402145,-0.010650176,0.009041121,-0.047980445,-0.023274495,0.012186678,-0.023879329,0.055876969
286,16/11/2016,-0.005461322,0.849953336,0.031554073,-0.010467733,0.008915358,-0.048038754,-0.021854537,0.010043043,-0.022945147,0.053263327
287,17/11/2016,-0.005428494,0.849079557,0.031985798,-0.011104419,0.010013557,-0.048027946,-0.022984833,0.009721691,-0.023383743,0.054098053
288,18/11/2016,-0.005385238,0.847653978,0.033209474,-0.011961933,0.010547498,-0.047500378,-0.025175525,0.009930421,-0.024099592,0.054907159
289,19/11/2016,-0.005617129,0.846582472,0.032928474,-0.01189887,0.010749434,-0.048327702,-0.023869332,0.010789957,-0.023638867,0.055541594
290,20/11/2016,-0.005812445,0.848211361,0.033410159,-0.012273456,0.017259863,-0.047186757,-0.028195678,0.010629176,-0.023718127,0.0541913
291,21/11/2016,-0.006275628,0.844569639,0.032837249,-0.011165042,0.018122742,-0.048558972,-0.024822469,0.012312069,-0.022581334,0.05516739
292,22/11/2016,-0.006051775,0.848293002,0.0330951,-0.010497116,0.019560227,-0.048310343,-0.028824883,0.010836383,-0.022608253,0.053804951
293,23/11/2016,-0.005613316,0.857502505,0.031136336,-0.01034912,0.019578674,-0.048216643,-0.035571588,0.00978157,-0.022868443,0.052888771
294,24/11/2016,-0.005493056,0.859177883,0.031311154,-0.010375476,0.019210079,-0.048017895,-0.036969769,0.010205841,-0.022403916,0.051300223
295,25/11/2016,-0.00528598,0.863494896,0.031723432,-0.010626105,0.019629697,-0.048875946,-0.038883669,0.009227437,-0.020817093,0.048547606
296,26/11/2016,-0.005126196,0.864283395,0.03090996,-0.009995748,0.019307615,-0.048974221,-0.039602385,0.008972311,-0.020964918,0.049367497
297,27/11/2016,-0.005070541,0.866331075,0.031079875,-0.010149477,0.018949247,-0.047768672,-0.04262249,0.008397557,-0.021298548,0.049860247
298,28/11/2016,-0.004938496,0.867756596,0.028397194,-0.009910383,0.013806984,-0.049243931,-0.032583825,0.009592283,-0.021131849,0.050646143
299,29/11/2016,-0.004784516,0.869407183,0.028151411,-0.009083193,0.011567879,-0.048225366,-0.033842321,0.009163043,-0.021235243,0.050302572
300,30/11/2016,-0.004912835,0.867766632,0.029454705,-0.009085527,0.010363269,-0.044909438,-0.040171366,0.00844156,-0.022742627,0.054759955
301,01/12/2016,-0.004740014,0.867039952,0.030078608,-0.008838602,0.010929233,-0.044975198,-0.042602884,0.008411913,-0.024352842,0.056429803
302,02/12/2016,-0.004780792,0.866313015,0.028333989,-0.007329598,0.011102232,-0.044029182,-0.040837208,0.007911027,-0.023186512,0.056081631
303,03/12/2016,-0.00441577,0.868978085,0.026989457,-0.006221273,0.011128791,-0.044741154,-0.041005019,0.0075664,-0.023415192,0.055361994
304,04/12/2016,-0.004432894,0.921370177,0.027272328,-0.006729358,0.013061134,-0.045935412,-0.041507558,0.006889522,-0.023302127,0.05435249
305,05/12/2016,-0.004506039,0.92273271,0.027543191,-0.006676078,0.01448516,-0.04515582,-0.046443493,0.006608139,-0.024346399,0.055720841
306,06/12/2016,-0.004305271,0.923194684,0.029053967,-0.00940355,0.013719674,-0.045414486,-0.044326584,0.006422494,-0.022750256,0.053963447
307,07/12/2016,-0.004076101,0.925846576,0.028439266,-0.009240221,0.010515907,-0.045734287,-0.041213288,0.005801839,-0.020613773,0.051342882
308,08/12/2016,-0.004116677,0.924849816,0.028573339,-0.008699006,0.009266197,-0.045519063,-0.039377662,0.005629964,-0.020050514,0.050399131
309,09/12/2016,-0.003870842,0.922657255,0.028340256,-0.00939821,0.008277442,-0.045956925,-0.028888254,0.004514333,-0.016930491,0.045054705
310,10/12/2016,-0.003651608,0.921284482,0.029377698,-0.009820198,0.007576482,-0.045986111,-0.02846586,0.004486198,-0.017110873,0.044497307
311,11/12/2016,-0.003801213,0.921021276,0.029365349,-0.009196384,0.00771446,-0.046957126,-0.02679982,0.004426121,-0.016187788,0.043578014
312,12/12/2016,-0.003757936,0.921895261,0.028641292,-0.008206628,0.008107307,-0.047865366,-0.026530751,0.004346365,-0.015135704,0.042114655
313,13/12/2016,-0.003790783,0.921723355,0.031108529,-0.008792311,0.009930234,-0.047262859,-0.031180637,0.003924038,-0.017648839,0.044194782
314,14/12/2016,-0.00369769,0.923126939,0.030492777,-0.008143022,0.009189434,-0.047553886,-0.032349681,0.003044673,-0.017846856,0.045494577
315,15/12/2016,-0.003347276,0.922555803,0.030099419,-0.008515847,0.009568847,-0.047563154,-0.030764389,0.002827549,-0.016654996,0.043962947
316,16/12/2016,-0.003127022,0.923882602,0.029242282,-0.008538597,0.010025169,-0.047404877,-0.029192359,0.001534206,-0.015330744,0.041717942
317,17/12/2016,-0.002894935,0.925795298,0.028396295,-0.009349786,0.011238498,-0.046642912,-0.033287144,-0.000634569,-0.017299612,0.045929834
318,18/12/2016,-0.00288726,0.929561357,0.028787846,-0.00969607,0.012077294,-0.046014462,-0.037495392,-0.001774275,-0.017965206,0.046435445
319,19/12/2016,-0.002980768,0.925791842,0.02834445,-0.010279806,0.011618815,-0.046148505,-0.032643756,-0.001414823,-0.017455848,0.046812468
320,20/12/2016,-0.003243761,0.925816958,0.028806018,-0.009926402,0.011299472,-0.04639831,-0.032051029,-0.001468588,-0.016709191,0.045831221
321,21/12/2016,-0.003316588,0.925194663,0.029193865,-0.010304143,0.011722153,-0.046336265,-0.031754009,-0.001562906,-0.015961391,0.045131277
322,22/12/2016,-0.003052731,0.924804915,0.029588872,-0.010687905,0.012838844,-0.046787691,-0.029682163,-0.001674147,-0.014994558,0.042614337
323,23/12/2016,-0.002851302,0.924586105,0.029816624,-0.011451378,0.012993952,-0.046571731,-0.029378651,-0.001846247,-0.015204748,0.04261147
324,24/12/2016,-0.002516659,0.924928479,0.030396444,-0.012211873,0.013022054,-0.046200057,-0.028345245,-0.002532569,-0.014634659,0.040521255
325,25/12/2016,-0.002628373,0.925675762,0.028821956,-0.011093717,0.012104036,-0.045243751,-0.02784305,-0.002622029,-0.013719951,0.039809656
326,26/12/2016,-0.002638126,1.018178897,0.02821251,-0.010526902,0.009963944,-0.044774801,-0.025845896,-0.00189057,-0.013695006,0.041673478
327,27/12/2016,-0.002538286,1.020348447,0.028530766,-0.011397477,0.011148524,-0.044564784,-0.026346046,-0.002556964,-0.013307064,0.041084847
328,28/12/2016,-0.002468676,1.013211714,0.031341674,-0.010212991,0.010760348,-0.045402935,-0.026987353,-0.002035777,-0.013893295,0.042402569
329,29/12/2016,-0.002365508,1.013706907,0.031762468,-0.00975457,0.013102039,-0.046624342,-0.02699801,-0.002160682,-0.014166079,0.042425452
330,30/12/2016,-0.002417723,1.01356903,0.032289734,-0.009957664,0.014578777,-0.046000261,-0.029020488,-0.0023428,-0.013762182,0.041729435
331,31/12/2016,-0.002544477,1.012394726,0.032694307,-0.009408037,0.013664548,-0.045824735,-0.02742113,-0.002182813,-0.011696974,0.039233978
332,01/01/2017,-0.002578944,1.013970561,0.033193446,-0.008462161,0.011897674,-0.04608132,-0.02748863,-0.002694755,-0.010485375,0.037665207
333,02/01/2017,-0.002773243,1.01251482,0.033656599,-0.008505977,0.012255629,-0.046411662,-0.026645168,-0.002152892,-0.009545124,0.036724891
334,03/01/2017,-0.002718643,1.011766172,0.032893368,-0.006799791,0.011642858,-0.046482385,-0.024849085,-0.002466813,-0.009714559,0.036485974
335,04/01/2017,-0.002735542,1.011308998,0.032893057,-0.006581941,0.011735904,-0.046235313,-0.024424539,-0.002652456,-0.009286478,0.035815114
336,05/01/2017,-0.002520981,1.000885187,0.036058689,-0.004479246,0.004800003,-0.042776581,-0.029562267,-0.003351383,-0.007491883,0.036535732
337,06/01/2017,-0.002606041,1.010501805,0.035546402,-0.004723866,0.003255964,-0.043145681,-0.02682229,-0.002512752,-0.006888766,0.036469186
338,07/01/2017,-0.002696565,1.010456956,0.036198485,-0.00457157,0.004184059,-0.043715193,-0.02713157,-0.00309124,-0.006577979,0.036148516
339,08/01/2017,-0.002567978,1.012944047,0.035959599,-0.002883224,0.003693911,-0.043677713,-0.030173605,-0.002322172,-0.007362944,0.035607399
340,09/01/2017,-0.002592687,1.012910095,0.03521067,-0.003063255,0.00123419,-0.042567067,-0.027596997,-0.002226203,-0.005860026,0.034248894
341,10/01/2017,-0.002757817,1.011899945,0.036319115,-0.00406648,0.002729208,-0.042551511,-0.02777255,-0.00239894,-0.005499768,0.033803288
342,11/01/2017,-0.002734674,1.013061406,0.037162494,-0.003767222,0.00213653,-0.043036282,-0.028078738,-0.001433569,-0.005383813,0.03184095
343,12/01/2017,-0.00283679,1.012454396,0.038444937,-0.003651271,0.002803365,-0.041800449,-0.029122174,-0.000855599,-0.005169239,0.029612268
344,13/01/2017,-0.002901141,1.014020951,0.037712546,-0.003442696,0.002451749,-0.040793843,-0.030951685,-0.001071902,-0.004683637,0.029738792
345,14/01/2017,-0.002882773,1.014758877,0.037830204,-0.003629991,0.0029114,-0.040173382,-0.032911699,-0.001456189,-0.004242168,0.029040291
346,15/01/2017,-0.002883944,1.014637287,0.03796706,-0.003798716,0.003230753,-0.039991775,-0.033128488,-0.001401081,-0.004209734,0.028808482
347,16/01/2017,-0.003171971,1.014055881,0.038511915,-0.004349208,0.006074295,-0.039129884,-0.035111145,-0.000897253,-0.003272934,0.026793072
348,17/01/2017,-0.003260686,1.012996709,0.038787449,-0.004313832,0.006593611,-0.039006938,-0.033840932,-0.00091738,-0.002604794,0.025318011
349,18/01/2017,-0.00313233,1.012107986,0.039410383,-0.004249467,0.006337593,-0.039405999,-0.032074278,-0.001302798,-0.002494832,0.024590267
350,19/01/2017,-0.003082186,1.012268619,0.038868494,-0.004127922,0.006055207,-0.039121828,-0.032267526,-0.0010943,-0.002861211,0.025038288
351,20/01/2017,-0.002928105,1.012258471,0.039677515,-0.003635403,0.003674443,-0.040034871,-0.029670591,-0.001743899,-0.003012074,0.025072996
352,21/01/2017,-0.002734454,1.012352227,0.040581,-0.004663277,0.002802411,-0.039709811,-0.030001738,-0.001953634,-0.003285284,0.026009619
353,22/01/2017,-0.002664928,1.012095314,0.041316515,-0.00539573,0.002534988,-0.040082315,-0.029123769,-0.001972632,-0.003290658,0.025865199
354,23/01/2017,-0.00232823,1.013232762,0.041515523,-0.00616087,0.002643628,-0.039635398,-0.029284061,-0.002488738,-0.003094781,0.024717239
355,24/01/2017,-0.002494429,1.011621617,0.042398858,-0.006254562,0.001976116,-0.040017481,-0.027686657,-0.001704667,-0.004067395,0.02506966
356,25/01/2017,-0.002493809,1.011693445,0.042451876,-0.006371033,0.002385087,-0.040121246,-0.028049674,-0.001929373,-0.004057923,0.025317013
357,26/01/2017,-0.002081401,1.013381334,0.042400874,-0.007166327,0.002358959,-0.039404957,-0.028692015,-0.002455982,-0.003789174,0.024104278
358,27/01/2017,-0.002219104,1.01410085,0.042865229,-0.007393567,0.002067616,-0.03947323,-0.029420505,-0.001947302,-0.004035242,0.023990238
359,28/01/2017,-0.002440207,1.013677802,0.043364737,-0.007306216,0.001979636,-0.039928011,-0.029341364,-0.001725305,-0.004276974,0.024511077
360,29/01/2017,-0.002462749,1.014212558,0.043643144,-0.006702788,0.00302041,-0.039782063,-0.031145093,-0.001590716,-0.004652463,0.02391226
361,30/01/2017,-0.002542762,1.012486532,0.043651822,-0.006755641,0.003943504,-0.039899753,-0.030545958,-0.001465855,-0.004320071,0.024093533
362,31/01/2017,-0.002630788,1.012941753,0.043328932,-0.005790453,0.004096707,-0.039374936,-0.032866035,-0.00131797,-0.004592271,0.024927358
363,01/02/2017,-0.002731001,1.01459156,0.043754337,-0.00679854,0.003821363,-0.038965408,-0.035018861,-0.001020758,-0.005130007,0.02585003
364,02/02/2017,-0.002750172,1.014356963,0.043991458,-0.006958482,0.004099521,-0.03922412,-0.035226538,-0.000920883,-0.005410232,0.026296529
365,03/02/2017,-0.002758563,1.014475954,0.04541064,-0.007879272,0.005116677,-0.038561763,-0.036298222,-0.00137209,-0.005779139,0.025568381
366,04/02/2017,-0.002771625,1.013769605,0.045177157,-0.007865328,0.005222965,-0.038209535,-0.035691486,-0.001515827,-0.005425541,0.025371179
367,05/02/2017,-0.002684156,1.01177965,0.047037817,-0.009498815,0.006133891,-0.038435261,-0.035118205,-0.001013307,-0.006225917,0.025627369
368,06/02/2017,-0.002685342,1.014679823,0.046363495,-0.009101757,0.004911832,-0.037653637,-0.036012176,-0.001779108,-0.005554607,0.024895478
369,07/02/2017,-0.002580231,1.014229056,0.046644792,-0.009015496,0.005297341,-0.038419629,-0.034955135,-0.001996532,-0.005608305,0.024462721
370,08/02/2017,-0.002630597,1.015506581,0.047573309,-0.010590658,0.006614127,-0.037506585,-0.037566962,-0.002333232,-0.005386725,0.024144191
371,09/02/2017,-0.002668977,1.015515302,0.047417426,-0.010156543,0.00577198,-0.037391281,-0.037224271,-0.002143648,-0.005412898,0.024180944
372,10/02/2017,-0.002674043,1.014843382,0.047685776,-0.010532605,0.006023499,-0.037315552,-0.03661823,-0.002158707,-0.005280923,0.023908778
373,11/02/2017,-0.002676279,1.015347116,0.047491652,-0.010678136,0.005908376,-0.036836092,-0.037216157,-0.002401055,-0.005122454,0.024067942
374,12/02/2017,-0.002752598,1.013725971,0.04752522,-0.009685482,0.005630251,-0.037189923,-0.035933306,-0.00226078,-0.005357382,0.024327434
375,13/02/2017,-0.00261145,1.013827948,0.047704587,-0.008435294,0.004011023,-0.037075185,-0.035106294,-0.002822198,-0.006638179,0.024855551
376,14/02/2017,-0.002348564,1.015104504,0.046884693,-0.005532456,0.002398498,-0.037297805,-0.034923876,-0.004100266,-0.007241683,0.024790857
377,15/02/2017,-0.002156928,1.013691716,0.047143677,-0.006435776,0.002511349,-0.037473708,-0.032795243,-0.004327556,-0.006572703,0.024250614
378,16/02/2017,-0.002430273,1.013863018,0.047340504,-0.00738425,0.003853575,-0.03661506,-0.035021576,-0.003657545,-0.0067339,0.024430426
379,17/02/2017,-0.002233997,1.01455938,0.04737251,-0.007143549,0.003392764,-0.036875775,-0.035232722,-0.003673002,-0.00722406,0.024536844
380,18/02/2017,-0.00217892,1.01425895,0.047107107,-0.006491711,0.002999499,-0.037209984,-0.034246066,-0.00372016,-0.007014048,0.024164718
381,19/02/2017,-0.002330128,1.013824086,0.047067062,-0.006600263,0.002581019,-0.036836226,-0.033814078,-0.003447679,-0.006778432,0.024094557
382,20/02/2017,-0.002310413,1.013637708,0.046655983,-0.005218209,0.000244849,-0.037419325,-0.030139608,-0.003288317,-0.005291918,0.021628784
383,21/02/2017,-0.001990805,1.014612969,0.046251503,-0.004961531,-0.000557545,-0.037744976,-0.02945235,-0.003664837,-0.005199569,0.021210524
384,22/02/2017,-0.00185077,1.015284528,0.045959257,-0.003745046,-0.001797611,-0.037392472,-0.030661888,-0.003804132,-0.006358063,0.022606614
385,23/02/2017,-0.001690928,1.016561388,0.045739402,-0.003094104,-0.002288006,-0.036713217,-0.032238195,-0.004372485,-0.007118033,0.023147774
386,24/02/2017,-0.002438202,0.991126105,0.064181003,-0.011676579,0.00298305,-0.019888314,-0.067031891,-0.00373707,-0.00196558,0.01587414
387,25/02/2017,-0.002664925,1.024174382,0.064189483,-0.012063943,0.002623618,-0.019347574,-0.066530789,-0.003454758,-0.0009217,0.01487236
388,26/02/2017,-0.002742689,1.024377912,0.064380078,-0.012112461,0.005064861,-0.018658028,-0.067662341,-0.004124809,0.000279205,0.012724399
389,27/02/2017,-0.002590627,1.023373948,0.064623965,-0.011648223,0.004604938,-0.017685371,-0.065240509,-0.004396286,0.000655006,0.009850789
390,28/02/2017,-0.002698273,1.018787814,0.066029098,-0.010748467,0.004918936,-0.018438538,-0.06116098,-0.005017894,0.001326625,0.00875346
391,01/03/2017,-0.002452485,1.020533617,0.065392477,-0.010790245,0.003826123,-0.018359833,-0.061857827,-0.005172137,0.001050871,0.009286076
392,02/03/2017,-0.002619706,1.02097964,0.064339623,-0.011004031,0.003953351,-0.017798509,-0.06385015,-0.004796096,0.001807128,0.010787034
393,03/03/2017,-0.002574034,1.023813398,0.063584848,-0.010591478,0.003369339,-0.017241313,-0.06596788,-0.004990474,0.001927109,0.010379165
394,04/03/2017,-0.002481418,1.022132571,0.063790782,-0.010427186,0.001595154,-0.017816926,-0.063518938,-0.004715367,0.001463522,0.011328442
395,05/03/2017,-0.00187301,1.023950541,0.063267423,-0.009149181,0.00310773,-0.018466991,-0.065170825,-0.006416959,0.001190245,0.010702698
396,06/03/2017,-0.001760471,1.026650817,0.061703501,-0.009684987,0.003506852,-0.016728812,-0.069951102,-0.006323162,0.00021343,0.013215825
397,07/03/2017,-0.001567788,1.025346256,0.062507233,-0.00826323,0.001834483,-0.017408962,-0.066075988,-0.007490457,0.000455468,0.011158449
398,08/03/2017,-0.001087479,1.023725814,0.063618688,-0.009341984,0.003766191,-0.019104694,-0.062599184,-0.007940427,0.000719418,0.009022546
399,09/03/2017,-0.001227777,1.023053524,0.063418717,-0.008569507,0.003339483,-0.019283678,-0.062262112,-0.007474739,0.000265924,0.009384101
400,10/03/2017,-0.001171789,1.024242368,0.062311731,-0.008500617,0.002969378,-0.018839538,-0.063175417,-0.008241569,0.000747237,0.010260638
401,11/03/2017,-0.000833621,1.024329467,0.062200187,-0.00907563,0.002013978,-0.018270475,-0.060996551,-0.009027804,0.001369744,0.008825437
402,12/03/2017,-0.001004136,1.021766753,0.062872461,-0.009519595,0.000986474,-0.01886276,-0.05818557,-0.008201114,0.001504902,0.009245997
403,13/03/2017,-0.00112833,1.022901224,0.063091299,-0.010176317,0.00172157,-0.01866802,-0.059206105,-0.008919992,0.001859182,0.009227978
404,14/03/2017,-0.001165752,1.02287618,0.063211101,-0.01074865,0.002038091,-0.018621727,-0.059071808,-0.009507313,0.002168457,0.009571272
405,15/03/2017,-0.001105551,1.024443099,0.06271518,-0.010328999,0.001742714,-0.01772175,-0.061222379,-0.009682677,0.001327283,0.010205289
406,16/03/2017,-0.001164959,1.022941146,0.063440149,-0.010946688,0.002144771,-0.018533657,-0.059161376,-0.009740696,0.00152078,0.009995913
407,17/03/2017,-0.001018354,1.021517131,0.063012124,-0.012387565,0.000878858,-0.016580033,-0.057889832,-0.009638133,0.001801452,0.010732688
408,18/03/2017,-0.000913852,1.021454843,0.06283925,-0.013003194,0.001215546,-0.01490475,-0.059177793,-0.009838388,0.001383573,0.011235347
409,19/03/2017,-0.001206713,1.021344313,0.063424555,-0.013252033,0.001739211,-0.015154782,-0.059074465,-0.009710265,0.001713976,0.010691807
410,20/03/2017,-0.000971104,1.022169875,0.06325984,-0.012487904,2.83845E-05,-0.015960094,-0.05923254,-0.009638917,0.001316734,0.011662911
411,21/03/2017,-0.000821343,1.022329676,0.0632461,-0.012708179,-0.000440625,-0.016004157,-0.05840454,-0.009989958,0.00149226,0.011376196
412,22/03/2017,-0.000887989,1.021876878,0.063339724,-0.01286794,-0.001123582,-0.016223829,-0.056745111,-0.01015094,0.002237002,0.010759845
413,23/03/2017,-0.000926667,1.02125273,0.063263731,-0.013191404,-0.000162927,-0.016375361,-0.056648372,-0.009989697,0.001977266,0.011082769
414,24/03/2017,-0.001538478,1.018825162,0.064338769,-0.013429231,0.001100774,-0.017934909,-0.054485507,-0.009547157,0.003621247,0.010935531
415,25/03/2017,-0.001569366,1.018338695,0.065071745,-0.014052859,0.001111374,-0.018528195,-0.054217623,-0.009615416,0.002898898,0.012202483
416,26/03/2017,-0.00138105,1.017364231,0.064305746,-0.013845811,0.000398647,-0.017945342,-0.052584846,-0.010072401,0.002924559,0.01227744
417,27/03/2017,-0.001022887,1.018964605,0.063872043,-0.013432934,-0.000452397,-0.017618017,-0.05443184,-0.010200727,0.00207727,0.013231521
418,28/03/2017,-0.001468352,1.017290773,0.064639328,-0.013593687,0.000298683,-0.018000473,-0.05432009,-0.010544061,0.00168098,0.014936226
419,29/03/2017,-0.002154943,1.016537324,0.06441293,-0.012315852,0.000856144,-0.017143084,-0.055879363,-0.009777498,0.001458328,0.015073392
420,30/03/2017,-0.003342501,1.013670242,0.064552191,-0.012828788,0.001141358,-0.016340124,-0.054860365,-0.008679323,0.003083864,0.015506233
421,31/03/2017,-0.003475341,1.013540014,0.064821536,-0.011825752,-0.00107918,-0.017941673,-0.054925516,-0.008239592,0.003381231,0.01754152
422,01/04/2017,-0.003335012,1.013076443,0.064145243,-0.012184586,-0.000870593,-0.017473562,-0.053961017,-0.007856228,0.004219385,0.016408382
423,02/04/2017,-0.003536561,1.012940932,0.064110701,-0.013127941,1.65196E-05,-0.01733216,-0.053992407,-0.007954978,0.005107188,0.016354724
424,03/04/2017,-0.003497442,1.014551493,0.065591171,-0.013205944,0.000279678,-0.018025824,-0.057046397,-0.008720303,0.002581484,0.019128205
425,04/04/2017,-0.00426788,1.011643227,0.065712135,-0.012503495,0.000568393,-0.017848301,-0.056667152,-0.007944852,0.002683667,0.020499178
426,05/04/2017,-0.004433107,1.010166253,0.066030095,-0.012125449,0.000466401,-0.017614263,-0.057168316,-0.007906191,0.00261391,0.021835761
427,06/04/2017,-0.004507889,1.010385759,0.066343172,-0.012181132,0.001459082,-0.017504534,-0.057953421,-0.008040883,0.002041923,0.021743471
428,07/04/2017,-0.004490587,1.013453046,0.065754961,-0.012144907,0.001908673,-0.016913565,-0.062078369,-0.008353273,0.00125706,0.023104397
429,08/04/2017,-0.00415804,1.014227122,0.065930317,-0.012453072,0.001095099,-0.01682569,-0.062472508,-0.008573768,0.000641241,0.023717003
430,09/04/2017,-0.004331896,1.015895082,0.065441675,-0.012593948,0.002249971,-0.016054791,-0.064770029,-0.008769238,0.00077887,0.023442041
431,10/04/2017,-0.00403913,1.018186337,0.064971242,-0.013276143,0.001374132,-0.015404008,-0.067730204,-0.008940676,8.175E-05,0.025649824
432,11/04/2017,-0.00346467,1.015714447,0.065174503,-0.01290276,-0.001236055,-0.015868463,-0.062679708,-0.009206317,-5.57585E-05,0.02493578
433,12/04/2017,-0.003482884,1.015307115,0.06524595,-0.01299869,-0.000385065,-0.016914789,-0.062458175,-0.008867348,-0.000576455,0.025535768
434,13/04/2017,-0.003005727,1.01452103,0.066820867,-0.013441441,-0.000180738,-0.01728449,-0.061645778,-0.009787293,-0.001912054,0.02570509
435,14/04/2017,-0.00340294,1.011326183,0.06688631,-0.013698777,0.001448213,-0.018624807,-0.058010113,-0.009238337,-0.000777056,0.024604291
436,15/04/2017,-0.003713961,1.009515567,0.067303694,-0.013631646,0.002434355,-0.019424726,-0.05686718,-0.008740483,-0.000278438,0.024334279
437,16/04/2017,-0.003681927,1.01026742,0.067017827,-0.013670554,0.002453456,-0.019523298,-0.057843483,-0.00875897,-0.000473519,0.025065565
438,17/04/2017,-0.003476319,1.00572098,0.069304247,-0.014349395,0.001786982,-0.02042591,-0.052692882,-0.008472858,-0.000750584,0.024133626
439,18/04/2017,-0.00372663,1.005440792,0.067943616,-0.014273731,0.002834253,-0.019583455,-0.054056191,-0.007338756,-0.000727592,0.024591367
440,19/04/2017,-0.003402298,1.002735561,0.071055938,-0.015183951,0.004207551,-0.022010121,-0.050756301,-0.008266984,-0.001644987,0.024145398
441,20/04/2017,-0.003680107,1.004049087,0.069415194,-0.013853955,0.003268075,-0.021475632,-0.052750415,-0.007787752,-0.001479044,0.025150538
442,21/04/2017,-0.003742642,1.004550387,0.070120013,-0.013568421,0.003073557,-0.022191492,-0.054188866,-0.007486154,-0.001539573,0.025861503
443,22/04/2017,-0.003488305,1.002175281,0.071155318,-0.012860298,0.002868789,-0.024416055,-0.050130456,-0.007968997,-0.00184345,0.02519127
444,23/04/2017,-0.002889064,1.001130305,0.072936978,-0.014444163,0.003845268,-0.02642202,-0.046378432,-0.008665012,-0.001916987,0.023496067
445,24/04/2017,-0.002809262,1.000400681,0.073141053,-0.014812333,0.00369947,-0.027010861,-0.044930566,-0.00843316,-0.00212775,0.023521916
446,25/04/2017,-0.002625829,0.999319302,0.07269331,-0.014174359,0.002747406,-0.028836469,-0.042786215,-0.008317447,-0.002524666,0.024869066
447,26/04/2017,-0.00265028,0.997814143,0.072769059,-0.01426811,0.002589063,-0.028657681,-0.041325274,-0.008299023,-0.00207492,0.024612181
448,27/04/2017,-0.003309093,0.999842808,0.071485325,-0.013818513,0.002764616,-0.026104014,-0.04554954,-0.007658756,-0.001225753,0.02450792
449,28/04/2017,-0.003106823,1.004696438,0.068024934,-0.012222362,-0.000502578,-0.023518012,-0.052486458,-0.006524307,-0.002305802,0.028166275
450,29/04/2017,-0.003658192,1.005391768,0.068167933,-0.012411987,0.0016205,-0.023203154,-0.053826976,-0.00708506,-0.001390479,0.027143075
451,30/04/2017,-0.003742675,1.005798437,0.066533129,-0.012101606,0.000747485,-0.021467791,-0.054082347,-0.006664765,-0.000898503,0.026712615
452,01/05/2017,-0.004280711,1.004960477,0.066713829,-0.011682131,0.001402405,-0.021469306,-0.054192636,-0.006446082,-0.000455694,0.026585376
453,02/05/2017,-0.004147375,1.004951962,0.06656019,-0.011874668,0.001517637,-0.020676601,-0.053382772,-0.006734879,-9.90417E-05,0.025104281
454,03/05/2017,-0.004158943,1.001502906,0.066704369,-0.01166753,0.000979978,-0.021306257,-0.051710408,-0.007096764,-4.71335E-05,0.027772603
455,04/05/2017,-0.004324134,1.001509984,0.066499968,-0.011998818,0.001270263,-0.021149392,-0.051327797,-0.006815643,0.000346195,0.027180945
456,05/05/2017,-0.004365513,1.000905166,0.065395097,-0.01153185,0.000482348,-0.01987378,-0.050824408,-0.006691078,0.000874617,0.026847192
457,06/05/2017,-0.004260051,1.001690123,0.065730299,-0.012217899,0.001074164,-0.02057283,-0.049918008,-0.006677421,0.001437254,0.025203501
458,07/05/2017,-0.004059206,0.995998536,0.064915353,-0.009973938,-0.00119576,-0.019700677,-0.041905832,-0.006954328,0.00261611,0.021809776
459,08/05/2017,-0.004513063,0.994811334,0.065158026,-0.009520287,-0.001308119,-0.019096611,-0.04301998,-0.006497495,0.002549016,0.023062327
460,09/05/2017,-0.004909517,0.994855125,0.064744051,-0.009398179,-0.000947299,-0.018302456,-0.043703456,-0.00617942,0.002652726,0.022956042
461,10/05/2017,-0.004897517,0.993864754,0.064770899,-0.008625996,-0.001406084,-0.018600497,-0.042404299,-0.006287287,0.003236956,0.022251964
462,11/05/2017,-0.005117555,0.994501839,0.063848281,-0.008463649,-0.001141414,-0.018121396,-0.043382079,-0.006333454,0.003900948,0.022454686
463,12/05/2017,-0.005214812,0.99758474,0.063865136,-0.009843694,-0.000257155,-0.018239539,-0.046050506,-0.005700634,0.003860168,0.022340793
464,13/05/2017,-0.005689819,0.996927663,0.064344934,-0.008498836,-0.000188736,-0.018348382,-0.046830421,-0.005551951,0.004445921,0.022023698
465,14/05/2017,-0.005545973,0.996713809,0.065259508,-0.008845863,0.000704127,-0.018504432,-0.045402985,-0.00616483,0.004848815,0.019743087
466,15/05/2017,-0.005943698,0.998110494,0.065070435,-0.008562802,0.001333257,-0.01854326,-0.047362326,-0.005890146,0.005114025,0.019712397
467,16/05/2017,-0.006446349,0.997153902,0.065516255,-0.009042222,0.002446817,-0.018040261,-0.047080882,-0.005673508,0.006042242,0.018700641
468,17/05/2017,-0.006349833,0.996477677,0.064699142,-0.008413286,0.001708748,-0.017775866,-0.04631774,-0.005856581,0.006352213,0.019012798
469,18/05/2017,-0.006398643,0.998925808,0.064563754,-0.007857312,0.00169773,-0.017727898,-0.049620817,-0.005790837,0.005454458,0.019990148
470,19/05/2017,-0.006487162,0.997870983,0.064931096,-0.007716115,0.001802076,-0.018924826,-0.047572456,-0.00563166,0.006050037,0.019172097
471,20/05/2017,-0.006798092,0.997048619,0.064747462,-0.00756696,0.001832273,-0.019082571,-0.047296856,-0.005267682,0.006624949,0.019527596
472,21/05/2017,-0.007281461,0.998273998,0.063536729,-0.007078188,0.001654552,-0.01797933,-0.050201423,-0.004647825,0.006774773,0.020844312
473,22/05/2017,-0.006635855,0.995259859,0.065837157,-0.008606648,0.002499391,-0.019298429,-0.044879902,-0.005641516,0.007159345,0.01830322
474,23/05/2017,-0.006713793,0.995204335,0.065372874,-0.00862736,0.002569978,-0.020503872,-0.045178748,-0.005711299,0.007194309,0.018609428
475,24/05/2017,-0.007525199,0.993148555,0.064085996,-0.007078195,0.002037161,-0.019145671,-0.045322649,-0.005105903,0.007638864,0.019800827
476,25/05/2017,-0.007722183,0.99251659,0.064450774,-0.007147333,0.002183535,-0.019663962,-0.045100686,-0.00477636,0.007568134,0.020245393
477,26/05/2017,-0.008098488,0.992071218,0.062795564,-0.005863564,0.001807504,-0.018815219,-0.044823792,-0.00473778,0.008050734,0.020343211
478,27/05/2017,-0.007927653,0.99244087,0.062445734,-0.005103581,0.001767176,-0.019154752,-0.043520921,-0.005246228,0.008040396,0.018847197
479,28/05/2017,-0.008486445,0.990633035,0.062151879,-0.004182978,0.001058271,-0.018818746,-0.044299266,-0.004524114,0.008684111,0.020686757
480,29/05/2017,-0.008593664,0.990885227,0.060956226,-0.003852632,0.00127332,-0.01793697,-0.043424158,-0.004785771,0.009476584,0.019212408
481,30/05/2017,-0.008588561,0.991987163,0.061026793,-0.004179105,0.001564996,-0.017354641,-0.04560251,-0.004910926,0.009299866,0.019978
482,31/05/2017,-0.008556878,0.992134356,0.060166258,-0.003094518,0.001280669,-0.018653205,-0.042729191,-0.004974332,0.009983423,0.01771217
483,01/06/2017,-0.00860583,0.99160778,0.05885628,-0.002364587,-7.19186E-05,-0.019252372,-0.043290791,-0.004530613,0.0099165,0.020795229
484,02/06/2017,-0.008619494,0.988810584,0.059404584,-0.002061857,-0.000519317,-0.019944165,-0.04209803,-0.004718725,0.009743396,0.02287172
485,03/06/2017,-0.008678598,0.98831339,0.058514498,-0.001272274,-0.000776747,-0.019825904,-0.040700529,-0.004925332,0.010361995,0.021996648
486,04/06/2017,-0.008760905,0.988065349,0.056738895,-0.000269756,-0.001510971,-0.018964716,-0.03895359,-0.004848809,0.01074763,0.020846294
487,05/06/2017,-0.008734844,0.988266388,0.054694097,0.002682532,-0.001893972,-0.020328256,-0.035192124,-0.005902742,0.011794077,0.017668652
488,06/06/2017,-0.008784894,0.989404831,0.054816413,0.001756466,-0.000959337,-0.019663171,-0.036295197,-0.006020864,0.012207655,0.016897181
489,07/06/2017,-0.008696124,0.989826692,0.054972952,0.002425963,-0.001337022,-0.020766871,-0.036385291,-0.006023124,0.011970444,0.017145976
490,08/06/2017,-0.008912828,0.991153867,0.054177787,0.000910585,-0.000989218,-0.017879741,-0.040197009,-0.005560952,0.011855303,0.018897421
491,09/06/2017,-0.008720178,0.99275402,0.05449509,8.18926E-05,-0.001169453,-0.019094617,-0.041374879,-0.004941545,0.010504228,0.020408644
492,10/06/2017,-0.008755261,0.989764971,0.054911963,0.000127254,-0.002083826,-0.019189049,-0.039809171,-0.004581712,0.010419121,0.022060932
493,11/06/2017,-0.00878055,0.990542072,0.05239743,0.000753763,-0.002976303,-0.01960755,-0.037042284,-0.004008814,0.011528702,0.020309684
494,12/06/2017,-0.008778442,0.990239528,0.051968596,0.001200029,-0.004013891,-0.019755169,-0.036942002,-0.003462727,0.011431492,0.021131443
495,13/06/2017,-0.008683065,0.990821413,0.052845899,-9.28374E-05,-0.002159154,-0.021170937,-0.035353892,-0.004072958,0.012191686,0.018973524
496,14/06/2017,-0.008651863,0.991460877,0.052526756,-0.000318676,-0.003387554,-0.021102918,-0.036446474,-0.002951309,0.011730135,0.020305859
497,15/06/2017,-0.008625709,0.990857135,0.052703861,-0.000864697,-0.003546755,-0.02104106,-0.034545206,-0.00244952,0.012069668,0.01879388
498,16/06/2017,-0.00851756,0.98932675,0.0538573,-0.001781608,-0.00355811,-0.021760718,-0.032122672,-0.001988901,0.011932408,0.017949064
499,17/06/2017,-0.008568259,0.989887312,0.053523602,-0.002289909,-0.003184304,-0.021488651,-0.032727009,-0.001990903,0.012292761,0.0180678
500,18/06/2017,-0.008820579,0.991288109,0.051095812,-0.000890107,-0.004882769,-0.020575308,-0.038422249,-0.001665374,0.012342765,0.023946895
501,19/06/2017,-0.008855349,0.991447465,0.049664841,0.000761124,-0.005582456,-0.021049324,-0.038924703,-0.002128819,0.012137044,0.02563195
502,20/06/2017,-0.00885112,0.993138893,0.04765624,0.001892969,-0.006671882,-0.020813333,-0.038471912,-0.001642403,0.012203916,0.024587867
503,21/06/2017,-0.00893294,0.991328119,0.047396865,0.001895277,-0.007531299,-0.019696265,-0.037180018,-0.001110642,0.012265194,0.024693373
504,22/06/2017,-0.009075982,0.991673306,0.046481452,0.002279753,-0.007691839,-0.018492824,-0.038053721,-0.00115812,0.012870519,0.024571528
505,23/06/2017,-0.008900009,0.991598118,0.047095815,0.001254773,-0.00715585,-0.020126951,-0.03577668,-0.000979984,0.012659246,0.023607298
506,24/06/2017,-0.008947539,0.99458065,0.04720617,0.000105079,-0.006302823,-0.018990955,-0.039241803,-0.000750018,0.012823073,0.023104245
507,25/06/2017,-0.008820275,0.993969734,0.047268065,0.00064502,-0.00689502,-0.020061066,-0.037642298,-0.000619569,0.012152488,0.023198392
508,26/06/2017,-0.008968011,0.995790623,0.047143238,-0.000293449,-0.006051453,-0.018165258,-0.040565944,-0.000616546,0.012674214,0.02271301
509,27/06/2017,-0.00897968,0.998774413,0.045715592,0.00027674,-0.007475504,-0.016238211,-0.044105154,0.00040211,0.011302913,0.023629191
510,28/06/2017,-0.008864728,0.997432098,0.045395061,0.001109103,-0.007517281,-0.018189606,-0.039084728,9.26215E-05,0.012175156,0.020809769
511,29/06/2017,-0.008882258,0.998052128,0.04422611,0.001474599,-0.007435349,-0.017785515,-0.038985968,-0.000196423,0.011810634,0.020912516
512,30/06/2017,-0.008847752,0.999441932,0.044307249,-0.000333132,-0.005979485,-0.017428485,-0.039945438,-0.000380974,0.011242919,0.021083953
513,01/07/2017,-0.00859525,1.000390153,0.04316487,0.000711061,-0.004966984,-0.019124934,-0.031834912,-0.001115241,0.012128824,0.012507053
514,02/07/2017,-0.00857599,1.001173957,0.043725037,-3.5825E-05,-0.004335784,-0.01895832,-0.03175869,-0.001009048,0.0125503,0.010761801
515,03/07/2017,-0.00860546,1.000136071,0.043578862,0.000508297,-0.004608432,-0.019388743,-0.031030058,-0.000855888,0.012515239,0.011229991
516,04/07/2017,-0.008478863,1.00235751,0.043967429,0.000497936,-0.004343664,-0.020078226,-0.032416328,-0.000816952,0.012091555,0.010575631
517,05/07/2017,-0.00835841,1.003635684,0.044504817,0.00043745,-0.003912906,-0.020857023,-0.033813177,-0.001375229,0.011444809,0.011323685
518,06/07/2017,-0.008333761,1.004632312,0.043301685,0.00124252,-0.004238962,-0.021459971,-0.032690947,-0.001361482,0.011929697,0.010050352
519,07/07/2017,-0.008318004,1.003621002,0.043727196,0.000967444,-0.003314646,-0.021371241,-0.032261253,-0.002191005,0.01117959,0.010757671
520,08/07/2017,-0.008235633,1.003132576,0.043636819,0.001453694,-0.003127087,-0.023199696,-0.030553397,-0.001841948,0.010606401,0.010634666
521,09/07/2017,-0.004040927,0.995635853,0.043097107,-0.008197313,0.002728378,-0.0244713,-0.017652085,0.003417088,0.002366921,0.008017416
522,10/07/2017,-0.003883698,0.997254994,0.04285933,-0.008186616,0.003172788,-0.024725545,-0.018685726,0.0027851,0.001430677,0.008457538
523,11/07/2017,-0.003632101,0.999938504,0.041955203,-0.007154319,0.003155922,-0.025964255,-0.020474955,0.002353755,-0.000314096,0.009782506
524,12/07/2017,-0.003409568,1.001346754,0.041952718,-0.006877289,0.002868455,-0.026954418,-0.020498817,0.001975426,-0.001340971,0.010068682
525,13/07/2017,-0.003375668,1.001254809,0.041890569,-0.00671581,0.002607644,-0.026814179,-0.020382609,0.002006055,-0.001572581,0.010137367
526,14/07/2017,-0.003357356,0.997279439,0.041803646,-0.006234866,0.000991041,-0.028134009,-0.015694759,0.002412095,-0.001135059,0.01098905
527,15/07/2017,-0.003255798,0.996292514,0.040156674,-0.005994979,-0.001145257,-0.027628253,-0.015025643,0.002939837,-0.001540526,0.013809016
528,16/07/2017,-0.003278643,0.995867487,0.039919083,-0.005824702,-0.001232797,-0.027633562,-0.015026724,0.00299813,-0.001408561,0.014265729
529,17/07/2017,-0.003312022,0.99756252,0.039443659,-0.005827024,-0.000976953,-0.027055928,-0.016754518,0.003204957,-0.001859295,0.014182065
530,18/07/2017,-0.003433911,0.996611484,0.037999872,-0.0062355,-0.001223239,-0.025028856,-0.019007093,0.003487224,-0.002545458,0.017931413
531,19/07/2017,-0.003705042,1.000387579,0.035147432,-0.005629106,-0.000983603,-0.023164136,-0.023496232,0.004781472,-0.003233865,0.018578418
532,20/07/2017,-0.003389113,1.004170009,0.032248592,-0.004346561,-0.001814786,-0.022199782,-0.024782523,0.00439795,-0.004790852,0.018522697
533,21/07/2017,-0.003327352,1.004290409,0.030517566,-0.002465933,-0.001964928,-0.022463061,-0.0244032,0.004398265,-0.005600123,0.018702222
534,22/07/2017,-0.00360456,1.005676371,0.027741596,-0.00257148,-0.000994273,-0.020391342,-0.026221363,0.004641358,-0.004808956,0.018739495
535,23/07/2017,-0.003647751,1.005036845,0.027737969,-0.002841203,-0.000745405,-0.020722031,-0.024066742,0.004368615,-0.003312613,0.016821393
536,24/07/2017,-0.003728053,1.005970942,0.027118174,-0.002482326,-0.000698022,-0.020220725,-0.024950849,0.004942451,-0.004332244,0.016819619
537,25/07/2017,-0.003910528,1.004385883,0.025813699,-0.001856541,-0.000913305,-0.019478849,-0.02267686,0.005382849,-0.003081628,0.015256996
538,26/07/2017,-0.003731417,1.003162634,0.025466275,-0.001206123,-0.000656634,-0.018448716,-0.024050866,0.004693993,-0.006037677,0.018803721
539,27/07/2017,-0.003731691,1.004958776,0.0240059,-0.000857946,-0.001260458,-0.01821046,-0.025204986,0.005121739,-0.005934636,0.019116259
540,28/07/2017,-0.003574724,1.005494598,0.023270061,-0.001022738,-0.001764465,-0.01707385,-0.026769729,0.004692259,-0.006542506,0.021044628
541,29/07/2017,-0.003468194,1.005599004,0.023569684,-0.001401492,-0.001562251,-0.016843289,-0.026640611,0.00407778,-0.006463207,0.02085534
542,30/07/2017,-0.00297441,1.006634434,0.024240766,-0.001369714,-0.001700678,-0.019426065,-0.023338069,0.002444861,-0.007047724,0.019534664
543,31/07/2017,-0.002855211,1.005067252,0.024678058,-0.00116556,-0.001959898,-0.019301406,-0.021473136,0.001934022,-0.006945713,0.01895848
544,01/08/2017,-0.002734445,1.004400021,0.023946231,-0.000443519,-0.003071774,-0.019015307,-0.019871219,0.002018818,-0.007204929,0.018712407
545,02/08/2017,-0.00268807,1.005146992,0.023855355,-0.000815638,-0.002938547,-0.019169587,-0.020139739,0.001713107,-0.006813458,0.018650427
546,03/08/2017,-0.002648892,1.005234683,0.02376172,-0.00048861,-0.002818287,-0.019173159,-0.020749802,0.001590519,-0.007389891,0.019296202
547,04/08/2017,-0.002545109,1.006777702,0.02135811,-6.50006E-05,-0.002656672,-0.018400249,-0.020304983,0.000614336,-0.005235896,0.017606579
548,05/08/2017,-0.002788492,1.007338993,0.02140054,-0.00061225,-0.001898467,-0.017547689,-0.022079082,0.001143952,-0.004840499,0.01742424
549,06/08/2017,-0.002960208,1.007243132,0.021618405,-0.001010424,-0.000836881,-0.017097907,-0.023315736,0.001182629,-0.004711965,0.017662437
550,07/08/2017,-0.002913353,1.005873036,0.02252174,-0.000635388,-0.001071059,-0.019364435,-0.021953545,0.001209739,-0.005000876,0.018956326
551,08/08/2017,-0.002999285,1.005405076,0.022975575,-0.001686954,-0.000366593,-0.019408951,-0.021138953,0.000952653,-0.004446456,0.018554921
552,09/08/2017,-0.002993651,1.007944835,0.02202459,-0.00203718,0.000228495,-0.019471019,-0.02019011,0.00070486,-0.003812743,0.015614694
553,10/08/2017,-0.002929711,1.007344032,0.021598357,-0.001646157,0.000620938,-0.019761312,-0.018693131,8.13122E-05,-0.003513325,0.014908885
554,11/08/2017,-0.002796494,1.010251811,0.020393465,-0.001967649,0.000566243,-0.020425959,-0.017557152,-0.000300555,-0.002928791,0.012757295
555,12/08/2017,-0.003097367,1.011762266,0.020346957,-0.002468878,0.002353843,-0.021559209,-0.017998132,-7.13647E-05,-0.001419954,0.010775601
556,13/08/2017,-0.00320679,1.014163054,0.020061001,-0.003605763,0.002973337,-0.022016724,-0.021588064,0.000275408,-0.002182549,0.013580379
557,14/08/2017,-0.003254419,1.011841193,0.019231437,-0.003395114,0.000646637,-0.020247796,-0.019877683,0.001445986,-0.00235074,0.014403367
558,15/08/2017,-0.003033526,1.01193285,0.020929224,-0.004394815,0.000743611,-0.021582723,-0.019918865,0.000726797,-0.003479933,0.01597255
559,16/08/2017,-0.003033413,1.012820758,0.019788687,-0.004312441,0.000270916,-0.020057191,-0.021974575,0.000925844,-0.003653425,0.017142898
560,17/08/2017,-0.002941889,1.017468847,0.018094798,-0.005558801,0.002534798,-0.01949567,-0.025058382,-0.000660594,-0.003442545,0.017020778
561,18/08/2017,-0.003026458,1.016201803,0.019440866,-0.005402563,0.002806611,-0.021228768,-0.023274409,-0.000290805,-0.003653436,0.016310308
562,19/08/2017,-0.003149235,1.015448046,0.019518248,-0.005797436,0.004287179,-0.020576496,-0.02581789,-0.000505859,-0.005813755,0.019823207
563,20/08/2017,-0.00291217,1.018819599,0.018502054,-0.005541504,0.004247902,-0.021017769,-0.027060856,-0.000813714,-0.007895225,0.02027614
564,21/08/2017,-0.002820918,1.01870692,0.01832473,-0.005387648,0.003924433,-0.022085722,-0.024621189,-0.001038819,-0.007418668,0.018979555
565,22/08/2017,-0.002745019,1.017539606,0.017900643,-0.005102823,0.003659397,-0.023702729,-0.019310156,-0.001724669,-0.004488521,0.015142674
566,23/08/2017,-0.005784359,0.947277482,0.007432188,-0.005300929,0.019391252,-0.046836003,0.016872763,-0.001548314,-0.004541004,0.023135154
567,24/08/2017,-0.00538505,0.951127671,0.006881313,-0.005078027,0.017398222,-0.047078463,0.013328905,-0.001213179,-0.006429618,0.024008117
568,25/08/2017,-0.004633763,0.953043269,0.007065368,-0.004373052,0.012640892,-0.048088329,0.013186093,-0.00101971,-0.009227508,0.025411127
569,26/08/2017,-0.004544969,0.952758098,0.007588409,-0.00444832,0.012483395,-0.048808782,0.014314477,-0.001243955,-0.00939268,0.025240125
570,27/08/2017,-0.004394289,0.955164153,0.007163839,-0.005464919,0.012319112,-0.050315263,0.014734545,-0.001668518,-0.009028305,0.025340593
571,28/08/2017,-0.004616163,0.954148651,0.007590015,-0.006088011,0.01377684,-0.050924192,0.01662647,-0.001927431,-0.008267392,0.024395764
572,29/08/2017,-0.004202513,0.949213166,0.007991352,-0.004958977,0.010932924,-0.051622271,0.023009344,-0.002229283,-0.007190404,0.021870924
573,30/08/2017,-0.004052892,0.949051557,0.007909388,-0.004742799,0.009520926,-0.050842839,0.022501337,-0.001858612,-0.007708162,0.022195519
574,31/08/2017,-0.004038344,0.948929072,0.007827769,-0.005012047,0.008728526,-0.051171981,0.023210471,-0.001593052,-0.007796663,0.022903554
575,01/09/2017,-0.004066417,0.949319774,0.007769559,-0.00538374,0.008687538,-0.051285853,0.023231933,-0.001418259,-0.007912606,0.023008478
576,02/09/2017,-0.003877571,0.947897044,0.00828573,-0.004935716,0.007886093,-0.051473414,0.025239832,-0.0017098,-0.007451624,0.021267974
577,03/09/2017,-0.004390922,0.949014364,0.007926342,-0.005290447,0.010418527,-0.051482989,0.022897021,-0.001288212,-0.006917071,0.021859879
578,04/09/2017,-0.004119014,0.949803391,0.007003596,-0.004819549,0.008703213,-0.051145357,0.021816754,-0.001243976,-0.007625232,0.02376998
579,05/09/2017,-0.004222258,0.949759311,0.007173941,-0.004952114,0.010037631,-0.051711911,0.022249537,-0.001792107,-0.006894373,0.023110693
580,06/09/2017,-0.004477971,0.94796869,0.007357642,-0.004346359,0.009442937,-0.051612281,0.02260057,-0.000518638,-0.006582102,0.023472391
581,07/09/2017,-0.004434014,0.94837651,0.006578327,-0.004739448,0.007646136,-0.050632137,0.022578144,0.000328799,-0.006997694,0.024687187
582,08/09/2017,-0.004549314,0.942782059,0.007722606,-0.004349992,0.007577779,-0.051689505,0.027980159,0.000226048,-0.005655072,0.023460111
583,09/09/2017,-0.00437217,0.946556469,0.006202613,-0.00377394,0.005858759,-0.051266666,0.02333303,0.001148061,-0.007238542,0.026295626
584,10/09/2017,-0.004136516,0.945975646,0.005560661,-0.004259675,0.005323242,-0.051939143,0.024510802,0.000338308,-0.0080288,0.02891535
585,11/09/2017,-0.004733276,0.952397949,0.00266024,-0.007690882,0.009294939,-0.034617548,-0.013131515,0.000740017,-0.01235332,0.045282264
586,12/09/2017,-0.004646632,0.951474351,0.002614635,-0.007469256,0.00920231,-0.035040015,-0.012042137,0.000359264,-0.012658752,0.045948025
587,13/09/2017,-0.004051782,0.949888312,0.002870454,-0.006707238,0.00666856,-0.03495703,-0.014336861,-5.56359E-05,-0.013641547,0.048437819
588,14/09/2017,-0.003806817,0.951397049,0.001832552,-0.005991269,0.005601577,-0.035132269,-0.015714767,-9.79108E-05,-0.014487332,0.049964472
589,15/09/2017,-0.003783286,0.951914287,0.001730195,-0.006594661,0.005823563,-0.035415608,-0.015108178,-0.000319489,-0.014037402,0.050542903
590,16/09/2017,-0.003711201,0.949666935,0.001034951,-0.00618191,0.005349115,-0.035052042,-0.013033039,-0.000158732,-0.013831213,0.051096802
591,17/09/2017,-0.003782175,0.949428031,0.001287177,-0.005745514,0.005584494,-0.035434824,-0.013551169,0.00012455,-0.01422274,0.051702149
592,18/09/2017,-0.003797416,0.950217376,0.001161399,-0.00530691,0.005931445,-0.035661789,-0.014691063,0.000203818,-0.014472579,0.051782165
593,19/09/2017,-0.003728211,0.951137162,0.000713028,-0.005239737,0.005278324,-0.035499311,-0.01482009,0.000265856,-0.01457131,0.052118326
594,20/09/2017,-0.003286541,0.950615463,0.00049529,-0.00501707,0.003254086,-0.034920001,-0.013981672,-0.000224539,-0.015070005,0.052486979
595,21/09/2017,-0.003317459,0.950849656,-0.000768573,-0.003810835,0.002554923,-0.034321793,-0.014287671,-3.65919E-05,-0.014468585,0.051771158
596,22/09/2017,-0.003318862,0.949466482,-0.000627892,-0.003767147,0.002433349,-0.033702366,-0.013044873,-3.72148E-05,-0.013556529,0.050216359
597,23/09/2017,-0.003365984,0.947387608,-0.000900886,-0.003388476,0.002081968,-0.033813699,-0.011446251,0.000338449,-0.013727535,0.050682594
598,24/09/2017,-0.003395116,0.948036473,-0.001328241,-0.003386548,0.002720989,-0.033671026,-0.011062107,-0.000150538,-0.012791098,0.049360577
599,25/09/2017,-0.003388919,0.948694734,-0.001124058,-0.003886427,0.002945354,-0.033701571,-0.011190126,-2.88056E-05,-0.012495374,0.049004041
600,26/09/2017,-0.003388283,0.949669257,-0.00124029,-0.003898428,0.003935458,-0.034007187,-0.011786605,-0.00020599,-0.012097397,0.048119311
601,27/09/2017,-0.003359017,0.948737147,-0.001045954,-0.003919177,0.004545306,-0.034063219,-0.010320858,-0.000394114,-0.012120526,0.047244135
602,28/09/2017,-0.0034035,0.948798647,-0.001701101,-0.00384236,0.00498432,-0.034117238,-0.009005899,-0.000911594,-0.011577801,0.046699469
603,29/09/2017,-0.003361702,0.947838917,-0.000801144,-0.003787647,0.00431788,-0.033918176,-0.009353099,-0.000283959,-0.012130163,0.047103942
604,30/09/2017,-0.003393642,0.948881773,-0.00199404,-0.003595022,0.003920556,-0.033383231,-0.009595599,-0.000439964,-0.011093845,0.046315518
605,01/10/2017,-0.003361658,0.948848277,-0.002222165,-0.003390066,0.004395343,-0.033233761,-0.00876645,-0.000795348,-0.010606531,0.045048059
606,02/10/2017,-0.003386369,0.948801729,-0.002268528,-0.003464542,0.004618276,-0.033446015,-0.008627611,-0.000866676,-0.010564337,0.045220677
607,03/10/2017,-0.003362947,0.949479345,-0.003251461,-0.001956448,0.003370033,-0.032564598,-0.010272997,-0.000126851,-0.010386039,0.044572135
608,04/10/2017,-0.00316477,0.946769117,-0.002179265,-0.003055293,0.002855215,-0.032804351,-0.008686057,-0.000214882,-0.011990336,0.046055662
609,05/10/2017,-0.002773185,0.941850415,2.45201E-05,-0.003940436,0.003088316,-0.033851073,-0.006520087,-0.001665339,-0.013064066,0.047001567
610,06/10/2017,-0.002038371,0.938004224,0.002285031,-0.004716264,0.001792873,-0.032016892,-0.007133377,-0.004494426,-0.012225412,0.043355064
611,07/10/2017,-0.002172385,0.935890894,0.003841123,-0.005064114,0.002915429,-0.032164968,-0.006935422,-0.004519127,-0.011814448,0.042431481
612,08/10/2017,-0.001750778,0.934376331,0.00356974,-0.00512739,0.000676484,-0.031359543,-0.004805218,-0.005168206,-0.013434898,0.043369392
613,09/10/2017,-0.001230933,0.932240899,0.00368461,-0.005343897,-0.001599363,-0.031096091,-0.006191692,-0.004867855,-0.01535872,0.045146839
614,10/10/2017,-0.001055965,0.931095565,0.004836879,-0.00602613,-0.001490559,-0.030999938,-0.007112048,-0.004775512,-0.015354807,0.044433223
615,11/10/2017,-0.000724461,0.9298259,0.005377234,-0.006468774,-0.003071216,-0.030065495,-0.008496427,-0.004338185,-0.015008789,0.043642044
616,12/10/2017,-0.000943306,0.93065465,0.004515158,-0.005778194,-0.002899304,-0.030502261,-0.009370339,-0.004198002,-0.01423167,0.044398794
617,13/10/2017,-0.001002793,0.930884129,0.004938101,-0.006468099,-0.002098222,-0.030361799,-0.009200678,-0.003655338,-0.014253446,0.043321322
618,14/10/2017,-0.000586231,0.93242827,0.005020091,-0.006424946,-0.004258579,-0.028961231,-0.013195891,-0.003708805,-0.014552739,0.042891407
619,15/10/2017,-0.000526904,0.933035923,0.005233415,-0.005919545,-0.003891053,-0.028938559,-0.01457682,-0.002682235,-0.015591627,0.042415171
620,16/10/2017,-0.000775056,0.932100141,0.004890347,-0.005401539,-0.005522852,-0.027326562,-0.014840516,-0.002369394,-0.01337876,0.041381815
621,17/10/2017,-0.001102756,0.933444726,0.005233357,-0.005214506,-0.00421139,-0.027593855,-0.016864456,-0.00293415,-0.01214879,0.041007278
622,18/10/2017,-0.000590473,0.932613775,0.005051649,-0.005640906,-0.005294118,-0.027707276,-0.014708929,-0.002552708,-0.014672779,0.041848282
623,19/10/2017,-0.000170174,0.924058141,0.009791365,-0.006112055,-0.004505748,-0.027589983,-0.01330575,-0.004510327,-0.016089967,0.040453219
624,20/10/2017,-0.000475703,0.899999249,0.008388323,-0.005952876,-0.003540482,-0.028030425,-0.013169068,-0.005596246,-0.01607699,0.039612435
625,21/10/2017,-0.000811611,0.901411313,0.007414417,-0.005553497,-0.002908844,-0.027864169,-0.014113651,-0.004511447,-0.014990875,0.038919497
626,22/10/2017,-0.001208032,0.902309835,0.006873908,-0.005323344,-0.002236333,-0.028339408,-0.014156416,-0.002805042,-0.015052883,0.039771572
627,23/10/2017,-0.00096006,0.901108655,0.007629549,-0.005032226,-0.003612268,-0.027105043,-0.015286614,-0.004094584,-0.014812064,0.038857186
628,24/10/2017,-0.000538551,0.899636525,0.008000975,-0.005125538,-0.004328552,-0.02709756,-0.013331075,-0.004759775,-0.01596271,0.038776361
629,25/10/2017,-0.000887867,0.900117377,0.007753352,-0.006062705,-0.002689481,-0.028179127,-0.01213301,-0.003559237,-0.016156376,0.039650047
630,26/10/2017,-0.00096768,0.899500918,0.00766345,-0.005833236,-0.002833011,-0.027836902,-0.012087307,-0.00414517,-0.015239081,0.039165375
631,27/10/2017,-0.001083565,0.900075126,0.008117899,-0.004904809,-0.003237394,-0.027195547,-0.016120721,-0.005265884,-0.014087742,0.038953005
632,28/10/2017,-0.00083723,0.90012632,0.008745511,-0.005671396,-0.001046899,-0.028406362,-0.015793407,-0.006890106,-0.013418441,0.037359597
633,29/10/2017,-0.000939642,0.898601629,0.009551598,-0.00644246,-0.001319776,-0.028382719,-0.015374323,-0.005773641,-0.014091899,0.038322093
634,30/10/2017,-0.000247075,0.890445141,0.015735746,-0.005753609,-0.005443653,-0.024911323,-0.020440937,-0.00796386,-0.013778327,0.036157047
635,31/10/2017,0.000286293,0.971021033,0.016783123,-0.003968046,-0.011740281,-0.022191297,-0.025391306,-0.008249028,-0.014619118,0.037323781
636,01/11/2017,0.000120094,0.970675533,0.017153449,-0.004327277,-0.010844044,-0.022350975,-0.025385688,-0.016161677,-0.014249933,0.036720473
637,02/11/2017,0.000159198,0.96905693,0.018736181,-0.005217689,-0.009457317,-0.021779027,-0.025535917,-0.016387365,-0.013264905,0.033795242
638,03/11/2017,0.000274986,0.967398326,0.019888015,-0.005598018,-0.007906898,-0.022501706,-0.025222305,-0.018021589,-0.013348059,0.032994588
639,04/11/2017,0.000308794,0.967376817,0.020001255,-0.005631599,-0.007271502,-0.023172206,-0.024945228,-0.018744581,-0.013127328,0.033116256
640,05/11/2017,0.000357947,0.967071872,0.020490847,-0.006676547,-0.005149731,-0.025427386,-0.023238351,-0.018389651,-0.015095993,0.035103384
641,06/11/2017,0.00063062,0.962150186,0.021796323,-0.006744258,-0.006297313,-0.025501392,-0.021115732,-0.016724546,-0.017171456,0.036272662
642,07/11/2017,0.000517819,0.962663732,0.021742565,-0.007230893,-0.005473915,-0.025174238,-0.020774182,-0.01671388,-0.01623759,0.034799911
643,08/11/2017,0.000502256,0.961926363,0.021606997,-0.007594404,-0.005191143,-0.025698601,-0.019244468,-0.016389488,-0.01624377,0.035248838
644,09/11/2017,0.000501661,0.96249071,0.021184712,-0.008377062,-0.003755798,-0.027262736,-0.01829275,-0.015787037,-0.016392733,0.036149647
645,10/11/2017,0.000323931,0.960927395,0.021786552,-0.009424256,-0.001261477,-0.028522483,-0.017173741,-0.015657106,-0.015402321,0.035498919
646,11/11/2017,0.00034075,0.958539768,0.021374193,-0.009462534,-0.002924068,-0.027365874,-0.0150848,-0.0135796,-0.014362116,0.034551985
647,12/11/2017,0.000773231,0.957084884,0.02197043,-0.008761317,-0.00574878,-0.02619724,-0.016150066,-0.014185509,-0.014886328,0.03468713
648,13/11/2017,0.000482242,0.956724298,0.022148862,-0.008696422,-0.005458006,-0.026385948,-0.016261455,-0.014151839,-0.014933172,0.035753681
649,14/11/2017,0.000336736,0.954603418,0.02369632,-0.009583078,-0.003277816,-0.027322745,-0.01566188,-0.015075951,-0.014369153,0.035195631
650,15/11/2017,0.000476926,0.954859134,0.023183205,-0.008925475,-0.004671039,-0.0267593,-0.016214476,-0.014850546,-0.013889806,0.035013014
651,16/11/2017,0.000471425,0.954836811,0.024325036,-0.008911338,-0.005430599,-0.025307885,-0.017757172,-0.0149128,-0.013104531,0.033359731
652,17/11/2017,0.000614817,0.954662029,0.023909568,-0.008058786,-0.005977708,-0.025782435,-0.017627637,-0.016521631,-0.012435743,0.033791973
653,18/11/2017,0.000673859,0.954109432,0.024065144,-0.006780895,-0.007054721,-0.024314518,-0.019626525,-0.0162034,-0.01298466,0.033843955
654,19/11/2017,0.001027968,0.951315262,0.026088583,-0.007656539,-0.005330813,-0.025586204,-0.017957965,-0.018682786,-0.014586548,0.033766055
655,20/11/2017,0.001190045,0.951263145,0.025861915,-0.007562662,-0.00545179,-0.025688396,-0.017566923,-0.018603172,-0.015053015,0.033232095
656,21/11/2017,0.001310686,0.949643033,0.025595674,-0.006708722,-0.006584497,-0.025548687,-0.016391046,-0.018786603,-0.015358696,0.03370775
657,22/11/2017,0.001172402,0.945959777,0.025741624,-0.00588323,-0.00853161,-0.025702991,-0.015904682,-0.01754328,-0.015383894,0.036379257
658,23/11/2017,0.001031883,0.945961177,0.024454304,-0.004302438,-0.01188895,-0.023783316,-0.017371345,-0.016281125,-0.015054272,0.037172727
659,24/11/2017,0.001116938,0.946051113,0.024081411,-0.004665094,-0.011776434,-0.02362456,-0.015641563,-0.016033113,-0.014049397,0.035811568
660,25/11/2017,0.000903692,0.946784442,0.024421108,-0.005565758,-0.00956148,-0.024303252,-0.015303029,-0.016048412,-0.013189581,0.034868523
661,26/11/2017,0.000968051,0.945791056,0.0242378,-0.006780756,-0.009248235,-0.023796394,-0.013060362,-0.013815089,-0.012676534,0.033000729
662,27/11/2017,0.001093044,0.946770313,0.024596444,-0.007453531,-0.008188306,-0.02390629,-0.013201327,-0.013400161,-0.012116753,0.03130475
663,28/11/2017,0.001168125,0.944781286,0.025228325,-0.007880281,-0.007390813,-0.024657797,-0.011673124,-0.012080621,-0.012283949,0.031179118
664,29/11/2017,0.000941778,0.940488283,0.027145826,-0.008506779,-0.005437069,-0.023723125,-0.011350557,-0.010951933,-0.010295098,0.027224754
665,30/11/2017,0.00067379,0.936925501,0.027553682,-0.008000451,-0.001776014,-0.025910583,-0.008162934,-0.009053682,-0.010978331,0.027136661
666,01/12/2017,0.00073864,0.936674488,0.027856636,-0.007926604,-0.002473166,-0.025562167,-0.008420735,-0.008820366,-0.011318835,0.027293883
667,02/12/2017,0.000751841,0.936653546,0.027988011,-0.007853441,-0.00275703,-0.025485118,-0.008583387,-0.00933326,-0.011498183,0.027601414
668,03/12/2017,0.000603048,0.935323185,0.028814836,-0.008505591,-0.001043881,-0.026093682,-0.008286535,-0.009098176,-0.011304738,0.027164366
669,04/12/2017,0.000551385,0.934249325,0.029309736,-0.009652814,0.00036855,-0.025428815,-0.006541225,-0.007850072,-0.011370935,0.024637671
670,05/12/2017,0.000713531,0.934439692,0.029101176,-0.009358096,-7.55017E-05,-0.026081013,-0.007701822,-0.009376985,-0.011420745,0.025880715
671,06/12/2017,0.000493183,0.933267594,0.029238975,-0.009432886,0.000258126,-0.026197784,-0.007811553,-0.009162755,-0.010310834,0.025959376
672,07/12/2017,3.68117E-05,0.934325126,0.028645583,-0.010161588,0.002631913,-0.026709323,-0.007104454,-0.005280429,-0.010270725,0.025357069
673,08/12/2017,0.000167082,0.934396671,0.028985491,-0.009962902,0.002714001,-0.026827418,-0.007933619,-0.005308554,-0.010501485,0.025092933
674,09/12/2017,0.000147946,0.93367186,0.029973998,-0.010280728,0.002164024,-0.026195219,-0.008713547,-0.004366769,-0.01114107,0.02516178
675,10/12/2017,0.000395952,0.93248797,0.030676653,-0.009297895,0.000639784,-0.024982868,-0.01032488,-0.005342359,-0.011287303,0.023981802
676,11/12/2017,0.000579118,0.92662864,0.033756472,-0.009118711,-0.001912537,-0.023080862,-0.013298701,-0.004889081,-0.010818889,0.023214957
677,12/12/2017,0.000541035,0.923883702,0.034080756,-0.008376824,-0.000873937,-0.02286775,-0.012736953,-0.003865962,-0.010142941,0.021102093
678,13/12/2017,0.000433684,0.922996926,0.035881168,-0.008973803,0.001017483,-0.022697662,-0.013618906,-0.003736601,-0.009619574,0.018968962
679,14/12/2017,0.000566214,0.923337104,0.036712952,-0.00948201,0.003096683,-0.023790786,-0.01332017,-0.004919525,-0.009655756,0.018045228
680,15/12/2017,0.000422612,0.920489196,0.035503614,-0.008612564,0.001521376,-0.023947553,-0.012333035,-0.003230682,-0.008716931,0.019734108
681,16/12/2017,0.0006507,0.921007265,0.037303374,-0.010302957,0.003212746,-0.024419081,-0.010891384,-0.005710318,-0.009070722,0.0183747
682,17/12/2017,0.000790477,0.91903991,0.036611993,-0.009188552,0.000644807,-0.02362167,-0.009898265,-0.003320572,-0.010481086,0.019601099
683,18/12/2017,0.000723832,0.919036391,0.035744688,-0.009410002,-0.000323309,-0.023424069,-0.008906476,-0.003460939,-0.01060037,0.020719238
684,19/12/2017,0.00064607,0.917184814,0.035618182,-0.008305592,0.000461734,-0.022118774,-0.009581511,-0.001802745,-0.009087228,0.01683253
685,20/12/2017,0.000500088,0.917306703,0.035701811,-0.008115223,0.001215706,-0.022310383,-0.010043591,-0.002311484,-0.008441992,0.016543733
686,21/12/2017,0.000496156,0.917862447,0.036141017,-0.008098641,0.002153553,-0.022712,-0.010901881,-0.003167141,-0.008229497,0.016181582
687,22/12/2017,0.000375457,0.917295247,0.036879299,-0.009152889,0.002270004,-0.022522149,-0.010930238,-0.002652865,-0.007722175,0.016161047
688,23/12/2017,0.000552371,0.915322245,0.035856733,-0.008062715,0.000915064,-0.022936076,-0.009972871,-0.00014244,-0.009049349,0.017761411
689,24/12/2017,0.000599117,0.914428337,0.036099313,-0.008050388,0.000888085,-0.022975321,-0.009840846,0.000737223,-0.009264464,0.017670541
690,25/12/2017,0.000813784,0.908700676,0.039042855,-0.007763723,-3.14243E-05,-0.021085443,-0.011370319,0.001275845,-0.008653909,0.014615982
691,26/12/2017,0.00089805,0.975497299,0.038867819,-0.008530064,0.002566467,-0.021584272,-0.00936383,-0.00194377,-0.008073272,0.012630102
692,27/12/2017,0.00069845,0.981434087,0.037257249,-0.007650918,0.003393788,-0.022727737,-0.010087483,-0.006522302,-0.007980128,0.014647129
693,28/12/2017,0.000657468,0.985552019,0.036396726,-0.007456908,0.002150323,-0.023694018,-0.012791173,-0.007517727,-0.008629769,0.018653488
694,29/12/2017,0.000746703,0.98602065,0.035575742,-0.006909557,0.000922936,-0.023662201,-0.012706289,-0.006459346,-0.009812545,0.020087145
695,30/12/2017,0.000734973,0.984908534,0.036419218,-0.007203062,0.002235538,-0.023301149,-0.011809022,-0.007466341,-0.008976796,0.01757306
696,31/12/2017,0.000715781,0.981615886,0.036860413,-0.007258284,0.003432397,-0.023579735,-0.009125805,-0.007048635,-0.008987328,0.016351864
697,01/01/2018,0.000903035,0.984041661,0.03647561,-0.006659911,0.000117398,-0.022165951,-0.012589567,-0.007190856,-0.009618294,0.017829036
698,02/01/2018,0.001199437,0.982313092,0.037098515,-0.006425342,-0.001887983,-0.021577471,-0.012138133,-0.008172204,-0.009779269,0.018208574
699,03/01/2018,0.001108892,0.982067892,0.036823594,-0.006101124,-0.001953312,-0.021115636,-0.012636565,-0.007404314,-0.009555224,0.017627176
700,04/01/2018,0.001145474,0.982483912,0.03696386,-0.006231438,-0.001558083,-0.021667317,-0.012680942,-0.007896395,-0.009616082,0.018058919
701,05/01/2018,0.001472443,0.983292137,0.03661161,-0.006374295,9.87994E-05,-0.022787382,-0.011725121,-0.00833571,-0.009302094,0.016459905
702,06/01/2018,0.001273795,0.983280687,0.035742598,-0.005936941,0.002205712,-0.023587061,-0.011063538,-0.008477034,-0.008175917,0.015272936
703,07/01/2018,0.000711736,0.981530982,0.036951501,-0.006088219,0.003972489,-0.02161869,-0.011772649,-0.008809688,-0.006608391,0.011330189
704,08/01/2018,0.000869403,0.981371114,0.03695917,-0.006294154,0.003686298,-0.021845381,-0.011090448,-0.009466629,-0.005910702,0.01113814
705,09/01/2018,0.000808471,0.982289787,0.036266155,-0.0061256,0.004715495,-0.023016562,-0.010940217,-0.010655157,-0.005015613,0.011724795
706,10/01/2018,0.000825326,0.982774322,0.035723962,-0.005752458,0.005212026,-0.023725195,-0.010279248,-0.011725406,-0.004816708,0.012104283
707,11/01/2018,0.000769962,0.983045395,0.036199015,-0.005541398,0.005792784,-0.023731109,-0.011425487,-0.010527042,-0.005778083,0.012026889
708,12/01/2018,0.000795083,0.983483835,0.035902239,-0.005278146,0.00554311,-0.023514688,-0.011375757,-0.011202131,-0.005786859,0.011877074
709,13/01/2018,0.000692954,0.984148237,0.035561071,-0.005218031,0.006037283,-0.023434703,-0.011332972,-0.011564565,-0.005597657,0.011465553
710,14/01/2018,0.000693728,0.983672331,0.035569043,-0.004863219,0.005869882,-0.023511473,-0.011343195,-0.011559301,-0.005782642,0.011797876
711,15/01/2018,0.000710264,0.982805086,0.035808403,-0.004263686,0.005798699,-0.022934071,-0.012194487,-0.010709525,-0.006213115,0.010893405
712,16/01/2018,0.00056773,0.980083215,0.036600104,-0.003899545,0.005818207,-0.022006748,-0.011476155,-0.007957465,-0.006615249,0.009542631
713,17/01/2018,0.000729718,0.971108521,0.039486015,-0.001618105,-1.2941E-05,-0.017606865,-0.01441329,-0.006645736,-0.006402835,0.008031432
714,18/01/2018,0.001202731,0.99387422,0.039939391,-0.003047887,0.000191114,-0.018956318,-0.011593039,-0.004793816,-0.008539621,0.009185243
715,19/01/2018,0.001336797,0.994490496,0.040672501,-0.004532109,-0.000545097,-0.018227145,-0.011321594,-0.005115405,-0.008441975,0.008681038
716,20/01/2018,0.001188626,0.995755814,0.04108179,-0.004395103,-0.001247852,-0.017518342,-0.013555892,-0.007177911,-0.007149491,0.008690604
717,21/01/2018,0.001248184,0.996018456,0.042375573,-0.005335412,-0.00064465,-0.017812469,-0.014013626,-0.008786295,-0.007273027,0.008767229
718,22/01/2018,0.001429297,0.99637862,0.042155103,-0.005235564,-0.001022728,-0.017787623,-0.013958953,-0.008433003,-0.007070132,0.008284811
719,23/01/2018,0.001313388,0.995724164,0.042484456,-0.005471591,-0.000700482,-0.017918162,-0.013625072,-0.008942668,-0.007140898,0.008702253
720,24/01/2018,0.001048767,0.996043244,0.041961702,-0.004289035,-0.001136743,-0.017666854,-0.015233628,-0.010800408,-0.005709133,0.009189269
721,25/01/2018,0.000905647,0.996447541,0.041599298,-0.003541874,-0.001882465,-0.017020018,-0.016363293,-0.010424248,-0.005103234,0.009117638
722,26/01/2018,0.000784341,0.996635454,0.04159116,-0.004278826,-0.002085617,-0.01656822,-0.016771211,-0.009029976,-0.004781107,0.008997397
723,27/01/2018,0.000585176,0.996691459,0.040743111,-0.002533722,-0.002963471,-0.016184856,-0.018124185,-0.010031469,-0.003373583,0.009236202
724,28/01/2018,0.000650344,0.996935988,0.040853016,-0.002477936,-0.003290335,-0.016074338,-0.018484353,-0.010424844,-0.002941648,0.009021651
725,29/01/2018,0.000734196,0.998051338,0.040661023,-0.002553324,-0.003960389,-0.015355589,-0.018904496,-0.009300009,-0.003414487,0.008451424
726,30/01/2018,0.000794686,0.998903118,0.041233237,-0.003107278,-0.003876978,-0.015277178,-0.020120529,-0.009739407,-0.003273789,0.008198186
727,31/01/2018,0.000774354,0.998557717,0.041078543,-0.003012579,-0.004071277,-0.015264823,-0.020710617,-0.009889292,-0.002856337,0.008257805
728,01/02/2018,0.000699291,0.99699194,0.040651403,-0.003131196,-0.004875345,-0.014938767,-0.019138649,-0.009363989,-0.001968407,0.008360397
729,02/02/2018,0.000837689,0.995776894,0.040869231,-0.003833081,-0.005058484,-0.015085701,-0.017090487,-0.009296451,-0.002120308,0.008348164
730,03/02/2018,0.000918471,0.996752146,0.041338111,-0.003791063,-0.0047589,-0.014840673,-0.017580189,-0.010379924,-0.00273522,0.007711014
731,04/02/2018,0.000961146,0.998252694,0.041685474,-0.003848188,-0.003839998,-0.013656255,-0.018900109,-0.011482837,-0.001138968,0.003855568
732,05/02/2018,0.000803124,0.998417349,0.042508912,-0.004508561,-0.003865879,-0.012696665,-0.020370407,-0.011391695,0.000659136,0.00226954
733,06/02/2018,0.000895775,0.998980433,0.042766248,-0.004962796,-0.003520757,-0.012892995,-0.020790838,-0.011370217,0.000643672,0.001983787
734,07/02/2018,0.000590179,0.998179486,0.043663904,-0.005749541,-0.003001003,-0.012635145,-0.021345971,-0.01100689,0.001089496,0.002116965
735,08/02/2018,0.000172817,0.996821761,0.044189832,-0.005884016,-0.002220769,-0.012652863,-0.021840697,-0.010615302,0.001640122,0.002605267
736,09/02/2018,0.000410192,0.996891699,0.045252657,-0.00664718,-0.001981116,-0.013192573,-0.021624488,-0.01102392,0.000863395,0.002901738
737,10/02/2018,0.00039598,0.999047847,0.046741178,-0.008092525,-0.000872278,-0.013260549,-0.025158343,-0.009965982,0.001061407,0.002213138
738,11/02/2018,0.000417598,1.000742032,0.045592132,-0.007327312,-0.001763518,-0.01191902,-0.026483511,-0.006964237,0.001322189,0.000359553
739,12/02/2018,0.000580627,1.000920839,0.046653931,-0.007873528,-0.001292124,-0.012352558,-0.026889744,-0.006666284,0.000643076,0.00034822
740,13/02/2018,0.000610752,1.001095525,0.046958207,-0.007953362,-0.001263958,-0.012157758,-0.027091027,-0.006234008,0.000397901,-3.39898E-05
741,14/02/2018,0.000628307,1.001198572,0.046136601,-0.00733897,-0.002765373,-0.011527522,-0.026772142,-0.005794726,0.000562925,0.000331699
742,15/02/2018,0.000613756,1.000892521,0.046615829,-0.008282748,-0.002687895,-0.011370634,-0.026534704,-0.006262038,0.0013475,-7.43087E-05
743,16/02/2018,0.000487372,1.002097943,0.046623522,-0.007896747,-0.002494021,-0.011008217,-0.028478638,-0.004186651,0.00058096,-0.000215525
744,17/02/2018,0.000547921,1.002552267,0.046983484,-0.008057773,-0.002698142,-0.010620918,-0.028714813,-0.003622243,6.77827E-05,-0.000617981
745,18/02/2018,0.00064446,1.003983751,0.046758581,-0.007625769,-0.003540323,-0.009912768,-0.029777059,-0.003657103,5.50031E-05,-0.001186162
746,19/02/2018,0.0007462,1.005030568,0.04693419,-0.007498764,-0.00417372,-0.009348798,-0.030324872,-0.004590414,-0.00010052,-0.001572531
747,20/02/2018,0.000962903,1.006867721,0.047531417,-0.007099814,-0.005018745,-0.008700717,-0.03215661,-0.004999999,-0.000359394,-0.002281384
748,21/02/2018,0.000746806,1.005913819,0.048164126,-0.007835495,-0.004259724,-0.008686279,-0.031587353,-0.004930023,-0.000652569,-0.002089027
749,22/02/2018,0.000475585,1.005263741,0.04773272,-0.007701649,-0.00349363,-0.009246068,-0.031838745,-0.005639506,0.000133492,-0.001300165
750,23/02/2018,0.000461901,1.005111833,0.047419933,-0.00752409,-0.003512129,-0.009172508,-0.031805056,-0.005211751,0.000611322,-0.0016915
751,24/02/2018,0.000457304,1.005855953,0.046983409,-0.00706807,-0.004145178,-0.00878889,-0.032619666,-0.005055326,0.000925639,-0.001773097
752,25/02/2018,0.000394462,1.005563636,0.04704038,-0.007090107,-0.004121413,-0.008959354,-0.032674008,-0.005249316,0.001029379,-0.001278228
753,26/02/2018,0.000437998,1.005230168,0.047386192,-0.007854205,-0.003727411,-0.009101566,-0.032099333,-0.005035819,0.00106788,-0.00158104
754,27/02/2018,0.00046812,1.00591152,0.047139694,-0.006946553,-0.004589204,-0.008722641,-0.033039997,-0.00600251,0.001510404,-0.001563733
755,28/02/2018,0.000834539,1.006846258,0.046289112,-0.006186925,-0.005330912,-0.008808452,-0.032500595,-0.006465961,0.001307428,-0.002065095
756,01/03/2018,0.000886669,1.007647432,0.04523422,-0.005046285,-0.006959973,-0.008066669,-0.032853922,-0.00674729,0.001699574,-0.001978631
757,02/03/2018,0.00135813,1.010162041,0.044874651,-0.004249037,-0.008172784,-0.007768287,-0.033882189,-0.007364953,0.000925666,-0.002539658
758,03/03/2018,0.001430546,1.009069919,0.045395876,-0.0039385,-0.007505291,-0.008331919,-0.032538749,-0.007098908,-0.000646928,-0.002155782
759,04/03/2018,0.001373953,1.009786594,0.046456846,-0.003783977,-0.006568548,-0.009281302,-0.034803783,-0.00747717,-0.001519946,-0.000816663
760,05/03/2018,0.001375621,1.010319483,0.046254445,-0.003717537,-0.006728394,-0.008963186,-0.035013967,-0.007859263,-0.001373607,-0.001190208
761,06/03/2018,0.001515329,1.010427388,0.046117007,-0.003775894,-0.006786843,-0.00899319,-0.034306286,-0.007173193,-0.0020853,-0.001398473
762,07/03/2018,0.001600856,1.011492109,0.046472218,-0.003435141,-0.007713833,-0.008633304,-0.035640876,-0.006444362,-0.002881974,-0.000883783
763,08/03/2018,0.00165464,1.011801164,0.047369682,-0.003942117,-0.007410295,-0.008323046,-0.036012941,-0.007588249,-0.002532288,-0.001875714
764,09/03/2018,0.001867294,1.013257565,0.046573775,-0.002450636,-0.008220127,-0.007828796,-0.036470174,-0.009496131,-0.002394375,-0.002779341
765,10/03/2018,0.002350214,1.004248104,0.053260982,-0.002825833,-0.008192829,-0.018437543,-0.007505143,-0.014586486,0.005623053,-0.023518296
766,11/03/2018,0.002337769,1.004429536,0.052772229,-0.00234908,-0.008615035,-0.018113198,-0.007511883,-0.014604278,0.005495898,-0.023385598
767,12/03/2018,0.002084181,1.006036471,0.051601064,-0.001287695,-0.008316156,-0.0174789,-0.011684674,-0.014581262,0.00495804,-0.020942614
768,13/03/2018,0.002132908,1.004318902,0.053605226,-0.002367008,-0.008170864,-0.017589605,-0.01095184,-0.014202824,0.004952574,-0.021120684
769,14/03/2018,0.00207557,1.006579598,0.051437811,-0.000611593,-0.00931357,-0.016366125,-0.013241848,-0.013430438,0.004450412,-0.020459856
770,15/03/2018,0.002082424,1.008860273,0.04975657,0.000183353,-0.010515489,-0.014872249,-0.015841536,-0.011561767,0.003804164,-0.019728197
771,16/03/2018,0.002146363,1.007470331,0.051255096,1.26144E-05,-0.010117789,-0.015412149,-0.014158205,-0.013139965,0.003343199,-0.020086764
772,17/03/2018,0.002099402,1.007778606,0.051100319,6.14609E-05,-0.010013283,-0.015394316,-0.015128595,-0.012630021,0.003632419,-0.019918138
773,18/03/2018,0.001924018,1.006840094,0.0511061,-0.000391866,-0.009556024,-0.015632805,-0.015578293,-0.012521568,0.004339967,-0.018912699
774,19/03/2018,-0.000610744,1.003521654,0.053064923,-0.001146221,-0.009065412,-0.013945496,-0.015607155,-0.005572409,0.007514532,-0.02206332
775,20/03/2018,5.34693E-05,1.003446043,0.053373512,-0.000603692,-0.00913138,-0.015452866,-0.010875771,-0.008472943,0.007328605,-0.025106904
776,21/03/2018,6.9722E-05,1.003430029,0.052866647,-0.000138101,-0.009470863,-0.015365744,-0.010741528,-0.008528297,0.007570377,-0.02510745
777,22/03/2018,7.82086E-05,1.003438048,0.05262888,0.000101534,-0.009690822,-0.015278901,-0.010610514,-0.008510892,0.007652634,-0.025177791
778,23/03/2018,7.45781E-05,1.003702696,0.051973622,0.000685713,-0.010060173,-0.014976562,-0.010964961,-0.008699089,0.007519897,-0.024701826
779,24/03/2018,-0.000141212,1.003103097,0.05293124,-0.000421427,-0.009719245,-0.014626338,-0.011610019,-0.007698156,0.007288018,-0.024060086
780,25/03/2018,-9.66071E-05,1.002851727,0.052484669,-0.000464866,-0.00964719,-0.014689277,-0.011172946,-0.008711177,0.006971094,-0.023106226
781,26/03/2018,-0.000428828,1.004392177,0.052914372,-0.001230572,-0.008750111,-0.013554511,-0.015547042,-0.008397161,0.004706826,-0.01984451
782,27/03/2018,-0.000538671,1.004941428,0.053574818,-0.0015614,-0.008285496,-0.013347674,-0.017272219,-0.007881385,0.004184732,-0.019359401
783,28/03/2018,-0.000811429,1.003906533,0.05337565,-0.001455606,-0.006758886,-0.014374213,-0.016416518,-0.006776085,0.003772103,-0.019174664
784,29/03/2018,-0.000700792,1.003379491,0.053919827,-0.00189779,-0.006841398,-0.014520326,-0.015780757,-0.007453185,0.004020436,-0.019277055
785,30/03/2018,-0.000643637,1.003266007,0.055217604,-0.002809617,-0.00586141,-0.01516114,-0.015871964,-0.007825359,0.003739555,-0.019537847
786,31/03/2018,-0.000790674,1.003362045,0.054272718,-0.002172306,-0.005917474,-0.015186414,-0.015484862,-0.006614458,0.003962558,-0.020053846
787,01/04/2018,-0.000887667,1.001690245,0.056048209,-0.004212388,-0.004514618,-0.016087022,-0.014076877,-0.006388554,0.003965379,-0.020129695
788,02/04/2018,-0.00067454,1.002424769,0.055799086,-0.003664652,-0.005153653,-0.015966823,-0.014273592,-0.007228414,0.004283647,-0.020651403
789,03/04/2018,-0.000619627,1.002496961,0.056462573,-0.003461875,-0.005625408,-0.015060794,-0.016567018,-0.008662418,0.003356268,-0.018408777
790,04/04/2018,-0.0007627,1.001826225,0.056407893,-0.002931125,-0.005812328,-0.014596592,-0.017668806,-0.008577843,0.003063686,-0.016907928
791,05/04/2018,-0.000620434,1.001010137,0.055894432,-0.003175501,-0.005521663,-0.015202162,-0.016257118,-0.010343256,0.003198706,-0.016009219
792,06/04/2018,-0.000727968,1.001192046,0.056418576,-0.003063836,-0.00575571,-0.014652188,-0.017058994,-0.009431161,0.002739171,-0.016121937
793,07/04/2018,-0.000636262,1.002145379,0.055706396,-0.001853708,-0.006248518,-0.014228375,-0.018045129,-0.010207626,0.002044227,-0.015562234
794,08/04/2018,-0.000548076,1.002302921,0.055867174,-0.001824077,-0.006791192,-0.013680027,-0.019240851,-0.011192938,0.001998519,-0.014471586
795,09/04/2018,-0.000407066,1.003509258,0.055413812,-0.001912165,-0.006621038,-0.013954964,-0.019630955,-0.01180834,0.002198698,-0.014857174
796,10/04/2018,-0.000285865,1.003119225,0.056369284,-0.002240184,-0.006131114,-0.014269474,-0.019379194,-0.013051795,0.001409163,-0.014390762
797,11/04/2018,-0.000482295,1.00227161,0.056601746,-0.003243204,-0.00561141,-0.014450634,-0.018681721,-0.012035613,0.001664813,-0.014300233
798,12/04/2018,-0.000592153,1.000897566,0.056927945,-0.003783954,-0.005194197,-0.014808958,-0.017048706,-0.011631233,0.001630372,-0.014330088
799,13/04/2018,-0.000570206,1.000226422,0.057141663,-0.004389158,-0.004999869,-0.015075605,-0.01626212,-0.012007605,0.001802334,-0.014174797
800,14/04/2018,-0.000698021,1.000309696,0.058149029,-0.006417435,-0.004036971,-0.015409141,-0.015789742,-0.010895384,0.001826738,-0.014939936
801,15/04/2018,-0.000503167,1.001900528,0.058123904,-0.005968627,-0.002884655,-0.016329128,-0.016940305,-0.012200075,0.001087462,-0.015067224
802,16/04/2018,-0.00051151,1.002500714,0.058141157,-0.005634155,-0.002587971,-0.016356409,-0.01792928,-0.012278047,0.000621507,-0.014804816
803,17/04/2018,-0.000569414,1.002540832,0.058679086,-0.00628991,-0.00214626,-0.016399164,-0.018155731,-0.012039757,0.000276955,-0.014692777
804,18/04/2018,-0.000618108,1.000387612,0.060192392,-0.0076668,-0.001511562,-0.016845481,-0.01712269,-0.012468806,0.000450109,-0.013925523
805,19/04/2018,-0.000728898,1.000678498,0.061076077,-0.008310358,-0.001379614,-0.016660759,-0.017802066,-0.011070689,0.000628361,-0.014808436
806,20/04/2018,-0.000523963,1.000501292,0.060630435,-0.008610557,-0.001522003,-0.016982709,-0.015911385,-0.012507948,0.000625058,-0.014959558
807,21/04/2018,-0.000637864,1.000378814,0.060404754,-0.008559059,-0.001959409,-0.016616342,-0.016021517,-0.011444898,0.001134199,-0.015265603
808,22/04/2018,-0.001117317,1.000605157,0.059921091,-0.007424388,-0.000168253,-0.017244022,-0.018724498,-0.009179215,0.000510001,-0.014236609
809,23/04/2018,-0.000748274,1.001522685,0.05964411,-0.007428537,-0.00091625,-0.017042231,-0.018602253,-0.011483089,0.000534102,-0.014064344
810,24/04/2018,-0.000766552,1.000771587,0.060969728,-0.008857701,0.000280412,-0.017731265,-0.018004122,-0.0118098,9.19149E-05,-0.013881473
811,25/04/2018,-0.00067073,1.001497485,0.06101165,-0.00840474,-0.000761395,-0.016827925,-0.019036791,-0.01215093,-9.96386E-05,-0.01372649
812,26/04/2018,-0.000725399,1.003398256,0.061357876,-0.008010008,-0.001604145,-0.015185919,-0.023572017,-0.012155274,-0.000936999,-0.011972201
813,27/04/2018,-0.000508351,1.0030053,0.060346705,-0.008245384,-0.00107964,-0.015830258,-0.022570865,-0.01391784,-0.001529646,-0.011816087
814,28/04/2018,-0.000458326,1.003386346,0.059507449,-0.00639394,-0.001948715,-0.01518971,-0.023818173,-0.014508654,-0.001855365,-0.010940301
815,29/04/2018,-0.000391736,1.001746314,0.059878304,-0.005621149,-0.001861502,-0.014882007,-0.024549095,-0.008419326,-0.001428898,-0.009216366
816,30/04/2018,-0.000492903,0.998723217,0.060895004,-0.006221,-0.002078993,-0.014755463,-0.023479199,-0.008683274,-0.001081601,-0.007582162
817,01/05/2018,-0.000529057,0.997260525,0.061770073,-0.007129998,-0.001601203,-0.015147088,-0.022881133,-0.008826204,-0.00073224,-0.00704908
818,02/05/2018,-0.000640894,0.996719739,0.062096813,-0.005766691,-0.002501755,-0.013877208,-0.025148759,-0.009035388,-0.001951354,-0.004703014
819,03/05/2018,-0.000767993,0.996782343,0.061724115,-0.005332686,-0.002869637,-0.013558955,-0.026038686,-0.008476072,-0.001326336,-0.00474915
820,04/05/2018,-0.000746267,0.996459374,0.06223021,-0.004924217,-0.003211102,-0.013519095,-0.025945891,-0.008201586,-0.000947802,-0.005631939
821,05/05/2018,-0.000814427,0.997301535,0.061241223,-0.004219009,-0.003698883,-0.012992651,-0.026797478,-0.00797759,-0.001058228,-0.005315323
822,06/05/2018,-0.00087933,0.997163071,0.060938685,-0.003831933,-0.004060782,-0.01255714,-0.027328055,-0.007963328,-0.001243965,-0.004524302
823,07/05/2018,-0.000848985,0.996850574,0.060896788,-0.003574049,-0.004403812,-0.012352832,-0.026881589,-0.008128204,-0.001471316,-0.004345253
824,08/05/2018,-0.000853732,0.997175065,0.060638301,-0.003368108,-0.004489826,-0.012157953,-0.027243053,-0.00822391,-0.001812863,-0.003951137
825,09/05/2018,-0.000899209,0.997787087,0.059767567,-0.002970334,-0.004758308,-0.011692213,-0.027875541,-0.008347429,-0.002339906,-0.002991883
826,10/05/2018,-0.000794578,0.999303148,0.059449183,-0.003028807,-0.004320723,-0.011959667,-0.028093553,-0.00854173,-0.002890805,-0.003582182
827,11/05/2018,-0.000741307,0.999443436,0.059283502,-0.002837593,-0.004528281,-0.011925358,-0.027584261,-0.008612672,-0.002980256,-0.003943475
828,12/05/2018,-0.000611883,1.000845506,0.058648154,-0.003088199,-0.004177814,-0.012414285,-0.026712937,-0.008671646,-0.002982415,-0.005325223
829,13/05/2018,-0.000577492,0.999257233,0.059215968,-0.003002394,-0.004635036,-0.012137003,-0.025691602,-0.009130672,-0.00338065,-0.004421398
830,14/05/2018,-0.000626153,0.997996775,0.059760975,-0.003930096,-0.0041907,-0.012562955,-0.024941664,-0.00914764,-0.00279515,-0.00413886
831,15/05/2018,-0.000665217,0.998194627,0.059797165,-0.004838043,-0.003350637,-0.013026363,-0.025214907,-0.009220879,-0.002706965,-0.003744031
832,16/05/2018,-0.000500748,0.998597925,0.060280102,-0.005306344,-0.002829929,-0.013620476,-0.024247469,-0.009555642,-0.002989236,-0.004745911
833,17/05/2018,-0.000615862,0.997865654,0.060066221,-0.004897699,-0.003425203,-0.013210027,-0.024446463,-0.009176758,-0.002415176,-0.004459403
834,18/05/2018,-0.00102708,0.998334848,0.059086525,-0.003777091,-0.004147299,-0.012239136,-0.028052508,-0.007666982,-0.001006341,-0.003780107
835,19/05/2018,-0.000958649,0.99620577,0.058280018,-0.005184895,-0.004017704,-0.012747989,-0.024356136,-0.008397547,-0.000711,-0.003109872
836,20/05/2018,-0.00096133,0.994492616,0.058969555,-0.005283526,-0.004013493,-0.013116561,-0.022419985,-0.008304076,-0.000427172,-0.003746609
837,21/05/2018,-0.000928361,0.994807255,0.059183825,-0.005364624,-0.003789077,-0.013125636,-0.022908469,-0.008539151,-0.000890494,-0.003384801
838,22/05/2018,-0.000845459,0.995559432,0.059700988,-0.005638373,-0.00326891,-0.013103027,-0.024095288,-0.009097267,-0.001891749,-0.002583612
839,23/05/2018,-0.000976626,0.994194382,0.060748774,-0.007399594,-0.001693319,-0.013803759,-0.024173837,-0.008954848,-0.001816611,-0.001384079
840,24/05/2018,-0.000903581,0.994418488,0.06071742,-0.007427041,-0.001509102,-0.014170623,-0.023599672,-0.009263765,-0.00235043,-0.001234818
841,25/05/2018,-0.00108443,0.994641341,0.060146962,-0.007511852,-0.001173963,-0.013319834,-0.025083502,-0.009183005,-0.002869439,2.5688E-05
842,26/05/2018,-0.001164915,0.993914062,0.060446466,-0.007815322,-0.000642116,-0.013753912,-0.024749723,-0.00915101,-0.003022363,0.000536609
843,27/05/2018,-0.00118254,0.99362864,0.061164747,-0.008707874,0.000515868,-0.014585094,-0.02429116,-0.009078665,-0.002955562,-4.18556E-06
844,28/05/2018,-0.00128712,0.993861041,0.060767321,-0.008638378,0.00041467,-0.014444213,-0.025266202,-0.008794395,-0.002558266,0.000482581
845,29/05/2018,-0.001328859,0.997042874,0.059676414,-0.009179621,-0.000126617,-0.011778525,-0.03103615,-0.008799357,-0.001922106,0.001401212
846,30/05/2018,-0.001261026,0.995328386,0.060226989,-0.008963906,0.000409747,-0.014575353,-0.026691205,-0.008732198,-0.001959747,0.000582143
847,31/05/2018,-0.001408606,0.995151783,0.060712691,-0.00965188,0.00152781,-0.015183737,-0.027510984,-0.008397143,-0.001778772,0.000846279
848,01/06/2018,-0.001441263,0.995995705,0.060782604,-0.009982201,0.00195152,-0.015235945,-0.029358282,-0.008521647,-0.001996022,0.001882903
849,02/06/2018,-0.001528083,0.994324785,0.062366215,-0.01075184,0.002720491,-0.015743297,-0.029521813,-0.008431657,-0.001701025,0.002284568
850,03/06/2018,-0.001588896,0.994922804,0.063208496,-0.010412766,0.002590832,-0.015052611,-0.033104111,-0.008449937,-0.002008625,0.003726734
851,04/06/2018,-0.001623554,0.99633559,0.06310387,-0.009863468,0.002652055,-0.014795307,-0.035193415,-0.008189728,-0.002271576,0.003675701
852,05/06/2018,-0.00165649,0.995176888,0.063403794,-0.010677932,0.003859928,-0.015810654,-0.03282258,-0.008347429,-0.002805994,0.003515695
853,06/06/2018,-0.001952983,0.995234614,0.061422564,-0.010077254,0.003754242,-0.01561446,-0.032397529,-0.007548325,-0.002495899,0.003889598
854,07/06/2018,-0.001957695,0.995215791,0.061368414,-0.010067645,0.003778372,-0.015654649,-0.032244355,-0.007518788,-0.002488077,0.003804035
855,08/06/2018,-0.002117973,0.995431935,0.06063682,-0.009219017,0.00325982,-0.015127736,-0.033226408,-0.006958044,-0.002232563,0.004038563
856,09/06/2018,-0.002191801,0.99665574,0.060754467,-0.009489905,0.003617301,-0.01397911,-0.036224121,-0.006851077,-0.002402472,0.004341931
857,10/06/2018,-0.002264052,0.996631792,0.060881032,-0.009709371,0.003892191,-0.013615517,-0.036935906,-0.006688654,-0.002331922,0.004333238
858,11/06/2018,-0.002352453,0.997331985,0.060357381,-0.009765657,0.004039793,-0.013060143,-0.038116259,-0.006501936,-0.002335607,0.004541932
859,12/06/2018,-0.002595466,0.996865112,0.059891987,-0.009761288,0.004358329,-0.012276676,-0.038873213,-0.006050315,-0.002403157,0.005085798
860,13/06/2018,-0.003167401,0.99215117,0.059575709,-0.010308613,0.004923513,-0.012376291,-0.035791024,-0.004811464,-0.001083197,0.005759875
861,14/06/2018,-0.003631021,0.993578629,0.057655825,-0.010210934,0.004938752,-0.010527146,-0.039840418,-0.003484584,0.000111681,0.00638775
862,15/06/2018,-0.003145279,0.999105282,0.056387481,-0.009651648,0.004692018,-0.011050845,-0.041169535,-0.003985148,-0.000415844,0.003886561
863,16/06/2018,-0.002848723,0.999488444,0.057907729,-0.00918286,0.004301641,-0.011532696,-0.041288778,-0.004495009,-0.000850961,0.003059618
864,17/06/2018,-0.002911012,0.999913221,0.057816787,-0.00908739,0.004083283,-0.010982801,-0.042533489,-0.004541014,-0.000965609,0.004060223
865,18/06/2018,-0.00311807,1.000971495,0.057203735,-0.009226926,0.004495194,-0.009762665,-0.045127901,-0.004026084,-0.000874092,0.00423655
866,19/06/2018,-0.002873434,1.002017432,0.057203024,-0.008964202,0.004054449,-0.010238101,-0.0448683,-0.004650211,-0.001336801,0.004272885
867,20/06/2018,-0.003182309,1.001335666,0.055768733,-0.00853835,0.004683524,-0.00971329,-0.04355212,-0.00409783,-0.002197913,0.004449365
868,21/06/2018,-0.003150767,1.001770965,0.056971517,-0.009389995,0.00566965,-0.009050571,-0.045249352,-0.004302952,-0.002711037,0.004059039
869,22/06/2018,-0.003382126,1.001600818,0.05622809,-0.009808106,0.006306637,-0.00852376,-0.045503202,-0.003784156,-0.00249657,0.004041968
870,23/06/2018,-0.003412005,1.002161076,0.055825636,-0.009537391,0.00614566,-0.008236099,-0.046213523,-0.003686989,-0.002554603,0.004127982
871,24/06/2018,-0.003630963,1.00144041,0.053980788,-0.009229357,0.005659827,-0.009058077,-0.043904991,-0.002655148,-0.000819561,0.003372153
872,25/06/2018,-0.003764935,0.997843797,0.054557804,-0.01024718,0.006028403,-0.011017487,-0.038562254,-0.001984063,0.001198708,0.002040465
873,26/06/2018,-0.004008334,0.990758727,0.054753664,-0.010794097,0.006239147,-0.013650698,-0.029104583,-0.001700184,0.002101879,0.002338355
874,27/06/2018,-0.004130567,0.988130976,0.055861662,-0.011771322,0.007033295,-0.013774209,-0.027559712,-0.001812519,0.002008214,0.002930594
875,28/06/2018,-0.00425175,0.989581301,0.055034725,-0.011962577,0.006866682,-0.012732164,-0.030612566,-0.001573158,0.002508471,0.003824064
876,29/06/2018,-0.004304188,0.989652352,0.054857154,-0.011916843,0.006804677,-0.012540993,-0.031061395,-0.001420342,0.002686913,0.003943814
877,30/06/2018,-0.004766304,0.984512601,0.055511385,-0.011184823,0.007059492,-0.012096806,-0.028180056,-0.000940627,0.001649604,0.005744666
878,01/07/2018,-0.005077045,0.989164671,0.054146199,-0.011292342,0.007249133,-0.008391832,-0.03792212,-0.000389391,0.001524105,0.007602818
879,02/07/2018,-0.004927618,0.987734538,0.054859956,-0.011387571,0.00725728,-0.009351265,-0.03524348,-0.000974796,0.000975718,0.007710313
880,03/07/2018,-0.004910608,0.987486389,0.05441543,-0.011314999,0.007434714,-0.010116,-0.033076483,-0.000770801,0.001142844,0.006597648
881,04/07/2018,-0.004981667,0.986179722,0.054546533,-0.011327732,0.006965738,-0.010291,-0.032430716,-0.000713897,0.001560335,0.00732113
882,05/07/2018,-0.005029093,0.987510107,0.054627766,-0.011509385,0.006918516,-0.009113621,-0.035742797,-0.000735426,0.001411073,0.00804344
883,06/07/2018,-0.00542648,0.986654659,0.054530696,-0.011968606,0.007720948,-0.00781051,-0.037516645,0.000177994,0.001809202,0.008269129
884,07/07/2018,-0.005696322,0.985949519,0.054543689,-0.012217395,0.008153106,-0.006807686,-0.038960219,0.000687884,0.00193904,0.008855557
885,08/07/2018,-0.005342575,0.979302342,0.054952524,-0.011060788,0.006826542,-0.011677643,-0.025299247,-0.000376151,0.001518949,0.008677863
886,09/07/2018,-0.005032684,0.977522034,0.053964352,-0.010956038,0.006622094,-0.015131638,-0.016516372,-0.000825988,0.001728825,0.006696642
887,10/07/2018,-0.004899379,0.972764316,0.053201336,-0.009509841,0.005262222,-0.018369724,-0.009335436,-0.001421718,0.003163745,0.007988257
888,11/07/2018,-0.005149944,0.971190249,0.054544472,-0.011128717,0.006325848,-0.017126079,-0.012396688,-0.001338342,0.003981197,0.009483714
889,12/07/2018,-0.004976838,0.972871796,0.053383455,-0.009794567,0.005008809,-0.017417598,-0.012925893,-0.001623179,0.003950558,0.010012321
890,13/07/2018,-0.00500053,0.972930124,0.053116997,-0.009629895,0.004993121,-0.017580268,-0.012529463,-0.001389834,0.004192749,0.009514295
891,14/07/2018,-0.005180386,0.973698179,0.052606743,-0.009625242,0.00498964,-0.016380583,-0.016009838,-0.001087676,0.004807832,0.010620743
892,15/07/2018,-0.005246977,0.973723622,0.05184091,-0.009734616,0.005118661,-0.016251765,-0.016151676,-0.00116493,0.004870163,0.011362663
893,16/07/2018,-0.006208056,0.977281883,0.039707216,-0.012459087,0.009157178,-0.024205724,0.007150831,0.000544655,0.01019635,0.008934814
894,17/07/2018,-0.006239719,0.97632188,0.041349859,-0.012559777,0.009225045,-0.022896606,0.00397825,0.000633857,0.009719147,0.009140966
895,18/07/2018,-0.006263744,0.975248669,0.041999558,-0.012589958,0.009420436,-0.022749379,0.004306536,0.000562908,0.009214681,0.009269266
896,19/07/2018,-0.006508791,0.974099351,0.04135137,-0.011868478,0.009694395,-0.023006236,0.00631118,0.00120897,0.00938494,0.008933574
897,20/07/2018,-0.006544858,0.972356202,0.041453355,-0.01187562,0.009809121,-0.023621011,0.008047908,0.001349993,0.009820998,0.00861879
898,21/07/2018,-0.006458833,0.972609275,0.041703068,-0.012077453,0.009795009,-0.023614487,0.007982109,0.001063484,0.009427605,0.008715304
899,22/07/2018,-0.006534084,0.972240366,0.04165662,-0.011847037,0.009800042,-0.023466749,0.007708181,0.001371691,0.009678842,0.008484259
900,23/07/2018,-0.006830969,0.966253322,0.04504192,-0.011557659,0.010571593,-0.021913223,0.006454435,0.001948635,0.008484712,0.008525118
901,24/07/2018,-0.006740177,0.964232134,0.045227427,-0.011617944,0.010730211,-0.023000374,0.009871389,0.001771837,0.008146881,0.007757423
902,25/07/2018,-0.006798445,0.961648298,0.044694035,-0.011384458,0.011082284,-0.025301621,0.016794788,0.002030227,0.008729171,0.006423958
903,26/07/2018,-0.006492663,0.959606823,0.046304622,-0.011530962,0.011302412,-0.025602686,0.019231353,0.001301309,0.005963723,0.005203614
904,27/07/2018,-0.006442297,0.960059542,0.04582459,-0.011211873,0.011329833,-0.025758741,0.020460457,0.001205923,0.005074925,0.004751655
905,28/07/2018,-0.006501244,0.958501339,0.046027848,-0.011544371,0.011558949,-0.02604889,0.021461696,0.000986335,0.005278927,0.005657479
906,29/07/2018,-0.006764507,0.958364728,0.044183228,-0.011447473,0.012028184,-0.027511408,0.026332638,0.00095093,0.005962869,0.007119287
907,30/07/2018,-0.006569213,0.958945608,0.044716144,-0.012047351,0.011627144,-0.027428738,0.026065962,0.000118096,0.004982956,0.007841208
908,31/07/2018,-0.006485222,0.959807488,0.04453919,-0.012246679,0.011575193,-0.02719419,0.025407829,-0.000293218,0.004446011,0.00840337
909,01/08/2018,-0.006497549,0.961093337,0.043831893,-0.01215485,0.011397526,-0.026923924,0.024171652,-0.000221216,0.004752274,0.008633705
910,02/08/2018,-0.006519968,0.961930507,0.043155709,-0.011994045,0.0112787,-0.026773727,0.023541124,-0.000121365,0.004937632,0.008728831
911,03/08/2018,-0.006773869,0.959988465,0.041812912,-0.011335789,0.011599785,-0.027037292,0.025924073,0.000234749,0.004822535,0.009249662
912,04/08/2018,-0.006540522,0.957125164,0.041702802,-0.010951468,0.011717891,-0.029698526,0.03388449,0.000299718,0.004270142,0.006075957
913,05/08/2018,-0.006541889,0.957397642,0.041545449,-0.01096054,0.011695589,-0.028969928,0.032513272,0.000773362,0.002963365,0.007034174
914,06/08/2018,-0.00656024,0.957418852,0.041342451,-0.010961831,0.011688972,-0.029027917,0.032579263,0.000792367,0.003128132,0.007165366
915,07/08/2018,-0.006607329,0.956643644,0.040985347,-0.010467784,0.011704266,-0.029710307,0.034625868,0.001070594,0.003683818,0.005791034
916,08/08/2018,-0.006800216,0.956422617,0.039173879,-0.009742499,0.011605221,-0.029751654,0.035157306,0.002334975,0.003762018,0.005882003
917,09/08/2018,-0.006941068,0.954472377,0.037744306,-0.01069254,0.013203316,-0.029801287,0.036041582,0.002609426,0.001937125,0.0097809
918,10/08/2018,-0.006813774,0.958031624,0.035429921,-0.010014957,0.013529621,-0.029739175,0.034093882,0.000944453,0.002426677,0.010559515
919,11/08/2018,-0.006731747,0.959942402,0.033785972,-0.009615465,0.013607573,-0.029900898,0.033738863,4.25515E-05,0.003205951,0.013115868
920,12/08/2018,-0.006677602,0.957787406,0.034459408,-0.010204457,0.013924568,-0.029446567,0.033360481,9.35642E-05,0.001096583,0.015098359
921,13/08/2018,-0.006554344,0.949743144,0.038621888,-0.011123792,0.014796165,-0.0308158,0.038657219,-0.000238768,0.00033748,0.012736597
922,14/08/2018,-0.006640439,0.950539503,0.037753827,-0.01065056,0.015237893,-0.031412633,0.041666165,0.000827852,0.000301515,0.008272575
923,15/08/2018,-0.006565893,0.947303339,0.039595757,-0.012304329,0.015989794,-0.030755742,0.0386711,-0.000483024,0.000885248,0.011341232
924,16/08/2018,-0.006341886,0.946496801,0.040392126,-0.011826956,0.014682133,-0.028274866,0.031028173,-0.001053298,-0.000867281,0.014562455
925,17/08/2018,-0.006377292,0.946269915,0.039801874,-0.011801055,0.013997041,-0.02905975,0.033527041,-0.000722789,4.2583E-07,0.0137994
926,18/08/2018,-0.006345778,0.947797113,0.038854558,-0.011304851,0.013482386,-0.02916393,0.0329307,-0.00119394,0.000636211,0.014804944
927,19/08/2018,-0.006654234,0.947380435,0.03806198,-0.012233273,0.015070997,-0.029730293,0.035045451,-8.60955E-05,0.001880036,0.013467747
928,20/08/2018,-0.006593367,0.947084535,0.038367666,-0.011701374,0.013819283,-0.030804323,0.038071918,-0.000137066,0.003034674,0.011862276
929,21/08/2018,-0.00665402,0.947954134,0.037632494,-0.011779261,0.014903773,-0.030208669,0.036542605,3.14898E-05,0.002143642,0.012121693
930,22/08/2018,-0.006661915,0.946643255,0.03759879,-0.011083072,0.013924345,-0.030645713,0.037804522,0.000369755,0.002787679,0.011595484
931,23/08/2018,-0.006691668,0.94669786,0.037559419,-0.011106939,0.014242068,-0.030183396,0.036447659,0.000499758,0.002666231,0.011590395
932,24/08/2018,-0.006696561,0.946690551,0.037671279,-0.011030509,0.013902952,-0.031199871,0.039246165,0.000433554,0.003866104,0.010116678
933,25/08/2018,-0.006874655,0.946898438,0.035849825,-0.009565072,0.013995362,-0.03097033,0.037657443,0.000968101,0.004245597,0.012005385
934,26/08/2018,-0.006891263,0.944636312,0.03786951,-0.010908633,0.013323512,-0.028379426,0.031555297,0.002205486,0.003246008,0.012142919
935,27/08/2018,-0.00688587,0.944151578,0.038157426,-0.010899825,0.013041211,-0.028289276,0.031449176,0.002352237,0.00316371,0.012206715
936,28/08/2018,-0.006808552,0.944172814,0.038869486,-0.011359434,0.012914114,-0.026619942,0.02669776,0.002224804,0.001946344,0.013974973
937,29/08/2018,-0.006637303,0.94090266,0.041257005,-0.012445105,0.012455828,-0.02496507,0.022157039,0.001737027,0.000572208,0.01647612
938,30/08/2018,-0.006430408,0.945611193,0.04086095,-0.012710756,0.011778662,-0.019803099,0.006027865,0.001044619,-0.001909123,0.022009536
939,31/08/2018,-0.006389414,0.944416911,0.041305427,-0.012641492,0.011793006,-0.019472184,0.005241632,0.000983338,-0.002627898,0.022557909
940,01/09/2018,-0.006424184,0.946883482,0.040370553,-0.012979596,0.012030184,-0.01860208,0.002082046,0.000803566,-0.002079271,0.023210129
941,02/09/2018,-0.00644743,0.948128961,0.038873943,-0.013125492,0.011643741,-0.018461575,0.001307748,0.00073545,-0.001511599,0.024266361
942,03/09/2018,-0.006504901,0.946239327,0.03930238,-0.013217676,0.012136692,-0.018956221,0.002614019,0.000813754,-0.000335469,0.022458848
943,04/09/2018,-0.00636912,0.946522069,0.039462337,-0.012695308,0.011338929,-0.018967021,0.002461094,0.000301161,-0.000696923,0.022625718
944,05/09/2018,-0.00645883,0.945517451,0.039463786,-0.013085695,0.01100216,-0.01840773,0.000768137,0.00075173,-0.000938958,0.025764738
945,06/09/2018,-0.006705977,0.94500749,0.037808485,-0.011953615,0.012803175,-0.019933361,0.004454206,0.001144329,0.001093909,0.0225602
946,07/09/2018,-0.006484138,0.947368334,0.038254002,-0.012810938,0.016010794,-0.018955515,-0.000412231,-0.0009394,-0.001219948,0.025222978
947,08/09/2018,-0.006491796,0.94487066,0.038715526,-0.013121519,0.015839375,-0.0194964,0.001278114,-0.001329471,-0.000653565,0.025871511
948,09/09/2018,-0.00650658,0.949649377,0.035452819,-0.012302646,0.015917624,-0.018769113,-0.000612959,-0.001734131,-0.000915835,0.025163146
949,10/09/2018,-0.006692752,0.946980629,0.037230941,-0.013666445,0.017935557,-0.018635186,-0.001554181,-0.001753515,0.000221538,0.025692618
950,11/09/2018,-0.006844603,0.944712502,0.038130939,-0.013577455,0.019098256,-0.019765909,0.001128348,-0.00165438,0.002209103,0.023462209
951,12/09/2018,-0.006836252,0.945901535,0.038463773,-0.013488938,0.018667365,-0.01921746,-0.000912078,-0.001673434,0.002880731,0.023152384
952,13/09/2018,-0.00683155,0.936022762,0.038284803,-0.013503006,0.018234088,-0.019032328,-0.000943244,-0.001726025,0.002609209,0.025306705
953,14/09/2018,-0.006886223,0.925603754,0.037493629,-0.013585077,0.019065844,-0.019658562,0.00107496,-0.001667213,0.00278504,0.023815496
954,15/09/2018,-0.006871507,0.925352719,0.03882924,-0.014996466,0.019314036,-0.020536965,0.004274843,-0.001853473,0.002778469,0.022462444
955,16/09/2018,-0.0066041,0.926047181,0.038745419,-0.014143978,0.013918101,-0.017572131,-0.004290936,-0.001979587,9.88506E-05,0.028905429
956,17/09/2018,-0.00662876,0.926029469,0.038632182,-0.014262302,0.014032213,-0.017869285,-0.003614245,-0.001791575,0.00034371,0.028828328
957,18/09/2018,-0.006539502,0.92770198,0.037714523,-0.014053002,0.01299245,-0.01720808,-0.006090928,-0.000669401,-0.000707547,0.030567312
958,19/09/2018,-0.006505007,0.928497637,0.037732364,-0.014547922,0.013206617,-0.017441241,-0.005108355,-0.000391185,-0.001015793,0.029285808
959,20/09/2018,-0.006539584,0.929607663,0.036603115,-0.014215945,0.012849052,-0.017303717,-0.006234196,3.35455E-05,-0.000611687,0.030303551
960,21/09/2018,-0.006627619,0.930164407,0.036144748,-0.013870207,0.012833402,-0.017521256,-0.006804825,0.000743226,0.000956014,0.029495883
961,22/09/2018,-0.006549444,0.931254476,0.037364982,-0.014106751,0.012462653,-0.01645296,-0.009463009,-6.41629E-05,0.001243489,0.028501053
962,23/09/2018,-0.006497679,0.928198769,0.039009188,-0.014302453,0.011682112,-0.016062987,-0.011173238,0.000389118,0.001657167,0.029560576
963,24/09/2018,-0.006465324,0.926179454,0.039938528,-0.014300658,0.014479592,-0.01584879,-0.011918176,0.000531404,0.001672063,0.029957079
964,25/09/2018,-0.006375621,0.923575936,0.041869338,-0.015224264,0.015855883,-0.017503196,-0.005980332,0.001286035,0.001829105,0.030689265
965,26/09/2018,-0.006415517,0.920145852,0.042378967,-0.013729835,0.015052706,-0.015589675,-0.012542456,0.00109529,0.002793355,0.033291072
966,27/09/2018,-0.006280638,0.919125541,0.042890193,-0.013098169,0.013199039,-0.014104185,-0.016893818,0.001105129,0.001113897,0.037626496
967,28/09/2018,-0.006232869,0.919507673,0.043323191,-0.013102146,0.013092872,-0.013788282,-0.01769796,0.001364965,0.000837689,0.036203484
968,29/09/2018,-0.006158594,0.922621467,0.042682349,-0.013069822,0.011939209,-0.013242929,-0.019968613,0.001847225,-3.59068E-06,0.038598395
969,30/09/2018,-0.006042075,0.923753619,0.042317524,-0.01231872,0.009312026,-0.011418257,-0.027310027,0.004084427,0.0012381,0.038435943
970,01/10/2018,-0.006060789,0.923154362,0.042059876,-0.012042656,0.009662793,-0.011337308,-0.026887808,0.003098596,0.000607562,0.039749869
971,02/10/2018,-0.006042127,0.923217638,0.041851972,-0.011737377,0.009111491,-0.011088981,-0.028138854,0.003816093,0.000503877,0.040298217
972,03/10/2018,-0.006077438,0.923591083,0.041862718,-0.011404141,0.009172499,-0.010985146,-0.028996182,0.004150684,0.001633045,0.038518353
973,04/10/2018,-0.005893166,0.923853518,0.041086901,-0.010603395,0.00591079,-0.01213228,-0.026001539,0.004107555,0.003887622,0.035659703
974,05/10/2018,-0.005925617,0.923844237,0.040140608,-0.009905086,0.005829566,-0.012142444,-0.027187365,0.005949967,0.004215957,0.033832548
975,06/10/2018,-0.005882216,0.919686444,0.041468606,-0.009491687,0.005143815,-0.013003161,-0.024694843,0.006210952,0.003452406,0.035791815
976,07/10/2018,-0.005993339,0.918829254,0.041144916,-0.008987908,0.005974799,-0.013140398,-0.024929734,0.006680001,0.003905143,0.035892033
977,08/10/2018,-0.005823407,0.918279452,0.040791967,-0.008378926,0.00380634,-0.013677325,-0.023189351,0.006956678,0.003222766,0.036262046
978,09/10/2018,-0.005908003,0.915307566,0.040813993,-0.008694852,0.005098357,-0.015750993,-0.017243506,0.007630059,0.003922692,0.033412027
979,10/10/2018,-0.00593554,0.915159451,0.042362821,-0.009795283,0.004667363,-0.014997967,-0.020569464,0.007820856,0.007366261,0.031389065
980,11/10/2018,-0.005982436,0.914314454,0.042502842,-0.010582422,0.005015475,-0.01555164,-0.017421769,0.008298126,0.008575515,0.030625978
981,12/10/2018,-0.006030603,0.911885423,0.043509,-0.010772391,0.005969034,-0.016122547,-0.015741936,0.008179851,0.00869632,0.02966148
982,13/10/2018,-0.006109121,0.913824514,0.043278832,-0.010964757,0.006258417,-0.014985098,-0.018949183,0.007133961,0.010780444,0.029180127
983,14/10/2018,-0.006384822,0.921370143,0.04516409,-0.006046165,0.012235754,-0.032799912,-0.014591339,0.004923031,0.001485507,0.038370258
984,15/10/2018,-0.006401038,0.921462537,0.044887964,-0.00588277,0.012435889,-0.032727561,-0.014926958,0.005384092,0.001245135,0.0382444
985,16/10/2018,-0.00645508,0.920976449,0.044501642,-0.0061208,0.01296226,-0.032982155,-0.013950219,0.005126148,0.001380805,0.038982565
986,17/10/2018,-0.006528986,0.920442066,0.043841024,-0.006353815,0.013669464,-0.032883291,-0.013700866,0.00542874,0.001255258,0.040108225
987,18/10/2018,-0.006427374,0.920642161,0.04460346,-0.006542483,0.012904521,-0.032771823,-0.013511676,0.004472684,0.001335256,0.039142417
988,19/10/2018,-0.006321211,0.921284665,0.045063798,-0.007230447,0.011752918,-0.029912478,-0.016899455,0.004753106,0.001154574,0.039597125
989,20/10/2018,-0.006338962,0.920424526,0.045008992,-0.007282986,0.012252991,-0.029639064,-0.015518942,0.005142295,0.001776552,0.036443774
990,21/10/2018,-0.006355871,0.919876448,0.045127264,-0.005839756,0.012084078,-0.030632372,-0.016296661,0.004961214,0.001077845,0.038046775
991,22/10/2018,-0.006347923,0.919225193,0.04520984,-0.005697122,0.011928595,-0.031496512,-0.014345419,0.0048062,0.002299985,0.035377785
992,23/10/2018,-0.006277591,0.918299494,0.045925853,-0.005549288,0.010656813,-0.031010576,-0.015357991,0.005239366,0.003620552,0.033838782
993,24/10/2018,-0.006331293,0.918861167,0.044211899,-0.005111903,0.009902241,-0.030902491,-0.015762654,0.006289387,0.005549004,0.033311608
994,25/10/2018,-0.006936674,0.920454748,0.040340061,-0.006699847,0.016692458,-0.037458442,-0.00567798,0.008821967,0.005600202,0.03429254
995,26/10/2018,-0.007036372,0.919677773,0.039318073,-0.006887444,0.017316046,-0.037784919,-0.004017704,0.009642104,0.007601864,0.032059516
996,27/10/2018,-0.007180216,0.920240122,0.038477334,-0.006755954,0.019536806,-0.038988423,-0.002028373,0.009893113,0.006016672,0.033109752
997,28/10/2018,-0.007265609,0.921340796,0.037528877,-0.00610583,0.020927293,-0.039450825,0.001982276,0.008981459,0.006216847,0.029732731
998,29/10/2018,-0.007071165,0.921644983,0.03620462,-0.005856985,0.017233211,-0.039070053,0.006390933,0.00868613,0.010728493,0.022962787
999,30/10/2018,-0.007257162,0.920514441,0.036878797,-0.005469537,0.019722211,-0.040743601,0.007358966,0.008455618,0.010323264,0.023467921
1000,31/10/2018,-0.007396809,0.920507982,0.035850962,-0.006234201,0.021396105,-0.040043014,0.007595147,0.009069198,0.010197985,0.024156232
1001,01/11/2018,-0.007110894,0.919417235,0.035397283,-0.004688341,0.017068565,-0.042934516,0.014413867,0.008344361,0.010553222,0.023978435
1002,02/11/2018,-0.00755147,0.918240218,0.035732396,-0.005933372,0.022550816,-0.042771441,0.012434203,0.009305214,0.011464051,0.023832274
1003,03/11/2018,-0.007581623,0.918620201,0.034945274,-0.006461411,0.022643696,-0.041388273,0.01149183,0.009427382,0.012258496,0.023448787
1004,04/11/2018,-0.007644781,0.917744081,0.034731369,-0.005869379,0.022982384,-0.040915155,0.0114773,0.009538786,0.012527046,0.0234676
1005,05/11/2018,-0.007625073,0.919228281,0.034081557,-0.00481498,0.022103339,-0.041639634,0.010538616,0.009989611,0.013005356,0.022915515
1006,06/11/2018,-0.007565564,0.919312795,0.034413416,-0.004411078,0.021171144,-0.043036345,0.012790746,0.008304573,0.01412822,0.022037753
1007,07/11/2018,-0.007519428,0.918199219,0.035500331,-0.004043704,0.020461199,-0.04392044,0.013909422,0.007208432,0.014909639,0.021642507
1008,08/11/2018,-0.007386127,0.920752534,0.034650559,-0.00436357,0.018358054,-0.043268959,0.013968659,0.006121277,0.016768034,0.019889081
1009,09/11/2018,-0.007305565,0.922232595,0.034280635,-0.00430935,0.017475114,-0.042330867,0.013309805,0.005170015,0.016782941,0.019612849
1010,10/11/2018,-0.007320444,0.922211262,0.034256152,-0.004179729,0.017528429,-0.042627633,0.012764128,0.005877993,0.016709209,0.019743185
1011,11/11/2018,-0.007354779,0.921586109,0.034360771,-0.003998302,0.017831432,-0.043444753,0.01343385,0.005913417,0.016714017,0.02019801
1012,12/11/2018,-0.007383816,0.921226886,0.034170126,-0.002709574,0.018000941,-0.043385316,0.012957187,0.005993856,0.016302342,0.019868633
1013,13/11/2018,-0.007433372,0.919906695,0.035201143,-0.003228191,0.019258537,-0.044700736,0.015683281,0.005898512,0.016056999,0.019016597
1014,14/11/2018,-0.007877019,0.905584081,0.027377952,0.000601258,0.020751186,-0.020646216,-0.004845857,0.011917297,0.015632619,0.027692619
1015,15/11/2018,-0.007964932,0.906581538,0.027677466,0.002338419,0.021997496,-0.020662058,-0.009805617,0.011980666,0.015631375,0.028223672
1016,16/11/2018,-0.007953998,0.906430468,0.027284956,0.003220949,0.021248154,-0.02083362,-0.009829116,0.012231283,0.015066979,0.0285752
1017,17/11/2018,-0.007953389,0.906126069,0.027822727,0.002560491,0.021797454,-0.020828579,-0.00933426,0.012021236,0.015069841,0.028454184
1018,18/11/2018,-0.008052084,0.905684579,0.027328488,0.00390916,0.022988044,-0.022581375,-0.006971563,0.012096687,0.015583772,0.026123319
1019,19/11/2018,-0.008037545,0.906318074,0.026974921,0.005136559,0.022289605,-0.022372859,-0.006650719,0.011639616,0.015267219,0.024743198
1020,20/11/2018,-0.008048525,0.906296288,0.027258504,0.004797284,0.022874476,-0.022408574,-0.007459583,0.011774078,0.014927913,0.025612829
1021,21/11/2018,-0.008132908,0.904488923,0.028457105,0.004862695,0.025210063,-0.023910756,-0.004857509,0.010797886,0.013332292,0.026607952
1022,22/11/2018,-0.008122943,0.903860184,0.029123155,0.004475919,0.026102103,-0.024259179,-0.002986997,0.010623931,0.013112246,0.024263877
1023,23/11/2018,-0.008064316,0.906128226,0.0283774,0.00732673,0.023815931,-0.022193913,-0.005769135,0.009143629,0.011157496,0.025103593
1024,24/11/2018,-0.008069938,0.905955937,0.02813281,0.008379002,0.023241711,-0.02204852,-0.005537105,0.008759208,0.011406773,0.024473114
1025,25/11/2018,-0.008078441,0.905914693,0.028036055,0.008748658,0.023276273,-0.022239289,-0.005190549,0.008804165,0.011447956,0.023822591
1026,26/11/2018,-0.008048861,0.907131748,0.027874416,0.00830391,0.022613702,-0.021430321,-0.006578402,0.008667386,0.011383663,0.025245876
1027,27/11/2018,-0.008025902,0.90775339,0.026856432,0.010125029,0.021481661,-0.021090296,-0.005106236,0.00789389,0.012753042,0.02120315
1028,28/11/2018,-0.00799389,0.908840813,0.026642661,0.009458156,0.021459923,-0.02058607,-0.005325464,0.00786396,0.012466891,0.021018919
1029,29/11/2018,-0.008019584,0.909000497,0.026226213,0.010754767,0.021394478,-0.021047646,-0.006293819,0.008302219,0.012038628,0.021500736
1030,30/11/2018,-0.007906831,0.909469536,0.026565668,0.010911389,0.020079318,-0.019613072,-0.007991572,0.007760042,0.012317806,0.020617277
1031,01/12/2018,-0.007940503,0.909617409,0.026401271,0.010936359,0.020576629,-0.020068539,-0.008647452,0.008241942,0.011599957,0.021686826
1032,02/12/2018,-0.007942546,0.911340368,0.025570146,0.011355201,0.020022317,-0.020139818,-0.009724319,0.009039938,0.012055045,0.021473361
1033,03/12/2018,-0.007909133,0.91111746,0.026205237,0.010249248,0.02026695,-0.019712721,-0.008994097,0.008677886,0.01192658,0.020913809
1034,04/12/2018,-0.007878289,0.911619569,0.025949306,0.009825677,0.019562348,-0.01934646,-0.008693575,0.008768827,0.013226659,0.019496104
1035,05/12/2018,-0.00794033,0.91176149,0.025747656,0.010839915,0.020642515,-0.019734242,-0.007650579,0.007637198,0.011776467,0.020692572
1036,06/12/2018,-0.007975849,0.914151407,0.024391436,0.010942107,0.020534895,-0.020218345,-0.006898113,0.008449728,0.01274873,0.019130497
1037,07/12/2018,-0.007951244,0.914979813,0.02411083,0.010959027,0.020353849,-0.019895619,-0.008030485,0.008691481,0.012235821,0.019535184
1038,08/12/2018,-0.007967906,0.915055909,0.023980365,0.011101556,0.020524228,-0.020100922,-0.007903867,0.008763794,0.01211236,0.019687297
1039,09/12/2018,-0.007890136,0.91670532,0.023553856,0.010977981,0.019492198,-0.019275412,-0.010382391,0.009577393,0.01211195,0.019412593
1040,10/12/2018,-0.00800996,0.918518118,0.023652799,0.009321283,0.022549482,-0.020497931,-0.005819397,0.009048256,0.010253724,0.019111629
1041,11/12/2018,-0.007669123,0.919609301,0.023908511,0.00967512,0.017643509,-0.016146388,-0.011302534,0.007866314,0.014057103,0.01521874
1042,12/12/2018,-0.007605569,0.914723878,0.025022858,0.010168042,0.016468913,-0.016857601,-0.010298021,0.008191406,0.013434769,0.018162404
1043,13/12/2018,-0.007531209,0.911815959,0.025194654,0.01023229,0.015758153,-0.017564308,-0.006391235,0.008154791,0.012819309,0.018606479
1044,14/12/2018,-0.007695824,0.910701126,0.025946115,0.009984371,0.017787775,-0.018098921,-0.006639128,0.007452836,0.013764504,0.018426044
1045,15/12/2018,-0.00764467,0.912064068,0.026420169,0.008237529,0.017729536,-0.016870337,-0.007128857,0.007057856,0.014589129,0.016705776
1046,16/12/2018,-0.007647578,0.910963784,0.026364981,0.00827438,0.017571471,-0.01697812,-0.005677031,0.006534358,0.015055072,0.016709238
1047,17/12/2018,-0.007643684,0.910543194,0.026196887,0.00801374,0.017448749,-0.016678515,-0.004082122,0.00557664,0.015755769,0.016184592
1048,18/12/2018,-0.007703897,0.910044204,0.026046652,0.008467061,0.018107513,-0.016836649,-0.004438263,0.005069623,0.015340221,0.017620175
1049,19/12/2018,-0.0077874,0.909618906,0.025888967,0.00865237,0.018323666,-0.017228383,-0.004256185,0.005023629,0.017269952,0.016551894
1050,20/12/2018,-0.007824544,0.909389706,0.02541047,0.009071522,0.018333601,-0.017427266,-0.003987008,0.004812822,0.017828209,0.016659277
1051,21/12/2018,-0.007774407,0.909683918,0.0251068,0.009293988,0.017564957,-0.016699422,-0.003666229,0.004043496,0.018681268,0.015106749
1052,22/12/2018,-0.007653636,0.91208324,0.024748078,0.008332347,0.016412457,-0.014650191,-0.00409104,0.002719215,0.019201298,0.013747712
1053,23/12/2018,-0.007630472,0.911721705,0.026064674,0.00755962,0.017212024,-0.014736919,-0.004526593,0.003170596,0.017748967,0.013920911
1054,24/12/2018,-0.007473575,0.913958373,0.024802044,0.009662235,0.013837817,-0.01240948,-0.008028672,0.002099955,0.019616807,0.012085259
1055,25/12/2018,-0.007310309,0.913674297,0.024690051,0.008826447,0.01196457,-0.011914566,-0.006355823,0.002580557,0.019405227,0.011967127
1056,26/12/2018,-0.007376072,0.913887049,0.024742434,0.00849029,0.013014924,-0.012374783,-0.006061291,0.002725499,0.019290692,0.011884438
1057,27/12/2018,-0.007478327,0.915322928,0.023641899,0.008066594,0.013456793,-0.01332831,-0.002828606,0.00294621,0.021752038,0.009231549
1058,28/12/2018,-0.007514917,0.914790471,0.024115918,0.008090993,0.013690774,-0.013656658,-0.000766549,0.002397126,0.023187452,0.007065963
1059,29/12/2018,-0.007354049,0.914036709,0.024037077,0.009333472,0.011777223,-0.013323774,0.000248443,0.002224529,0.021704911,0.007754762
1060,30/12/2018,-0.007384879,0.914002416,0.02395554,0.009598835,0.012068408,-0.013427122,-0.000330706,0.002159622,0.021528834,0.00839915
1061,31/12/2018,-0.007396836,0.914152029,0.024116538,0.00975739,0.01224634,-0.013234204,-0.001319053,0.001968238,0.021324042,0.00885434
1062,01/01/2019,-0.007437501,0.914228441,0.023341244,0.010062397,0.012254542,-0.013454422,-0.002359801,0.002189566,0.020953046,0.011286807
1063,02/01/2019,-0.007369569,0.91534412,0.023612599,0.009476776,0.011883858,-0.012711062,-0.00379983,0.002497391,0.020464158,0.010963581
1064,03/01/2019,-0.007506291,0.913136681,0.022026762,0.009784887,0.012658047,-0.016164909,0.007181472,0.002766286,0.02234337,0.008495022
1065,04/01/2019,-0.006959493,0.91985344,0.021425665,0.008394729,0.010457685,-0.012593934,-0.002321006,0.003858533,0.019952285,0.009707716
1066,05/01/2019,-0.006947098,0.922099373,0.023800612,0.006579577,0.012089423,-0.011025244,-0.006154699,0.003714511,0.019459672,0.006498574
1067,06/01/2019,-0.00695936,0.922613066,0.023590463,0.006497587,0.012384395,-0.011249446,-0.005749649,0.00364152,0.019793978,0.006470862
1068,07/01/2019,-0.006817133,0.921913646,0.022655956,0.005924886,0.009627449,-0.010938974,-0.00225071,0.004074385,0.02096435,0.005421452
1069,08/01/2019,-0.006923417,0.921424481,0.022963785,0.005611293,0.01027425,-0.011504264,-0.001044835,0.004411004,0.021250886,0.004514709
1070,09/01/2019,-0.006778007,0.922166125,0.023010874,0.006367413,0.009863022,-0.010818386,-0.003182908,0.003939588,0.020468399,0.005083849
1071,10/01/2019,-0.007037772,0.921584441,0.022738445,0.005208707,0.011758476,-0.012655001,0.001429286,0.004456301,0.021761345,0.003787296
1072,11/01/2019,-0.007076411,0.921464906,0.022489201,0.00481882,0.012671765,-0.013202012,0.002841637,0.004515837,0.023123697,0.002536784
1073,12/01/2019,-0.007098231,0.921272034,0.022038934,0.004926495,0.012432711,-0.014004244,0.004915339,0.004796323,0.025430257,0.000470957
1074,13/01/2019,-0.006897352,0.922992116,0.021051261,0.005096687,0.011077113,-0.013797725,0.004959753,0.005261101,0.025616997,0.000122692
1075,14/01/2019,-0.007101091,0.921470105,0.021937654,0.004869651,0.011611028,-0.014272058,0.00612802,0.005589581,0.025594001,-0.000382975
1076,15/01/2019,-0.007216092,0.921340564,0.021985198,0.003793764,0.012739381,-0.015325783,0.010051608,0.006120495,0.025198113,-0.001636515
1077,16/01/2019,-0.007271283,0.922336601,0.021271493,0.003035684,0.013857505,-0.016022098,0.011707972,0.006315535,0.024566037,-0.000594667
1078,17/01/2019,-0.007480629,0.920683177,0.022422782,0.002828997,0.015765422,-0.016674847,0.01298753,0.005711996,0.025238517,-0.001980329
1079,18/01/2019,-0.007211936,0.923637632,0.021689655,0.003236042,0.015789365,-0.015658038,0.009435546,0.00517953,0.023117528,0.000310578
1080,19/01/2019,-0.006953788,0.924150447,0.021630152,0.003664107,0.014704997,-0.015046009,0.009056878,0.005015312,0.023352005,-0.00179032
1081,20/01/2019,-0.00713167,0.922736315,0.022458907,0.003326866,0.015899137,-0.015398266,0.009562456,0.005077058,0.022392434,-0.001434479
1082,21/01/2019,-0.00708797,0.924253677,0.021454496,0.003967463,0.015208012,-0.015354732,0.00820767,0.00469586,0.024640859,-0.000700999
1083,22/01/2019,-0.006879331,0.924069094,0.02119399,0.003963108,0.01389746,-0.015561533,0.010936959,0.00524258,0.025841524,-0.004684347
1084,23/01/2019,-0.006925295,0.92370938,0.021456047,0.003803114,0.013661371,-0.015682214,0.011691629,0.005648932,0.025570219,-0.005037457
1085,24/01/2019,-0.007098145,0.923477277,0.020868097,0.003546571,0.014440942,-0.016065177,0.011260721,0.005487428,0.025893524,-0.002297799
1086,25/01/2019,-0.006581185,0.926891549,0.019603109,0.004464859,0.013695176,-0.01414986,0.005785605,0.004098572,0.024361085,-0.000149926
1087,26/01/2019,-0.006585139,0.926404201,0.019815688,0.005061138,0.013726521,-0.014021224,0.004563024,0.003608385,0.02554321,-0.000588935
1088,27/01/2019,-0.006511834,0.926689135,0.019518458,0.005334577,0.012874104,-0.013706063,0.003672164,0.003813595,0.02548808,-0.000187226
1089,28/01/2019,-0.006524147,0.92622199,0.019858474,0.005228675,0.012410127,-0.013516604,0.004243997,0.003703389,0.025960074,-0.000926749
1090,29/01/2019,-0.006211402,0.927187549,0.019082948,0.004993363,0.010802815,-0.012942773,0.005616425,0.003912869,0.025079354,-0.002043239
1091,30/01/2019,-0.005990109,0.928214501,0.017958269,0.004984158,0.008582217,-0.012251056,0.005849687,0.004218634,0.024627476,-0.001108704
1092,31/01/2019,-0.005963653,0.928957096,0.016970657,0.003883006,0.008983549,-0.012375042,0.006961699,0.004110776,0.025328751,-0.000607101
1093,01/02/2019,-0.00551356,0.931376852,0.015442088,0.005040745,0.007412204,-0.010573109,0.001805419,0.002605071,0.026086101,0.001219628
1094,02/02/2019,-0.005489642,0.929986274,0.015745501,0.00483939,0.007905774,-0.010901133,0.003995125,0.001986242,0.027805132,-0.001672755
1095,03/02/2019,-0.005516539,0.930376843,0.01573432,0.004907027,0.008552455,-0.0107101,0.002471791,0.001674221,0.026960949,2.63699E-05
1096,04/02/2019,-0.007299738,0.940841214,0.007659953,0.00966997,0.00723631,-0.00921937,-0.000646583,0.003867186,0.030699199,-0.007305052
1097,05/02/2019,-0.007416692,0.943544274,0.008282654,0.009075089,0.009742967,-0.007699928,-0.006868253,0.003747515,0.030077969,-0.007871557
1098,06/02/2019,-0.007250304,0.944377189,0.008610301,0.009377867,0.008956118,-0.007070288,-0.00774441,0.003978166,0.026764411,-0.006595644
1099,07/02/2019,-0.007082664,0.94365022,0.008060305,0.010033434,0.006765204,-0.007825303,-0.003795082,0.004306352,0.025489066,-0.005865318
1100,08/02/2019,-0.007134176,0.944154385,0.0079822,0.011264947,0.007037693,-0.007750058,-0.005920069,0.004220449,0.026053055,-0.006960357
1101,09/02/2019,-0.00738742,0.944611663,0.007564213,0.013065457,0.009030422,-0.008247562,-0.0097027,0.003914149,0.02833351,-0.00832284
1102,10/02/2019,-0.007376348,0.991262689,0.009372045,0.013111429,0.008905737,-0.007697791,-0.011921095,0.00333874,0.028093223,-0.006624808
1103,11/02/2019,-0.007245358,0.988085488,0.013847362,0.015396824,0.006746648,-0.003149943,-0.026818826,0.002634854,0.030944258,-0.010845257
1104,12/02/2019,-0.007092176,0.993866515,0.013431024,0.016106831,0.005847106,-0.003596773,-0.024605275,0.002614675,0.029602154,-0.011017971
1105,13/02/2019,-0.007202245,0.993344209,0.013405678,0.016196665,0.006152055,-0.003967116,-0.024922051,0.002755309,0.030000987,-0.009957653
1106,14/02/2019,-0.007056265,0.992712236,0.012878285,0.016717787,0.004979657,-0.004352384,-0.022452141,0.002832979,0.029348551,-0.010587272
1107,15/02/2019,-0.007032225,0.991700125,0.012733131,0.017106414,0.004736898,-0.004903625,-0.021011632,0.002869635,0.02814758,-0.009519882
1108,16/02/2019,-0.007025808,0.991101964,0.013358689,0.016984909,0.005520056,-0.004840689,-0.021278669,0.002627007,0.025396134,-0.00726695
1109,17/02/2019,-0.007077732,0.991259095,0.013572725,0.016700851,0.006013464,-0.004819665,-0.021890004,0.002492194,0.026101502,-0.007419626
1110,18/02/2019,-0.007110914,0.990270752,0.012765274,0.017580455,0.005867643,-0.005593955,-0.020109793,0.002515549,0.02657845,-0.007699597
1111,19/02/2019,-0.007120485,0.990801193,0.012629452,0.017592803,0.005819901,-0.005500265,-0.020396665,0.002582717,0.027191607,-0.008573931
1112,20/02/2019,-0.00703599,0.986588171,0.012193801,0.019135564,0.006204967,-0.006961057,-0.015566306,0.002050594,0.021902929,-0.004134001
1113,21/02/2019,-0.007101622,0.989061464,0.011859325,0.01935535,0.006299473,-0.006538289,-0.018058513,0.00235323,0.024136493,-0.00686804
1114,22/02/2019,-0.007104201,0.989280272,0.009882084,0.021933659,0.005402293,-0.007603163,-0.016725394,0.002801216,0.0253076,-0.008858071
1115,23/02/2019,-0.00718789,0.98886552,0.009981257,0.021780382,0.005949779,-0.007858373,-0.016826881,0.002681935,0.025985842,-0.008516023
1116,24/02/2019,-0.007104969,0.988544167,0.010797329,0.021610583,0.006242243,-0.00755141,-0.017740835,0.002434652,0.023594893,-0.006156919
1117,25/02/2019,-0.007161207,0.989192639,0.010033499,0.022113816,0.006045841,-0.007711366,-0.017320744,0.002761878,0.024306031,-0.007847885
1118,26/02/2019,-0.007077329,0.988924774,0.010223391,0.022374717,0.00609271,-0.007573658,-0.01697981,0.002672443,0.021642203,-0.006604379
1119,27/02/2019,-0.00705597,0.988771418,0.009035224,0.023087344,0.004840103,-0.008013601,-0.014939884,0.003078425,0.02333755,-0.008667433
1120,28/02/2019,-0.006958081,0.988912806,0.009104688,0.02274907,0.004066394,-0.007618039,-0.014334851,0.003228033,0.022579908,-0.008884601
1121,01/03/2019,-0.007082872,0.988820452,0.010111903,0.022270807,0.005549637,-0.007623012,-0.016921555,0.002868654,0.022712369,-0.006709398
1122,02/03/2019,-0.006981632,0.988515182,0.009943131,0.022305549,0.004704072,-0.007490533,-0.015664982,0.003024072,0.021620763,-0.00665223
1123,03/03/2019,-0.006875446,0.987991309,0.010797207,0.022946549,0.00346515,-0.007026653,-0.014529187,0.002451153,0.021760744,-0.008447191
1124,04/03/2019,-0.006820616,0.987800283,0.010849509,0.024343701,0.00222486,-0.006942171,-0.012452685,0.001850895,0.023551015,-0.01274547
1125,05/03/2019,-0.006629668,0.987700455,0.010811169,0.023652942,0.000131814,-0.006320285,-0.010873924,0.002339176,0.022920996,-0.013011868
1126,06/03/2019,-0.006756827,0.988178693,0.010253442,0.023330184,-0.001290221,-0.006084617,-0.009449208,0.003149194,0.024763564,-0.015816896
1127,07/03/2019,-0.006765849,0.988553868,0.009422483,0.02305967,-0.001773782,-0.006161396,-0.007924639,0.003425836,0.026300515,-0.018166035
1128,08/03/2019,-0.007349742,0.987325744,0.010145593,0.024336099,-0.001577456,-0.006385269,-0.00570312,0.003525106,0.026789453,-0.021735054
1129,09/03/2019,-0.006920973,0.989157783,0.010994281,0.023217178,-0.000618125,-0.005229902,-0.007473442,0.002351799,0.025314218,-0.022292443
1130,10/03/2019,-0.007355292,0.988700699,0.012602869,0.023006453,0.002131639,-0.005170998,-0.009077753,0.001797205,0.023866619,-0.021573422
1131,11/03/2019,-0.00734541,0.989943115,0.014295555,0.022211786,0.007172212,-0.004712433,-0.01270569,-0.000157015,0.020601022,-0.020279461
1132,12/03/2019,-0.007330299,0.991284535,0.014621617,0.021702273,0.006186446,-0.00393336,-0.014203812,0.000334753,0.021224426,-0.021090947
1133,13/03/2019,-0.006428842,0.992971941,0.014134506,0.019935828,-0.000904038,-0.001662835,-0.012677031,0.001979706,0.019683671,-0.020828408
1134,14/03/2019,-0.007241826,0.993109544,0.014427605,0.021528395,0.001198776,-0.001959664,-0.012122444,0.002548329,0.017640848,-0.023860276
1135,15/03/2019,-0.007333213,0.991973929,0.015529856,0.02417271,0.003737037,-0.00242086,-0.012823,0.001152152,0.015517048,-0.02244352
1136,16/03/2019,-0.007368757,0.992770229,0.014412858,0.023171621,0.000991469,-0.002069639,-0.011640984,0.002813196,0.017897502,-0.024133192
1137,17/03/2019,-0.007773903,0.987291627,0.01411224,0.025078317,0.001807877,-0.004640201,-0.008258,0.0026494,0.018301191,-0.019366345
1138,18/03/2019,-0.007737882,0.987370365,0.013864329,0.025128951,0.00281284,-0.00484839,-0.008746771,0.002486884,0.016849486,-0.018289144
1139,19/03/2019,-0.006061031,0.989403975,0.007550066,0.016034221,0.012171573,0.008568535,-0.05631775,0.005839765,0.001610306,0.043414178
1140,20/03/2019,-0.006136133,1.007661738,0.009612996,0.01599157,0.01275663,0.004337028,-0.049988074,0.00495974,-0.00027144,0.045159178
1141,21/03/2019,-0.005840432,1.010906432,0.006784905,0.016010894,0.011307057,0.006084289,-0.052653337,0.006378989,0.00012093,0.04449335
1142,22/03/2019,-0.005508178,1.012986617,0.005807673,0.015405346,0.011200537,0.00497557,-0.052629181,0.006635606,0.000474993,0.044013756
1143,23/03/2019,-0.005202797,1.012450169,0.004998901,0.01598538,0.007763371,0.008972089,-0.053816548,0.006414712,0.003391211,0.040389164
1144,24/03/2019,-0.005310438,1.014753728,0.008065357,0.014335215,0.006065937,0.008979657,-0.056989039,0.007002172,0.003955575,0.027734367
1145,25/03/2019,-0.005645234,1.015084684,0.007253862,0.014344131,0.007731865,0.011365241,-0.059780711,0.007052323,0.004587354,0.027168335
1146,26/03/2019,-0.005450933,1.015768341,0.008582795,0.014074396,0.005721714,0.008022354,-0.057637183,0.007113462,0.007153569,0.025950004
1147,27/03/2019,-0.005607931,1.01505105,0.009331347,0.015468654,0.005682959,0.007478739,-0.058225042,0.007093099,0.006409361,0.026712958
1148,28/03/2019,-0.00603445,1.015093127,0.010061501,0.014332588,0.006994034,0.009452052,-0.060336186,0.006864597,0.008627839,0.025188039
1149,29/03/2019,-0.006131927,1.012236208,0.012611529,0.014835266,0.006070886,0.010498243,-0.059636899,0.006045993,0.007171755,0.02629799
1150,30/03/2019,-0.005832302,1.012704084,0.014898496,0.013632704,0.005012386,0.007693331,-0.057700232,0.004878069,0.010944849,0.024213753
1151,31/03/2019,-0.005915194,1.012034237,0.017214565,0.013571365,0.003589078,0.006555577,-0.057121283,0.004365435,0.013674744,0.022914086
1152,01/04/2019,-0.005943651,1.011923104,0.017962521,0.013604661,0.003347386,0.006341109,-0.056963924,0.004377226,0.014051831,0.022744132
1153,02/04/2019,-0.005978579,1.011108947,0.018641892,0.013844919,0.002571291,0.006668196,-0.056696195,0.004380184,0.013636318,0.023096126
1154,03/04/2019,-0.006052986,1.009470164,0.022584108,0.014015052,0.002238472,0.006856707,-0.056077761,0.003922138,0.012534893,0.023893769
1155,04/04/2019,-0.006210307,1.008911118,0.023250846,0.013938024,0.002373982,0.006937664,-0.05602105,0.004056867,0.011869235,0.024316562
1156,05/04/2019,-0.005935415,1.008335793,0.023321051,0.014323836,0.001781988,0.006899802,-0.055144099,0.003577092,0.011052493,0.024856226
1157,06/04/2019,-0.005951533,1.009535942,0.022614626,0.01402045,0.002700943,0.006888053,-0.056241319,0.003454108,0.012663157,0.023788747
1158,07/04/2019,-0.005855376,1.009985487,0.022197419,0.014273412,0.002642334,0.006848709,-0.056603041,0.003273705,0.013489639,0.023319664
1159,08/04/2019,-0.005898304,1.010247485,0.021926971,0.014074482,0.003034675,0.006844036,-0.056759246,0.003415747,0.013357654,0.023332929
1160,09/04/2019,-0.005836215,1.010199951,0.022310258,0.014275667,0.003118328,0.006203731,-0.056527757,0.002991095,0.014116042,0.022972391
1161,10/04/2019,-0.005716724,1.009818524,0.022769384,0.014522522,0.00262835,0.005970446,-0.056098725,0.002600288,0.014436709,0.022910657
1162,11/04/2019,-0.005857667,1.00798535,0.025748554,0.015340479,0.001869579,0.002818752,-0.053669841,0.002015138,0.015457294,0.022883378
1163,12/04/2019,-0.005800167,1.007985797,0.025429081,0.015613475,0.0014156,0.002252079,-0.053020894,0.002245932,0.015209614,0.02309433
1164,13/04/2019,-0.006398752,1.006510198,0.028425726,0.016108952,0.001810191,0.002849714,-0.054848156,0.001965961,0.016282514,0.022803226
1165,14/04/2019,-0.006539159,1.005373388,0.029855753,0.016104895,0.000936053,0.001612101,-0.053141136,0.002214727,0.015973501,0.02318434
1166,15/04/2019,-0.006054397,1.005176542,0.028687696,0.016568173,-0.001394394,0.003814644,-0.05324062,0.002120041,0.015220773,0.023661401
1167,16/04/2019,-0.006077709,1.005847284,0.027244657,0.017281823,-0.001920767,0.00294897,-0.052927762,0.003092194,0.014852163,0.023961998
1168,17/04/2019,-0.005903991,1.006126998,0.027635887,0.016251211,-0.002033262,0.002698838,-0.052206113,0.002550694,0.016335251,0.022994552
1169,18/04/2019,-0.006206339,1.005411016,0.028387075,0.016544356,-0.002285531,0.003432104,-0.052918655,0.003027439,0.015641681,0.023493662
1170,19/04/2019,-0.005919544,1.006233182,0.026848195,0.016529605,-0.003411472,0.003859382,-0.052704469,0.003344616,0.016020933,0.023224373
1171,20/04/2019,-0.005874222,1.005828799,0.027127593,0.017453459,-0.002838801,0.003178043,-0.052715608,0.002841897,0.015455709,0.023701742
1172,21/04/2019,-0.006204935,1.004918241,0.027677192,0.017619943,-0.002290236,0.003362812,-0.052665876,0.003462759,0.013058022,0.025054201
1173,22/04/2019,-0.006336945,1.004751865,0.027917948,0.01708409,-0.003089351,0.004289662,-0.052844316,0.003988215,0.013158929,0.024952307


==> data_tabla_coeficientes_fm3.csv <==
index,date,DK1_won_da,DK1_woff_da,DK2_won_da,DK2_woff_da,ones
0,04/02/2016,0.933911416,0.034594327,-0.056459125,-0.009814085,-0.001039643
1,05/02/2016,0.941550897,0.034012924,-0.061347785,-0.008105128,-0.00108401
2,06/02/2016,0.940427517,0.034378998,-0.064672295,-0.005627631,-0.001176702
3,07/02/2016,0.941076918,0.034534902,-0.065599996,-0.005425791,-0.001182082
4,08/02/2016,0.938859869,0.034584137,-0.063087218,-0.005741969,-0.00118112
5,09/02/2016,0.932753427,0.034800124,-0.055369702,-0.008744702,-0.001086275
6,10/02/2016,0.932543457,0.03512783,-0.057525747,-0.007959151,-0.001110159
7,11/02/2016,0.934340363,0.034533163,-0.058095844,-0.00883521,-0.00106425
8,12/02/2016,0.933203462,0.034300221,-0.053675986,-0.010540835,-0.001011741
9,13/02/2016,0.932530089,0.034887294,-0.053477365,-0.010595828,-0.001014096
10,14/02/2016,0.932873813,0.035000244,-0.053006805,-0.011561787,-0.00097426
11,15/02/2016,0.93496999,0.034929481,-0.05524581,-0.01158133,-0.000961228
12,16/02/2016,0.933468821,0.034990791,-0.054746629,-0.01041607,-0.001016224
13,17/02/2016,0.932541631,0.036104855,-0.055474483,-0.010041002,-0.00103591
14,18/02/2016,0.934217352,0.03651791,-0.057330954,-0.01052327,-0.001007296
15,19/02/2016,0.938529572,0.037691868,-0.062453194,-0.010175026,-0.001005438
16,20/02/2016,0.936252274,0.039098629,-0.056870691,-0.014823916,-0.00083635
17,21/02/2016,0.936494501,0.038921883,-0.058450872,-0.01361839,-0.000880212
18,22/02/2016,0.93719806,0.042831281,-0.062255905,-0.013384637,-0.0008977
19,23/02/2016,0.93388723,0.043477038,-0.057055417,-0.01696482,-0.00076743
20,24/02/2016,0.931506361,0.042531379,-0.056800868,-0.015056936,-0.000845446
21,25/02/2016,0.927957397,0.045403345,-0.055735391,-0.015254238,-0.000860469
22,26/02/2016,0.926667839,0.044686089,-0.058057617,-0.01127126,-0.001020354
23,27/02/2016,0.925302603,0.046214889,-0.059069468,-0.010826591,-0.001043897
24,28/02/2016,0.926047294,0.046389026,-0.061230295,-0.009896226,-0.001074816
25,29/02/2016,0.925290862,0.047110268,-0.060187009,-0.010476339,-0.001059616
26,01/03/2016,0.922442292,0.047204474,-0.061250399,-0.006955968,-0.001210527
27,02/03/2016,0.923584343,0.049320323,-0.062414714,-0.007919341,-0.001177122
28,03/03/2016,0.933447554,0.052587578,-0.069568122,-0.01267032,-0.000952775
29,04/03/2016,0.934438262,0.054585344,-0.068928473,-0.015721723,-0.000834162
30,05/03/2016,0.933650423,0.056956883,-0.071147106,-0.014767972,-0.000880719
31,06/03/2016,0.933762643,0.056492756,-0.072172486,-0.013203334,-0.000942357
32,07/03/2016,0.931339211,0.056977859,-0.068852557,-0.013797545,-0.00093717
33,08/03/2016,0.931277097,0.0569187,-0.06862792,-0.013912322,-0.000932822
34,09/03/2016,0.930759489,0.056976548,-0.067548783,-0.014688302,-0.000903946
35,10/03/2016,0.932222187,0.056957117,-0.069360438,-0.014482405,-0.000903522
36,11/03/2016,0.934295482,0.057678876,-0.07104315,-0.015640433,-0.000848091
37,12/03/2016,0.932196972,0.060067881,-0.068499586,-0.017717607,-0.000785101
38,13/03/2016,0.937973532,0.058402164,-0.073002363,-0.017826606,-0.000746165
39,14/03/2016,0.940665329,0.057197661,-0.075807342,-0.016662281,-0.000775805
40,15/03/2016,0.932996455,0.060657513,-0.072102379,-0.015538699,-0.000867211
41,16/03/2016,0.930120209,0.062967728,-0.070771945,-0.015760145,-0.000879567
42,17/03/2016,0.932048064,0.061995758,-0.073334192,-0.015171009,-0.000885568
43,18/03/2016,0.931664055,0.061133216,-0.073360914,-0.014515888,-0.000908016
44,19/03/2016,0.932032726,0.060282064,-0.07343855,-0.014058436,-0.000922384
45,20/03/2016,0.934699017,0.057822455,-0.071709574,-0.01558477,-0.000848601
46,21/03/2016,0.937428353,0.058732269,-0.074205506,-0.01638589,-0.000806746
47,22/03/2016,0.936378741,0.058760104,-0.07419702,-0.015550424,-0.000843733
48,23/03/2016,0.932878863,0.060183382,-0.069538613,-0.017713436,-0.000780996
49,24/03/2016,0.931737746,0.059955869,-0.068671416,-0.01731241,-0.000801571
50,25/03/2016,0.933366653,0.056974165,-0.071391174,-0.013996563,-0.000914872
51,26/03/2016,0.933854216,0.055932381,-0.072440872,-0.012659086,-0.000961892
52,27/03/2016,0.93400783,0.05596114,-0.072534746,-0.012734675,-0.000958266
53,28/03/2016,0.934610293,0.056877392,-0.072292605,-0.014381929,-0.000892366
54,29/03/2016,0.931687999,0.057783934,-0.068644159,-0.015996989,-0.000844897
55,30/03/2016,0.928924669,0.058431193,-0.068449511,-0.014389855,-0.000920735
56,31/03/2016,0.924246563,0.056835711,-0.063634731,-0.012867666,-0.001002681
57,01/04/2016,0.925525906,0.05487591,-0.064913173,-0.01137422,-0.001049343
58,02/04/2016,0.925968012,0.054334303,-0.064655647,-0.011419232,-0.001045428
59,03/04/2016,0.926777374,0.058167177,-0.065752805,-0.011284439,-0.003652902
60,04/04/2016,0.928214476,0.0576273,-0.064380406,-0.013168627,-0.003621675
61,05/04/2016,0.928504943,0.05774818,-0.065191619,-0.012750842,-0.003700359
62,06/04/2016,0.928372463,0.057815939,-0.064582944,-0.013003919,-0.00371135
63,07/04/2016,0.927483421,0.058234851,-0.063152467,-0.012896813,-0.003981858
64,08/04/2016,0.927676935,0.05820549,-0.061761239,-0.013943814,-0.003922284
65,09/04/2016,0.918564916,0.060283534,-0.054651552,-0.013044081,-0.00421786
66,10/04/2016,0.921038451,0.059700062,-0.056651514,-0.012923879,-0.004179122
67,11/04/2016,0.920378087,0.060651072,-0.056436078,-0.013428142,-0.004245294
68,12/04/2016,0.921274037,0.060834148,-0.057801103,-0.013455319,-0.004105373
69,13/04/2016,0.921607117,0.062100128,-0.063413904,-0.009528181,-0.00401038
70,14/04/2016,0.92493911,0.060293915,-0.061189811,-0.013363323,-0.003974565
71,15/04/2016,0.92118252,0.06516416,-0.062177433,-0.013269582,-0.004037477
72,16/04/2016,0.917076222,0.068693263,-0.058712735,-0.016702893,-0.003575552
73,17/04/2016,0.915126584,0.070695025,-0.054016625,-0.021225149,-0.002942952
74,18/04/2016,0.911868324,0.071412614,-0.053667999,-0.019745458,-0.002899416
75,19/04/2016,0.914413816,0.071058237,-0.055777496,-0.01967361,-0.002574439
76,20/04/2016,0.914589722,0.071654637,-0.055257453,-0.01926048,-0.003002461
77,21/04/2016,0.917115981,0.070583083,-0.052824719,-0.02062844,-0.003065926
78,22/04/2016,0.919048102,0.069863671,-0.051070539,-0.022317438,-0.002966288
79,23/04/2016,0.920276177,0.070754507,-0.050347237,-0.023842676,-0.002941415
80,24/04/2016,0.921878804,0.071677065,-0.053320777,-0.023535775,-0.002952183
81,25/04/2016,0.92179321,0.07138873,-0.053106213,-0.023363286,-0.003005187
82,26/04/2016,0.922594303,0.071542322,-0.053902453,-0.02375125,-0.00282599
83,27/04/2016,0.923716866,0.071706767,-0.054277609,-0.024990519,-0.002898715
84,28/04/2016,0.924054545,0.071858021,-0.053412371,-0.025586258,-0.00306968
85,29/04/2016,0.926564869,0.072108006,-0.056375249,-0.025745443,-0.002876674
86,30/04/2016,0.92520131,0.07428291,-0.055337512,-0.02747374,-0.003002837
87,01/05/2016,0.923441206,0.075640409,-0.056001488,-0.026525354,-0.003153578
88,02/05/2016,0.922323282,0.077419461,-0.054961077,-0.028556343,-0.002871461
89,03/05/2016,0.924409481,0.076172,-0.055679727,-0.02892057,-0.002428477
90,04/05/2016,0.928415407,0.075232335,-0.058259445,-0.030358586,-0.001898339
91,05/05/2016,0.928997097,0.074049795,-0.058880869,-0.029762652,-0.001264833
92,06/05/2016,0.929878901,0.075419004,-0.059498883,-0.030756471,-0.00185058
93,07/05/2016,0.927709889,0.077535837,-0.058108928,-0.032082326,-0.001906418
94,08/05/2016,0.926000164,0.075113251,-0.055713209,-0.029290759,-0.00214792
95,09/05/2016,0.919766812,0.079991694,-0.053282908,-0.030796822,-0.002378159
96,10/05/2016,0.920498241,0.082448648,-0.055331562,-0.032333098,-0.002460113
97,11/05/2016,0.921298054,0.081494525,-0.056570834,-0.031230789,-0.002312196
98,12/05/2016,0.918106642,0.085787092,-0.054763631,-0.034087493,-0.002683552
99,13/05/2016,0.909495168,0.090336514,-0.048089622,-0.036941747,-0.002895459
100,14/05/2016,0.908416428,0.092638907,-0.051663306,-0.036682555,-0.002773759
101,15/05/2016,0.904587175,0.092232366,-0.048410556,-0.034841698,-0.003441611
102,16/05/2016,0.903773016,0.08839003,-0.045722322,-0.033041255,-0.003529482
103,17/05/2016,0.904554695,0.087050306,-0.042108553,-0.034065565,-0.003335734
104,18/05/2016,0.907557018,0.091319879,-0.050754905,-0.035072404,-0.00327957
105,19/05/2016,0.911877736,0.091263402,-0.057804264,-0.033585819,-0.003339417
106,20/05/2016,0.90891645,0.088762867,-0.055081049,-0.030082427,-0.00408583
107,21/05/2016,0.911655608,0.085853792,-0.051677795,-0.032539036,-0.003388928
108,22/05/2016,0.904174443,0.089239403,-0.046341954,-0.033667483,-0.003281452
109,23/05/2016,0.903790055,0.089732147,-0.046190828,-0.033455035,-0.003655735
110,24/05/2016,0.903201727,0.090058444,-0.046425962,-0.033187631,-0.003680585
111,25/05/2016,0.903272443,0.089468562,-0.045217248,-0.033842617,-0.003436543
112,26/05/2016,0.903038736,0.088216071,-0.045746762,-0.031667796,-0.003851036
113,27/05/2016,0.897010072,0.086085521,-0.041050437,-0.029082545,-0.004002858
114,28/05/2016,0.89624276,0.087417316,-0.045112503,-0.025753303,-0.00451832
115,29/05/2016,0.894262688,0.085394206,-0.037900563,-0.02649798,-0.004584835
116,30/05/2016,0.894001083,0.083564482,-0.031328914,-0.028241075,-0.004597438
117,31/05/2016,0.894054732,0.08234291,-0.0185875,-0.036601125,-0.004177182
118,01/06/2016,0.902904948,0.080265661,-0.0287503,-0.035823614,-0.004060799
119,02/06/2016,0.906049403,0.079097136,-0.031346708,-0.036657344,-0.003702465
120,03/06/2016,0.9075898,0.078627384,-0.032627177,-0.03819724,-0.003186539
121,04/06/2016,0.91130827,0.078264811,-0.037522417,-0.037245958,-0.003252674
122,05/06/2016,0.910799536,0.079253961,-0.040251991,-0.035554344,-0.003607441
123,06/06/2016,0.908406602,0.079192857,-0.037667381,-0.034616796,-0.003996297
124,07/06/2016,0.910483078,0.079485439,-0.041653162,-0.033696248,-0.004083926
125,08/06/2016,0.905696669,0.08023024,-0.035950007,-0.034623222,-0.004057081
126,09/06/2016,0.904464819,0.081450772,-0.040261162,-0.033719517,-0.004073495
127,10/06/2016,0.908294143,0.079549704,-0.043029261,-0.03328653,-0.00409111
128,11/06/2016,0.907488846,0.080905181,-0.043582784,-0.033213188,-0.004081921
129,12/06/2016,0.912843756,0.079281428,-0.049571031,-0.032267522,-0.004098505
130,13/06/2016,0.911507873,0.079720264,-0.048671916,-0.032396304,-0.004092855
131,14/06/2016,0.911103412,0.079891337,-0.048375309,-0.032441472,-0.004091092
132,15/06/2016,0.91078178,0.079385989,-0.047348094,-0.031706553,-0.00422945
133,16/06/2016,0.911805196,0.079270774,-0.047543565,-0.032594476,-0.004098296
134,17/06/2016,0.910475778,0.079393504,-0.047545903,-0.031983209,-0.004177587
135,18/06/2016,0.907868326,0.077926289,-0.042734983,-0.033249526,-0.004094465
136,19/06/2016,0.909434076,0.077757271,-0.043582663,-0.033151805,-0.00410057
137,20/06/2016,0.915161156,0.077027007,-0.045692631,-0.032970287,-0.004125584
138,21/06/2016,0.915448125,0.078120753,-0.047776908,-0.032650679,-0.00411884
139,22/06/2016,0.915583823,0.079889929,-0.051037478,-0.032140364,-0.004106595
140,23/06/2016,0.915975778,0.079136936,-0.049851505,-0.03256985,-0.004044037
141,24/06/2016,0.917915745,0.076548838,-0.043263053,-0.034046667,-0.003983383
142,25/06/2016,0.921313206,0.075313803,-0.045874402,-0.033114299,-0.004160116
143,26/06/2016,0.924163426,0.074139443,-0.047668247,-0.032966902,-0.004138395
144,27/06/2016,0.926977756,0.072485811,-0.049338108,-0.032588364,-0.004187719
145,28/06/2016,0.924638089,0.07280577,-0.046389803,-0.033542226,-0.004032436
146,29/06/2016,0.922355524,0.074795853,-0.045657398,-0.035254274,-0.003540199
147,30/06/2016,0.923798245,0.073736147,-0.04863858,-0.033372427,-0.003949821
148,01/07/2016,0.925076672,0.072281256,-0.046065292,-0.033796519,-0.003976445
149,02/07/2016,0.922350841,0.074684507,-0.053222776,-0.031881682,-0.00412083
150,03/07/2016,0.92025312,0.075641143,-0.053503971,-0.03169142,-0.004135859
151,04/07/2016,0.925293648,0.074783696,-0.057081962,-0.031347313,-0.004112302
152,05/07/2016,0.929205323,0.073780666,-0.057861029,-0.031181844,-0.004174536
153,06/07/2016,0.929674552,0.075304862,-0.060194789,-0.030843594,-0.004166833
154,07/07/2016,0.933450172,0.073985469,-0.057779797,-0.031381458,-0.004194813
155,08/07/2016,0.931969118,0.07256213,-0.050086723,-0.032661462,-0.004210034
156,09/07/2016,0.930593984,0.075791648,-0.051779154,-0.032440943,-0.004189902
157,10/07/2016,0.930010127,0.07643276,-0.052659094,-0.032284938,-0.004183097
158,11/07/2016,0.930846957,0.076049906,-0.053155296,-0.031826892,-0.004246141
159,12/07/2016,0.929595454,0.07491481,-0.051131601,-0.031419953,-0.004351528
160,13/07/2016,0.925662939,0.077295746,-0.046900404,-0.03319606,-0.004173094
161,14/07/2016,0.923893139,0.077471823,-0.043515628,-0.033749144,-0.004172005
162,15/07/2016,0.92421802,0.077224934,-0.042405884,-0.033954185,-0.004176946
163,16/07/2016,0.92348841,0.076021579,-0.038491917,-0.035911904,-0.003786253
164,17/07/2016,0.925076123,0.076359544,-0.042054724,-0.034014827,-0.004184483
165,18/07/2016,0.92424283,0.075509381,-0.039805289,-0.034560058,-0.004125843
166,19/07/2016,0.935606494,0.072056539,-0.047492299,-0.035077281,-0.003688645
167,20/07/2016,0.935443106,0.072064485,-0.046464158,-0.035500543,-0.003617387
168,21/07/2016,0.93509755,0.072648586,-0.047398489,-0.03490851,-0.003742388
169,22/07/2016,0.936175391,0.074296321,-0.051625655,-0.03404036,-0.003797506
170,23/07/2016,0.935374888,0.075002263,-0.051520538,-0.034412144,-0.003685152
171,24/07/2016,0.936120197,0.073994936,-0.051235155,-0.034012642,-0.003824115
172,25/07/2016,0.936294854,0.073596027,-0.050294672,-0.03492304,-0.003602535
173,26/07/2016,0.930725078,0.074046338,-0.045688267,-0.036837156,-0.003198486
174,27/07/2016,0.929163487,0.074138694,-0.04514321,-0.037411732,-0.003030545
175,28/07/2016,0.932342944,0.073779981,-0.04865657,-0.03731676,-0.002908676
176,29/07/2016,0.930588298,0.075634476,-0.052905907,-0.03672003,-0.002833827
177,30/07/2016,0.93731986,0.074195004,-0.055042104,-0.035599074,-0.0031503
178,31/07/2016,0.937442149,0.072393418,-0.045530175,-0.037256788,-0.003179911
179,01/08/2016,0.939789553,0.072394691,-0.048226984,-0.036858602,-0.003185734
180,02/08/2016,0.926784139,0.073778532,-0.053229303,-0.036079816,-0.003007845
181,03/08/2016,0.906261507,0.071787161,-0.043170581,-0.038362174,-0.002948576
182,04/08/2016,0.908745847,0.069671249,-0.040264049,-0.039290044,-0.002864166
183,05/08/2016,0.907960053,0.0690459,-0.036104953,-0.040328082,-0.002778168
184,06/08/2016,0.918103508,0.067220279,-0.043958426,-0.038123605,-0.003138029
185,07/08/2016,0.927287709,0.065231813,-0.049840409,-0.035378049,-0.003588696
186,08/08/2016,0.924906821,0.061558198,-0.046331153,-0.036488655,-0.003722598
187,09/08/2016,0.922287141,0.061413396,-0.036276742,-0.038470376,-0.003692161
188,10/08/2016,0.925933145,0.060097809,-0.036677987,-0.038935191,-0.003580275
189,11/08/2016,0.928604249,0.059494401,-0.038883718,-0.038067809,-0.003909222
190,12/08/2016,0.929417176,0.059732346,-0.039681854,-0.037752316,-0.003973113
191,13/08/2016,0.928246717,0.059066478,-0.034830141,-0.039500829,-0.003712317
192,14/08/2016,0.929414493,0.059173389,-0.036054174,-0.039421691,-0.003685465
193,15/08/2016,0.927180007,0.059081595,-0.027921627,-0.04076713,-0.003726899
194,16/08/2016,0.926176216,0.059123121,-0.026249466,-0.040214495,-0.003973342
195,17/08/2016,0.923227103,0.058718971,-0.02020606,-0.042330342,-0.003644351
196,18/08/2016,0.921756017,0.058981515,-0.018561295,-0.0430015,-0.003518181
197,19/08/2016,0.922835788,0.058356092,-0.01814558,-0.043264897,-0.00347744
198,20/08/2016,0.926628892,0.056626557,-0.015604203,-0.04398617,-0.00346449
199,21/08/2016,0.931581264,0.05481754,-0.013980088,-0.043760399,-0.003699538
200,22/08/2016,0.93933746,0.051892229,-0.01135201,-0.043703869,-0.00398315
201,23/08/2016,0.943124655,0.050375628,-0.010920095,-0.043885595,-0.004007597
202,24/08/2016,0.94240802,0.051170431,-0.012147521,-0.043470867,-0.004053549
203,25/08/2016,0.941535268,0.050991323,-0.009303694,-0.044124416,-0.004010229
204,26/08/2016,0.941442241,0.05057396,-0.009160145,-0.043477457,-0.004205488
205,27/08/2016,0.940419985,0.050555568,-0.008348573,-0.043046948,-0.004363306
206,28/08/2016,0.94082171,0.05102044,-0.009218839,-0.043383906,-0.004223325
207,29/08/2016,0.940941632,0.051612826,-0.008686152,-0.044408247,-0.004161851
208,30/08/2016,0.933625001,0.051818703,-0.004266141,-0.044037087,-0.004012803
209,31/08/2016,0.933666321,0.051631856,0.00021653,-0.044867622,-0.004161067
210,01/09/2016,0.934852508,0.051468526,0.001087909,-0.044995005,-0.004426134
211,02/09/2016,0.935331504,0.051132487,0.002487929,-0.046224207,-0.004298938
212,03/09/2016,0.934972805,0.050782368,0.001964912,-0.045428115,-0.004338464
213,04/09/2016,0.934513833,0.051358828,0.002020698,-0.046009242,-0.004163601
214,05/09/2016,0.934906865,0.050271981,0.004088763,-0.046574196,-0.003779948
215,06/09/2016,0.934876237,0.0500724,0.00437563,-0.04695949,-0.003691111
216,07/09/2016,0.934269643,0.050291255,0.005059589,-0.047119501,-0.00375687
217,08/09/2016,0.93601647,0.049288231,0.004039444,-0.046820409,-0.003616679
218,09/09/2016,0.937916939,0.048005761,0.0034073,-0.046234661,-0.003511254
219,10/09/2016,0.939786575,0.047138877,0.003254458,-0.046357031,-0.0033962
220,11/09/2016,0.940029813,0.046685427,0.003840801,-0.046703353,-0.003246437
221,12/09/2016,0.941029318,0.04615021,0.003904432,-0.046940503,-0.003112655
222,13/09/2016,0.942945092,0.046095758,0.000886257,-0.045769522,-0.003240857
223,14/09/2016,0.942566725,0.046430627,0.000822009,-0.045618034,-0.003349301
224,15/09/2016,0.940229264,0.047296086,0.001766609,-0.045650486,-0.003462356
225,16/09/2016,0.94008244,0.047410831,0.001805467,-0.04587185,-0.003323224
226,17/09/2016,0.939167045,0.047742364,0.000417112,-0.044753469,-0.003433105
227,18/09/2016,0.941750459,0.047398924,-0.001591037,-0.044322515,-0.003461161
228,19/09/2016,0.944257975,0.046468588,-0.003938452,-0.042950038,-0.003416943
229,20/09/2016,0.945587472,0.045325264,-0.00412396,-0.04186546,-0.003362855
230,21/09/2016,0.944699952,0.045718871,-0.000927256,-0.043182636,-0.003369083
231,22/09/2016,0.945190522,0.0455306,-0.001358537,-0.043031468,-0.003353643
232,23/09/2016,0.94477123,0.045199026,-0.000999548,-0.042976949,-0.003189916
233,24/09/2016,0.945287857,0.044649312,-0.000177998,-0.042862883,-0.003228328
234,25/09/2016,0.94924701,0.043494785,-0.002030821,-0.042161,-0.003252995
235,26/09/2016,0.953877866,0.040802918,0.00030367,-0.042834327,-0.003294667
236,27/09/2016,0.957499908,0.040666443,-0.003765945,-0.041442427,-0.003416619
237,28/09/2016,0.956798494,0.040987473,-0.00402505,-0.041312489,-0.003364182
238,29/09/2016,0.958870877,0.042092004,-0.005770174,-0.041898112,-0.003427786
239,30/09/2016,0.958612131,0.043111308,-0.006589098,-0.041874882,-0.003450286
240,01/10/2016,0.961829791,0.043558428,-0.00954463,-0.041168499,-0.003582215
241,02/10/2016,0.961071448,0.043339096,-0.007900366,-0.041785613,-0.003517251
242,03/10/2016,0.960382045,0.043865817,-0.006749915,-0.04266901,-0.003547402
243,04/10/2016,0.961058384,0.043780827,-0.007263844,-0.042726921,-0.003447827
244,05/10/2016,0.958614795,0.045042573,-0.006581287,-0.042496692,-0.003545133
245,06/10/2016,0.961707327,0.044132135,-0.008426804,-0.04279922,-0.003448659
246,07/10/2016,0.958960688,0.044956757,-0.007927801,-0.042033877,-0.00356653
247,08/10/2016,0.958957108,0.045203432,-0.008791005,-0.040710783,-0.003711566
248,09/10/2016,0.957624726,0.045287685,-0.007095818,-0.040589007,-0.003860331
249,10/10/2016,0.955947017,0.046306196,-0.004174161,-0.043227105,-0.003888217
250,11/10/2016,0.957851961,0.048101843,-0.010286039,-0.041851065,-0.003904673
251,12/10/2016,0.957239758,0.048397212,-0.008625555,-0.042617457,-0.003904637
252,13/10/2016,0.956618018,0.048985571,-0.009209531,-0.042308909,-0.004063871
253,14/10/2016,0.955705231,0.049059614,-0.008438008,-0.042421217,-0.00398403
254,15/10/2016,0.957432491,0.048350155,-0.008702553,-0.043080173,-0.00390936
255,16/10/2016,0.960679906,0.047608808,-0.00788469,-0.043158532,-0.00409295
256,17/10/2016,0.97068661,0.044549032,-0.005915276,-0.044349311,-0.004322355
257,18/10/2016,0.843076356,0.040654426,0.004509044,-0.047821719,-0.004548948
258,19/10/2016,0.847861431,0.037413844,0.000575836,-0.04534988,-0.004358284
259,20/10/2016,0.8485428,0.036856163,0.001652902,-0.045687555,-0.004330035
260,21/10/2016,0.845168562,0.036971346,0.005095835,-0.045982348,-0.004371118
261,22/10/2016,0.843970297,0.03815347,0.005875609,-0.046650565,-0.004439275
262,23/10/2016,0.841010909,0.03871106,0.008051998,-0.04696664,-0.004491172
263,24/10/2016,0.84285281,0.03886371,0.006261285,-0.046608224,-0.004490657
264,25/10/2016,0.841432752,0.039657659,0.006812789,-0.046767293,-0.004543216
265,26/10/2016,0.840251512,0.039666121,0.008501501,-0.047141222,-0.00455504
266,27/10/2016,0.839950775,0.039460605,0.008903315,-0.047006137,-0.004550385
267,28/10/2016,0.840127938,0.037780258,0.013905959,-0.048667151,-0.004466978
268,29/10/2016,0.839956269,0.038359644,0.010658458,-0.047652404,-0.004484333
269,30/10/2016,0.833740199,0.041327355,0.008054248,-0.047086538,-0.004350485
270,31/10/2016,0.832003636,0.040532993,0.015903734,-0.048623367,-0.004533399
271,01/11/2016,0.830080652,0.039950117,0.018606999,-0.049715419,-0.004132967
272,02/11/2016,0.830435166,0.039586488,0.019133159,-0.04988136,-0.004068666
273,03/11/2016,0.828708192,0.041264053,0.016465136,-0.04900426,-0.004088501
274,04/11/2016,0.827763727,0.041626046,0.018509495,-0.050193866,-0.004110584
275,05/11/2016,0.832246576,0.040527472,0.01630725,-0.04973564,-0.004047587
276,06/11/2016,0.827328386,0.042180404,0.018692504,-0.050775994,-0.003965744
277,07/11/2016,0.828365333,0.042816324,0.01594313,-0.050137527,-0.003968494
278,08/11/2016,0.837442973,0.040842823,0.007930038,-0.048005443,-0.003859298
279,09/11/2016,0.837223977,0.040845157,0.009332556,-0.04771094,-0.003921772
280,10/11/2016,0.837215083,0.040203973,0.009573474,-0.046894979,-0.003917698
281,11/11/2016,0.839317914,0.040725075,0.005093085,-0.045325527,-0.003877449
282,12/11/2016,0.840958427,0.040667476,0.006071799,-0.046556501,-0.003870488
283,13/11/2016,0.840811827,0.040946839,0.005186341,-0.046436624,-0.003844421
284,14/11/2016,0.840191655,0.039625181,0.011039325,-0.048311575,-0.003783101
285,15/11/2016,0.842781608,0.039006648,0.010196953,-0.04794936,-0.003842769
286,16/11/2016,0.845391771,0.03785265,0.010923422,-0.048625463,-0.003638026
287,17/11/2016,0.845281167,0.037661685,0.011154684,-0.048599492,-0.003526576
288,18/11/2016,0.843027589,0.038976695,0.009612339,-0.048132873,-0.003488439
289,19/11/2016,0.844054718,0.038401831,0.010036544,-0.048336083,-0.003449585
290,20/11/2016,0.849234361,0.036990434,0.008113389,-0.04748518,-0.003638806
291,21/11/2016,0.848817837,0.03733279,0.009238333,-0.048465545,-0.00349927
292,22/11/2016,0.850670787,0.037328046,0.007862633,-0.04864576,-0.003390369
293,23/11/2016,0.857273029,0.035846512,0.005475265,-0.048743684,-0.003274988
294,24/11/2016,0.859677505,0.035638297,0.003705885,-0.04891675,-0.003190577
295,25/11/2016,0.863338015,0.035691359,-0.000465588,-0.049511355,-0.002990987
296,26/11/2016,0.864185031,0.035396897,-0.001306612,-0.049299463,-0.002816604
297,27/11/2016,0.866536782,0.034747532,-0.004059373,-0.04784131,-0.002823929
298,28/11/2016,0.869638112,0.032816258,0.00172148,-0.049672031,-0.002977904
299,29/11/2016,0.870247152,0.032494017,-0.000207055,-0.048126567,-0.002998805
300,30/11/2016,0.869734347,0.032866604,-0.002762905,-0.04620829,-0.002986179
301,01/12/2016,0.868581207,0.033506091,-0.003271447,-0.046224917,-0.002923584
302,02/12/2016,0.868210372,0.032674034,7.53659E-05,-0.046135568,-0.002909479
303,03/12/2016,0.867554734,0.032841868,-0.000284322,-0.046400165,-0.002663894
304,04/12/2016,0.918891085,0.032855473,-0.00017826,-0.046718774,-0.002685898
305,05/12/2016,0.919632471,0.032495502,-0.000139798,-0.047251129,-0.002491723
306,06/12/2016,0.920019804,0.032749047,-1.31611E-05,-0.047569443,-0.002358025
307,07/12/2016,0.922429125,0.0320411,0.001571151,-0.048340624,-0.002269653
308,08/12/2016,0.92242195,0.03203871,0.001472999,-0.04813843,-0.002365631
309,09/12/2016,0.921791884,0.031403052,0.005429183,-0.049014774,-0.002320886
310,10/12/2016,0.919912515,0.031909784,0.006409843,-0.04953959,-0.002152393
311,11/12/2016,0.918176517,0.032873365,0.008128844,-0.050263376,-0.002279339
312,12/12/2016,0.917378433,0.033224526,0.008119027,-0.0502788,-0.002253461
313,13/12/2016,0.91679808,0.034263629,0.005857843,-0.049425998,-0.00236819
314,14/12/2016,0.917093184,0.033935928,0.007037776,-0.049975866,-0.002282692
315,15/12/2016,0.91679939,0.033560343,0.006860289,-0.049734583,-0.002005151
316,16/12/2016,0.916918344,0.033217864,0.007669449,-0.049963341,-0.001962385
317,17/12/2016,0.916473821,0.032968146,0.007225039,-0.049221912,-0.001997337
318,18/12/2016,0.917699282,0.032920922,0.006601219,-0.049265756,-0.002207464
319,19/12/2016,0.916173623,0.032490674,0.00761373,-0.048381532,-0.00221096
320,20/12/2016,0.914603057,0.034123638,0.007758926,-0.048867964,-0.002573808
321,21/12/2016,0.914896236,0.033777306,0.008247251,-0.049162625,-0.00242934
322,22/12/2016,0.912504459,0.03441306,0.009439291,-0.049180862,-0.002336932
323,23/12/2016,0.91148361,0.034233161,0.010614873,-0.049479472,-0.00216826
324,24/12/2016,0.911090512,0.033325433,0.01187181,-0.049277941,-0.002015471
325,25/12/2016,0.910288084,0.033781843,0.010492328,-0.0485124,-0.002025928
326,26/12/2016,1.004108214,0.033331088,0.012545831,-0.048011038,-0.002053296
327,27/12/2016,1.00613396,0.032707675,0.010562634,-0.047498106,-0.001845547
328,28/12/2016,1.001717373,0.034341849,0.012310129,-0.047925196,-0.00184182
329,29/12/2016,1.004933268,0.034228647,0.01367163,-0.049263977,-0.001739804
330,30/12/2016,1.005916701,0.033453921,0.01231638,-0.048299187,-0.001603
331,31/12/2016,1.004169301,0.034654293,0.0140767,-0.049378627,-0.001709677
332,01/01/2017,1.006138863,0.034818259,0.011235024,-0.048618143,-0.00178892
333,02/01/2017,1.004765205,0.035533023,0.012176698,-0.049143063,-0.001854764
334,03/01/2017,1.003445143,0.035270619,0.014285142,-0.04941197,-0.001749553
335,04/01/2017,1.004666728,0.034983845,0.011890447,-0.048104136,-0.001767059
336,05/01/2017,0.990907225,0.040992685,0.004365271,-0.044990499,-0.001520967
337,06/01/2017,1.001826168,0.040718339,0.004499226,-0.044872633,-0.001512259
338,07/01/2017,1.000828801,0.041178718,0.00526595,-0.045015779,-0.00158449
339,08/01/2017,1.001134911,0.041121456,0.004737026,-0.044760145,-0.001557322
340,09/01/2017,1.000606811,0.041165244,0.004772384,-0.044141601,-0.001608829
341,10/01/2017,1.000496176,0.041693368,0.004580193,-0.044105593,-0.001848523
342,11/01/2017,1.001802141,0.041873576,0.002688704,-0.043653247,-0.001879828
343,12/01/2017,1.006779336,0.041727297,-0.003998992,-0.041684949,-0.001959805
344,13/01/2017,1.00696025,0.041433573,-0.005022768,-0.040538126,-0.001959927
345,14/01/2017,1.008400294,0.041378324,-0.007146579,-0.039991255,-0.001954296
346,15/01/2017,1.008067655,0.041402561,-0.006948464,-0.039902481,-0.001924741
347,16/01/2017,1.009180285,0.04142522,-0.008362753,-0.039605883,-0.001974344
348,17/01/2017,1.009328458,0.04154533,-0.008691845,-0.039494037,-0.002027466
349,18/01/2017,1.008728448,0.041288535,-0.008103552,-0.039392216,-0.001852993
350,19/01/2017,1.007958815,0.041237003,-0.007652137,-0.039035971,-0.001822475
351,20/01/2017,1.007919568,0.041978293,-0.007568317,-0.039676078,-0.001948712
352,21/01/2017,1.007321975,0.042387956,-0.007172474,-0.040064337,-0.001748712
353,22/01/2017,1.006660551,0.042890669,-0.006455429,-0.040651632,-0.001691436
354,23/01/2017,1.007718522,0.042380441,-0.00767724,-0.040204572,-0.001509454
355,24/01/2017,1.006847587,0.042859605,-0.006848862,-0.040421565,-0.001691625
356,25/01/2017,1.006820127,0.042819581,-0.006834602,-0.040414723,-0.001646311
357,26/01/2017,1.007460943,0.042631179,-0.00749947,-0.04036933,-0.00150397
358,27/01/2017,1.007784662,0.042774235,-0.00788034,-0.040475655,-0.001490273
359,28/01/2017,1.006740092,0.043639252,-0.006555115,-0.041374341,-0.001683924
360,29/01/2017,1.006680594,0.0438508,-0.006663212,-0.041410999,-0.001686475
361,30/01/2017,1.006509768,0.043533028,-0.006587211,-0.041087065,-0.001602189
362,31/01/2017,1.006014981,0.044066917,-0.007070717,-0.040540232,-0.00168626
363,01/02/2017,1.008013121,0.044365555,-0.008856851,-0.041024244,-0.0017589
364,02/02/2017,1.007705886,0.044791651,-0.008396755,-0.041581228,-0.001762017
365,03/02/2017,1.008329822,0.045303743,-0.009871502,-0.040938328,-0.002073884
366,04/02/2017,1.00857017,0.044903946,-0.010213192,-0.040452051,-0.002074952
367,05/02/2017,1.005603023,0.04607394,-0.00707286,-0.041748815,-0.002014045
368,06/02/2017,1.008096222,0.045623651,-0.009956454,-0.040510684,-0.002158654
369,07/02/2017,1.008323824,0.045669568,-0.010003487,-0.040739543,-0.002158244
370,08/02/2017,1.009335632,0.045307322,-0.011191643,-0.040215754,-0.002184439
371,09/02/2017,1.009312507,0.045767834,-0.011669743,-0.040121953,-0.002231278
372,10/02/2017,1.008515104,0.045580186,-0.010576949,-0.040260853,-0.002179303
373,11/02/2017,1.008060572,0.045386542,-0.01017017,-0.03999394,-0.002198494
374,12/02/2017,1.006752164,0.046260557,-0.009247736,-0.040289573,-0.002334366
375,13/02/2017,1.004900432,0.047098882,-0.008641593,-0.039652906,-0.002507073
376,14/02/2017,1.005385898,0.047352201,-0.009924946,-0.039036366,-0.002597231
377,15/02/2017,1.002905551,0.048025649,-0.007205907,-0.039990569,-0.002464831
378,16/02/2017,1.004801483,0.047268417,-0.009319159,-0.039011199,-0.002546528
379,17/02/2017,1.005515916,0.047137716,-0.010306318,-0.03862235,-0.002559775
380,18/02/2017,1.00626194,0.046868618,-0.010874103,-0.038559299,-0.00255741
381,19/02/2017,1.00635143,0.046536539,-0.010875045,-0.038335444,-0.002548473
382,20/02/2017,1.006246075,0.046899156,-0.010829819,-0.038599812,-0.00257388
383,21/02/2017,1.005978228,0.046821688,-0.010397724,-0.038842589,-0.002411834
384,22/02/2017,1.006283411,0.046952591,-0.011685792,-0.037988275,-0.002434733
385,23/02/2017,1.006168023,0.047077992,-0.012356481,-0.037276673,-0.002491184
386,24/02/2017,0.980402048,0.062465191,-0.049601883,-0.02234795,-0.002571137
387,25/02/2017,1.013244892,0.062472213,-0.049548807,-0.02210077,-0.002620302
388,26/02/2017,1.013651587,0.062134692,-0.050695688,-0.021021744,-0.002624197
389,27/02/2017,1.013711016,0.06191132,-0.05143367,-0.020106859,-0.002637763
390,28/02/2017,1.01099644,0.062689614,-0.048955383,-0.020605187,-0.002664629
391,01/03/2017,1.0116293,0.062426113,-0.049029014,-0.020959946,-0.002614151
392,02/03/2017,1.01354321,0.061885694,-0.051221224,-0.020180619,-0.002584064
393,03/03/2017,1.014794911,0.061443267,-0.052509378,-0.019755239,-0.002539344
394,04/03/2017,1.012709258,0.062201767,-0.049848026,-0.02105499,-0.002561856
395,05/03/2017,1.012688693,0.06179369,-0.049686899,-0.021144785,-0.00221528
396,06/03/2017,1.014441381,0.061188401,-0.052133454,-0.019783972,-0.002284693
397,07/03/2017,1.012665825,0.061477058,-0.049878304,-0.020576953,-0.002257052
398,08/03/2017,1.011861015,0.061537615,-0.048172147,-0.021769188,-0.002031714
399,09/03/2017,1.011820354,0.061613668,-0.048040084,-0.021837498,-0.002129325
400,10/03/2017,1.011304942,0.061304086,-0.047388654,-0.021604579,-0.002195177
401,11/03/2017,1.011244903,0.061249315,-0.04736666,-0.021554866,-0.002153177
402,12/03/2017,1.009941191,0.061399871,-0.045919803,-0.021849254,-0.00215032
403,13/03/2017,1.009917299,0.061686366,-0.046025862,-0.021778659,-0.002369883
404,14/03/2017,1.009969566,0.061461694,-0.045726087,-0.021877559,-0.002404531
405,15/03/2017,1.011102327,0.060998934,-0.04711159,-0.020979337,-0.002593958
406,16/03/2017,1.008414825,0.061699243,-0.044099794,-0.022002302,-0.002583609
407,17/03/2017,1.009506285,0.061034716,-0.046022294,-0.020471492,-0.002627166
408,18/03/2017,1.008492836,0.06067865,-0.046262267,-0.018909117,-0.002580452
409,19/03/2017,1.008262052,0.06162695,-0.046399582,-0.01918509,-0.002862387
410,20/03/2017,1.009178463,0.06143477,-0.046783889,-0.019693572,-0.002701432
411,21/03/2017,1.009853979,0.06122194,-0.046696693,-0.020125704,-0.002826884
412,22/03/2017,1.008772889,0.062008701,-0.045241967,-0.020965313,-0.003132512
413,23/03/2017,1.006986818,0.061990466,-0.042637092,-0.021949682,-0.00295455
414,24/03/2017,1.00643421,0.062775784,-0.041487534,-0.022653664,-0.00289791
415,25/03/2017,1.00616943,0.063702874,-0.041403374,-0.023026287,-0.003239905
416,26/03/2017,1.00468787,0.063851573,-0.040206549,-0.022856113,-0.003267677
417,27/03/2017,1.005486263,0.064037732,-0.04105555,-0.022950287,-0.003302764
418,28/03/2017,1.004552449,0.064199987,-0.040281878,-0.022673814,-0.003573909
419,29/03/2017,1.003787724,0.063972787,-0.039600129,-0.022341582,-0.003602455
420,30/03/2017,1.003177007,0.06401658,-0.039158616,-0.022196969,-0.003619266
421,31/03/2017,1.00095229,0.065647755,-0.036569644,-0.024145883,-0.003616806
422,01/04/2017,1.003154695,0.064368047,-0.038864525,-0.022826001,-0.003604069
423,02/04/2017,1.002998734,0.06395158,-0.038096438,-0.023029178,-0.003612885
424,03/04/2017,1.001143208,0.064512282,-0.036134501,-0.023651621,-0.00364046
425,04/04/2017,0.997445648,0.065485469,-0.032900716,-0.024057865,-0.003710274
426,05/04/2017,0.99388249,0.065824802,-0.030739052,-0.02287539,-0.003811723
427,06/04/2017,0.995188689,0.065508266,-0.030954117,-0.023705461,-0.003772357
428,07/04/2017,0.998495828,0.064145804,-0.033437496,-0.023266268,-0.003720251
429,08/04/2017,1.001276127,0.063335129,-0.03588614,-0.022864291,-0.003670644
430,09/04/2017,1.003168661,0.061447403,-0.037978142,-0.020817777,-0.003687784
431,10/04/2017,1.004471106,0.061597617,-0.03903107,-0.021256742,-0.003645458
432,11/04/2017,1.003233459,0.061620741,-0.03805726,-0.020978582,-0.003680541
433,12/04/2017,1.002021757,0.062108317,-0.036621744,-0.021664235,-0.0036922
434,13/04/2017,0.995358031,0.064935849,-0.031022948,-0.023302183,-0.003785596
435,14/04/2017,0.99463381,0.065092907,-0.029763639,-0.023988718,-0.003791078
436,15/04/2017,0.993028661,0.065299394,-0.026750393,-0.025595313,-0.003804651
437,16/04/2017,0.992204485,0.065485496,-0.025914144,-0.025773268,-0.003819524
438,17/04/2017,0.986144178,0.06820338,-0.020850421,-0.027327453,-0.003899995
439,18/04/2017,0.986703078,0.067954384,-0.02131838,-0.027184797,-0.003892533
440,19/04/2017,0.985917788,0.068554285,-0.020323894,-0.027981349,-0.00388966
441,20/04/2017,0.986205397,0.068468833,-0.02056364,-0.027951922,-0.00388438
442,21/04/2017,0.986721285,0.068912633,-0.021196706,-0.028291475,-0.003858003
443,22/04/2017,0.98642361,0.06893834,-0.020409775,-0.028810195,-0.003857547
444,23/04/2017,0.986840958,0.069564593,-0.020458825,-0.029827313,-0.003820401
445,24/04/2017,0.984059292,0.070697275,-0.016597532,-0.031998061,-0.003838304
446,25/04/2017,0.983146877,0.070567149,-0.015001249,-0.032543308,-0.003856012
447,26/04/2017,0.980267445,0.07160084,-0.012002528,-0.033629368,-0.003894027
448,27/04/2017,0.983368175,0.070691057,-0.015901723,-0.031978635,-0.003856271
449,28/04/2017,0.986840958,0.069564593,-0.020458825,-0.029827313,-0.003820401
450,29/04/2017,0.986799002,0.069368,-0.019933357,-0.030123389,-0.003820852
451,30/04/2017,0.98892599,0.069347546,-0.022731411,-0.028530412,-0.004710034
452,01/05/2017,0.988447493,0.069565485,-0.022695336,-0.027943992,-0.005059211
453,02/05/2017,0.988397112,0.069544787,-0.022707745,-0.02786261,-0.005057196
454,03/05/2017,0.987251342,0.069544681,-0.02181304,-0.027675479,-0.004991632
455,04/05/2017,0.987926979,0.069511668,-0.022216392,-0.027722104,-0.005185866
456,05/05/2017,0.987653076,0.06901202,-0.022348097,-0.027006322,-0.005081591
457,06/05/2017,0.988828617,0.068411304,-0.022718637,-0.027317708,-0.004999832
458,07/05/2017,0.984176563,0.066862749,-0.01885436,-0.025106929,-0.004906855
459,08/05/2017,0.985048376,0.067411498,-0.020110222,-0.025027482,-0.005130079
460,09/05/2017,0.985177141,0.067423655,-0.020466605,-0.024676931,-0.005260915
461,10/05/2017,0.985251371,0.067623271,-0.020545814,-0.024732981,-0.005392815
462,11/05/2017,0.987115141,0.066751742,-0.022067518,-0.024158156,-0.005463787
463,12/05/2017,0.990347158,0.065620607,-0.024668384,-0.023837141,-0.005322675
464,13/05/2017,0.990609248,0.066760913,-0.025867425,-0.023867021,-0.005454792
465,14/05/2017,0.989771931,0.068098504,-0.02550216,-0.024529165,-0.00561649
466,15/05/2017,0.994869901,0.066323908,-0.030341606,-0.023000111,-0.005677721
467,16/05/2017,0.994735699,0.066456535,-0.030332471,-0.022650031,-0.006026708
468,17/05/2017,0.995457087,0.065830909,-0.031753524,-0.021389338,-0.005971275
469,18/05/2017,0.997813695,0.065216389,-0.034226225,-0.020643398,-0.006000957
470,19/05/2017,0.996977975,0.065696834,-0.031664367,-0.02284265,-0.006014631
471,20/05/2017,0.997362834,0.065520023,-0.031603033,-0.023127725,-0.0060085
472,21/05/2017,0.99776604,0.065543562,-0.032470584,-0.022476983,-0.006210502
473,22/05/2017,0.990427891,0.069097748,-0.026340526,-0.024656535,-0.006270818
474,23/05/2017,0.993191978,0.067039841,-0.028520033,-0.025525865,-0.006205623
475,24/05/2017,0.990805664,0.065897929,-0.026133552,-0.02406347,-0.006426493
476,25/05/2017,0.991727041,0.065996608,-0.026171615,-0.024989917,-0.006568088
477,26/05/2017,0.989991279,0.065271067,-0.024341714,-0.024246924,-0.006634297
478,27/05/2017,0.990823407,0.064221444,-0.024117215,-0.02435654,-0.006580661
479,28/05/2017,0.986579582,0.066150766,-0.021016002,-0.024961197,-0.006750705
480,29/05/2017,0.993806857,0.061658191,-0.026513911,-0.022231803,-0.006616975
481,30/05/2017,0.994854974,0.062336363,-0.02854475,-0.021718673,-0.006751107
482,31/05/2017,0.995498872,0.061823797,-0.027736232,-0.022790222,-0.006741842
483,01/06/2017,0.994582742,0.061524743,-0.026300227,-0.023187685,-0.006614597
484,02/06/2017,0.993372795,0.061984587,-0.025010679,-0.023835251,-0.006552334
485,03/06/2017,0.993361238,0.062115866,-0.024843499,-0.023963133,-0.006718931
486,04/06/2017,0.993123133,0.061436579,-0.024858121,-0.022636778,-0.007009746
487,05/06/2017,0.993024777,0.060565891,-0.024176026,-0.02254864,-0.006834232
488,06/06/2017,0.994180494,0.059827079,-0.025277622,-0.021880453,-0.00678007
489,07/06/2017,0.995512229,0.060439817,-0.026060677,-0.023170795,-0.006753621
490,08/06/2017,0.997667845,0.059073454,-0.028308911,-0.021685282,-0.006686338
491,09/06/2017,0.999283702,0.058482662,-0.028200474,-0.023054997,-0.006604275
492,10/06/2017,0.996954476,0.059122041,-0.02585736,-0.023795814,-0.006565044
493,11/06/2017,0.995932455,0.058035117,-0.023395717,-0.024420732,-0.006393032
494,12/06/2017,0.996515846,0.058006098,-0.023818551,-0.024634967,-0.006332128
495,13/06/2017,0.996480641,0.05733002,-0.023095472,-0.024575656,-0.006422208
496,14/06/2017,0.996690035,0.057352148,-0.023233451,-0.024730962,-0.006374665
497,15/06/2017,0.995517824,0.058216898,-0.022319423,-0.02542596,-0.006321882
498,16/06/2017,0.99495471,0.058084375,-0.021481699,-0.025803533,-0.006127781
499,17/06/2017,0.995107914,0.057487992,-0.021302286,-0.025445148,-0.006209518
500,18/06/2017,0.996319823,0.056208659,-0.021484909,-0.025388855,-0.006057079
501,19/06/2017,0.995527395,0.057382613,-0.019133156,-0.028007602,-0.006382126
502,20/06/2017,0.996431544,0.056939775,-0.019643421,-0.027944704,-0.006406171
503,21/06/2017,0.993157931,0.057021025,-0.016049659,-0.028560459,-0.006248434
504,22/06/2017,0.993715144,0.056034076,-0.017203417,-0.02689907,-0.006201626
505,23/06/2017,0.99295223,0.056056545,-0.014306913,-0.029562136,-0.005951513
506,24/06/2017,0.996959379,0.055736065,-0.019503031,-0.027526481,-0.006292435
507,25/06/2017,0.994920808,0.056236701,-0.015983338,-0.029740336,-0.006256282
508,26/06/2017,1.001234373,0.054198808,-0.02349222,-0.026189114,-0.00630512
509,27/06/2017,1.003861709,0.05301821,-0.026120671,-0.024915238,-0.006317159
510,28/06/2017,1.00252737,0.053179065,-0.023920264,-0.026053622,-0.006309985
511,29/06/2017,1.003175166,0.051339315,-0.023460567,-0.025232729,-0.006386429
512,30/06/2017,1.003308377,0.050999818,-0.021783677,-0.026893565,-0.006369333
513,01/07/2017,1.004621846,0.049831689,-0.02273635,-0.026075349,-0.006343735
514,02/07/2017,1.005808795,0.049349244,-0.024148156,-0.025330477,-0.006326854
515,03/07/2017,1.00732478,0.048473614,-0.025167997,-0.024995599,-0.006281845
516,04/07/2017,1.009112065,0.047935992,-0.027558814,-0.023766189,-0.006270779
517,05/07/2017,1.00924277,0.048192649,-0.026566151,-0.02527432,-0.006279239
518,06/07/2017,1.012168299,0.047849911,-0.028512655,-0.025942519,-0.006324519
519,07/07/2017,1.00818179,0.049210363,-0.02445923,-0.027089311,-0.006666346
520,08/07/2017,1.007954258,0.049424731,-0.023477231,-0.028078565,-0.006733825
521,09/07/2017,1.000541536,0.040541234,-0.010902391,-0.029076795,-0.002435542
522,10/07/2017,1.000957737,0.039664427,-0.011263922,-0.028178452,-0.002456862
523,11/07/2017,1.001228251,0.039854173,-0.01024973,-0.029838832,-0.00242468
524,12/07/2017,1.00063943,0.040055073,-0.009359665,-0.030380892,-0.002429878
525,13/07/2017,1.000351485,0.040511712,-0.008727858,-0.031264157,-0.002415899
526,14/07/2017,0.997299406,0.040987527,-0.005130192,-0.032306709,-0.002478249
527,15/07/2017,0.994387586,0.04053863,-0.001478098,-0.032546018,-0.002569886
528,16/07/2017,0.99515403,0.040210768,-0.001811265,-0.03269273,-0.00255477
529,17/07/2017,0.997419752,0.039305893,-0.00379172,-0.032080999,-0.002520769
530,18/07/2017,0.995625887,0.039159769,-0.002125049,-0.031718867,-0.00257988
531,19/07/2017,0.999699488,0.036703377,-0.005107828,-0.030346885,-0.002543309
532,20/07/2017,1.00240086,0.034947204,-0.006585991,-0.029856596,-0.002517381
533,21/07/2017,1.002899101,0.033500149,-0.006466921,-0.028959259,-0.00255103
534,22/07/2017,1.004542824,0.031878087,-0.007822314,-0.027535259,-0.002562784
535,23/07/2017,1.005621295,0.031101387,-0.00853364,-0.02711969,-0.002556973
536,24/07/2017,1.006070872,0.030344023,-0.009126253,-0.026133169,-0.002575308
537,25/07/2017,1.00458113,0.029332467,-0.007569588,-0.025038169,-0.002656683
538,26/07/2017,1.00178362,0.028702758,-0.004799415,-0.024219382,-0.002762207
539,27/07/2017,1.004067961,0.027772944,-0.006556034,-0.023852559,-0.002725427
540,28/07/2017,1.003986233,0.02673573,-0.00622048,-0.022983726,-0.002764704
541,29/07/2017,1.003832165,0.026541632,-0.006204071,-0.022608995,-0.002778508
542,30/07/2017,1.003737785,0.027073011,-0.005412278,-0.023977993,-0.002751362
543,31/07/2017,1.002125459,0.027442114,-0.004312214,-0.02376142,-0.002790325
544,01/08/2017,1.000998813,0.027220961,-0.003309321,-0.023341202,-0.002833055
545,02/08/2017,1.002469612,0.026220362,-0.00406209,-0.023083334,-0.002819975
546,03/08/2017,1.001745225,0.026656218,-0.00319459,-0.023704396,-0.002822052
547,04/08/2017,1.004915464,0.02470888,-0.005118221,-0.023043201,-0.002789712
548,05/08/2017,1.004823553,0.024753738,-0.005130965,-0.022972641,-0.002792007
549,06/08/2017,1.00501435,0.024674684,-0.00527372,-0.022944905,-0.002788937
550,07/08/2017,1.003358736,0.025927109,-0.004021224,-0.023643004,-0.00279993
551,08/08/2017,1.003964635,0.025298323,-0.002932668,-0.024869977,-0.002784277
552,09/08/2017,1.00539059,0.024633497,-0.003823576,-0.024782787,-0.002761706
553,10/08/2017,1.005075749,0.023820598,-0.003100974,-0.02433396,-0.002796754
554,11/08/2017,1.01041739,0.021409441,-0.00707018,-0.023385941,-0.002717509
555,12/08/2017,1.013122811,0.020665962,-0.007441138,-0.02527149,-0.002637238
556,13/08/2017,1.013408113,0.020264406,-0.00712658,-0.025510822,-0.002636559
557,14/08/2017,1.012989516,0.020372238,-0.006879582,-0.025423833,-0.002646746
558,15/08/2017,1.011999513,0.021098146,-0.005799465,-0.026293595,-0.002646107
559,16/08/2017,1.012137171,0.020947014,-0.005933444,-0.026135501,-0.002647918
560,17/08/2017,1.01367698,0.019999887,-0.006700248,-0.026007659,-0.002629804
561,18/08/2017,1.013586651,0.020080579,-0.00654523,-0.026166302,-0.00262844
562,19/08/2017,1.012062843,0.020140311,-0.005090755,-0.026105706,-0.002671015
563,20/08/2017,1.01365586,0.019207266,-0.004611615,-0.027452479,-0.002633623
564,21/08/2017,1.013626591,0.018851568,-0.003931981,-0.027788976,-0.002639581
565,22/08/2017,1.013440241,0.018530477,-0.002279243,-0.029074026,-0.002637932
566,23/08/2017,0.946014889,0.00864805,0.035659078,-0.046549637,-0.003155568
567,24/08/2017,0.947765817,0.008350008,0.034288969,-0.047050506,-0.003097063
568,25/08/2017,0.947481232,0.009708554,0.036620006,-0.05056201,-0.003038624
569,26/08/2017,0.946199774,0.01004806,0.037874803,-0.051052738,-0.003056153
570,27/08/2017,0.948364612,0.00916772,0.037838788,-0.051973144,-0.003022603
571,28/08/2017,0.94755992,0.009517735,0.03880777,-0.052476847,-0.003032387
572,29/08/2017,0.945976707,0.009482782,0.040915201,-0.053065446,-0.003070333
573,30/08/2017,0.945479897,0.009533575,0.04096332,-0.052992667,-0.003073034
574,31/08/2017,0.945663324,0.009217826,0.041100579,-0.052979564,-0.003077076
575,01/09/2017,0.946232294,0.008562479,0.04123833,-0.053045642,-0.00307778
576,02/09/2017,0.946047421,0.008503113,0.041317953,-0.052996947,-0.003081225
577,03/09/2017,0.944695007,0.009335227,0.041155081,-0.052855949,-0.003080448
578,04/09/2017,0.944886861,0.009326995,0.041119693,-0.052891355,-0.003078632
579,05/09/2017,0.945619572,0.008859439,0.041188304,-0.052980553,-0.003077826
580,06/09/2017,0.945108177,0.009697816,0.040787343,-0.053032772,-0.003065129
581,07/09/2017,0.946266634,0.008730376,0.041097769,-0.053099104,-0.00307214
582,08/09/2017,0.943721583,0.010012471,0.041637809,-0.053231284,-0.003058671
583,09/09/2017,0.943988177,0.009871327,0.041920306,-0.053641765,-0.00303765
584,10/09/2017,0.944102944,0.009693406,0.04230563,-0.053909706,-0.003027008
585,11/09/2017,0.954227223,-0.001647486,-0.012533621,-0.01071558,-0.001726459
586,12/09/2017,0.953691021,-0.001699248,-0.012256252,-0.010922755,-0.001645071
587,13/09/2017,0.951687544,-0.001163385,-0.012575122,-0.01108788,-0.001558463
588,14/09/2017,0.954753556,-0.002689617,-0.014286677,-0.011317038,-0.00140659
589,15/09/2017,0.953061276,-0.003649925,-0.010448188,-0.012135401,-0.001171011
590,16/09/2017,0.951472969,-0.003635554,-0.008233673,-0.012403153,-0.001123416
591,17/09/2017,0.951833991,-0.003397057,-0.009259413,-0.012243155,-0.001161033
592,18/09/2017,0.952920262,-0.003062554,-0.011492936,-0.011850161,-0.001261228
593,19/09/2017,0.952120929,-0.002833157,-0.010815403,-0.011894053,-0.001263257
594,20/09/2017,0.951333361,-0.004313654,-0.006124162,-0.014586146,-0.000274954
595,21/09/2017,0.95060074,-0.004553982,-0.005589053,-0.014595393,-0.000280981
596,22/09/2017,0.951003702,-0.004112875,-0.006570748,-0.014563676,-0.00026953
597,23/09/2017,0.950157248,-0.004474421,-0.005271513,-0.014603646,-0.000286224
598,24/09/2017,0.95014087,-0.004397313,-0.005355178,-0.014600665,-0.000285524
599,25/09/2017,0.950342112,-0.004349101,-0.005526,-0.014596828,-0.000283372
600,26/09/2017,0.952219678,-0.004375941,-0.007680805,-0.014529778,-0.000251171
601,27/09/2017,0.951309769,-0.004311951,-0.006112993,-0.014586297,-0.000275127
602,28/09/2017,0.950047497,-0.004398202,-0.004946139,-0.014617438,-0.000291703
603,29/09/2017,0.950871366,-0.004265284,-0.005233376,-0.014619277,-0.000288679
604,30/09/2017,0.952432795,-0.00484631,-0.005626415,-0.01461863,-0.000278984
605,01/10/2017,0.952516374,-0.004919341,-0.005639835,-0.014618388,-0.000278266
606,02/10/2017,0.953009613,-0.005252071,-0.005733997,-0.014617572,-0.000274538
607,03/10/2017,0.952246874,-0.004850834,-0.005566223,-0.014618342,-0.000279788
608,04/10/2017,0.947345847,-0.003261205,-0.004290013,-0.014619211,-0.000309103
609,05/10/2017,0.943148953,-0.002064252,-0.004246093,-0.014571009,-0.000317009
610,06/10/2017,0.938009648,0.000348701,-0.005088619,-0.014586631,-0.000277546
611,07/10/2017,0.936690573,0.001182639,-0.005919292,-0.014437528,-0.000313253
612,08/10/2017,0.934962476,0.001311284,-0.004327912,-0.014483115,-0.000337709
613,09/10/2017,0.932213709,0.001571549,-0.004848972,-0.014564958,-0.000286889
614,10/10/2017,0.93099209,0.002127902,-0.005226016,-0.014713051,-0.000211098
615,11/10/2017,0.929116943,0.002361617,-0.004659822,-0.015044242,-8.21318E-05
616,12/10/2017,0.926025206,0.003268901,-0.004072035,-0.015167595,-4.07889E-05
617,13/10/2017,0.92790641,0.003011191,-0.005784626,-0.015041457,-4.52374E-05
618,14/10/2017,0.930490193,0.002958506,-0.009910087,-0.015012238,6.47514E-05
619,15/10/2017,0.930696895,0.003633218,-0.011279471,-0.015090443,0.000133468
620,16/10/2017,0.930556504,0.004064569,-0.011352948,-0.014898294,5.12353E-05
621,17/10/2017,0.929952835,0.00460484,-0.011581174,-0.014884476,5.0396E-05
622,18/10/2017,0.929411437,0.004171371,-0.010576246,-0.014893191,2.94446E-05
623,19/10/2017,0.920365358,0.006804373,-0.006984584,-0.014738442,-0.000127577
624,20/10/2017,0.894669161,0.006340142,-0.007759612,-0.014496092,-0.000194953
625,21/10/2017,0.896934302,0.005286974,-0.00826377,-0.014492247,-0.00018141
626,22/10/2017,0.898621537,0.005722609,-0.00978199,-0.014172938,-0.000278802
627,23/10/2017,0.897217478,0.006455243,-0.010766418,-0.014114011,-0.000268094
628,24/10/2017,0.894960818,0.006532047,-0.008525659,-0.014182634,-0.000303219
629,25/10/2017,0.894958011,0.006533723,-0.008524636,-0.014182658,-0.000303246
630,26/10/2017,0.89380789,0.006556971,-0.007204004,-0.014225729,-0.000323861
631,27/10/2017,0.894545586,0.007127819,-0.010044138,-0.014113106,-0.000283444
632,28/10/2017,0.8942186,0.007265287,-0.01177819,-0.014028996,-0.000256841
633,29/10/2017,0.893297079,0.008197931,-0.013444539,-0.013948796,-0.000237035
634,30/10/2017,0.88261632,0.014943415,-0.016379774,-0.013724527,-0.00023487
635,31/10/2017,0.962981089,0.016682218,-0.018993444,-0.013622343,-0.000216536
636,01/11/2017,0.964229278,0.017219476,-0.021446143,-0.013537955,-0.000183567
637,02/11/2017,0.962585858,0.017494872,-0.021049087,-0.013534938,-0.000191016
638,03/11/2017,0.961153087,0.018237792,-0.021756461,-0.013491622,-0.00018515
639,04/11/2017,0.961174658,0.018272035,-0.021812121,-0.013489891,-0.000184562
640,05/11/2017,0.959968592,0.01821359,-0.021066121,-0.013504672,-0.000195039
641,06/11/2017,0.955898508,0.018941259,-0.019177544,-0.013538306,-0.000227642
642,07/11/2017,0.955510808,0.018992223,-0.018838493,-0.013548397,-0.000233042
643,08/11/2017,0.955376565,0.018606714,-0.018199286,-0.013571184,-0.000239423
644,09/11/2017,0.954011339,0.018308015,-0.016412517,-0.013997482,-0.000109544
645,10/11/2017,0.952727508,0.018653784,-0.016093689,-0.013996825,-0.000116616
646,11/11/2017,0.951015518,0.018916371,-0.015033382,-0.014006981,-0.000140459
647,12/11/2017,0.948016302,0.019875168,-0.014648299,-0.014397852,1.68793E-05
648,13/11/2017,0.948453814,0.020095471,-0.014958046,-0.014092072,-0.000105772
649,14/11/2017,0.946177737,0.020940299,-0.015002794,-0.014181749,-6.27057E-05
650,15/11/2017,0.94630875,0.020954802,-0.015163594,-0.014170256,-6.30877E-05
651,16/11/2017,0.947214204,0.021146643,-0.015837416,-0.014089274,-8.23859E-05
652,17/11/2017,0.947236851,0.021357427,-0.015896077,-0.014558224,0.000112256
653,18/11/2017,0.946812825,0.021124277,-0.015589471,-0.014115707,0.000103742
654,19/11/2017,0.943494899,0.021527416,-0.014560927,-0.01440678,0.000210562
655,20/11/2017,0.943447609,0.021219119,-0.013750837,-0.014938561,0.000415816
656,21/11/2017,0.943242572,0.021177556,-0.013566282,-0.015068246,0.000467154
657,22/11/2017,0.941529284,0.022155734,-0.01436702,-0.015021072,0.000472814
658,23/11/2017,0.941253761,0.022327309,-0.014623116,-0.014636789,0.000316007
659,24/11/2017,0.941623243,0.021866518,-0.013254479,-0.015025888,0.000440216
660,25/11/2017,0.942888099,0.021350801,-0.013235621,-0.014998686,0.000426165
661,26/11/2017,0.941864134,0.021473163,-0.012487084,-0.015025483,0.000417449
662,27/11/2017,0.941805641,0.021542517,-0.012313449,-0.01534503,0.000548355
663,28/11/2017,0.940324635,0.02174239,-0.011209123,-0.015709799,0.000674797
664,29/11/2017,0.935114369,0.023533007,-0.010407085,-0.015824135,0.000708076
665,30/11/2017,0.932695608,0.024045586,-0.009623824,-0.015784529,0.00067383
666,01/12/2017,0.932702803,0.024018144,-0.009633442,-0.015722725,0.000647905
667,02/12/2017,0.93302651,0.024471855,-0.010858893,-0.015096936,0.000412677
668,03/12/2017,0.931816168,0.024795576,-0.010661406,-0.01490644,0.000327944
669,04/12/2017,0.931445862,0.024755287,-0.010580822,-0.014792347,0.000279135
670,05/12/2017,0.930193256,0.024853089,-0.01004436,-0.015009322,0.000361143
671,06/12/2017,0.927186263,0.025801992,-0.009492608,-0.015072235,0.000377093
672,07/12/2017,0.931089339,0.024625346,-0.010389393,-0.014959465,0.000348448
673,08/12/2017,0.93136561,0.024852058,-0.011184723,-0.014941959,0.000354221
674,09/12/2017,0.931259316,0.025093928,-0.011607248,-0.014767305,0.000290782
675,10/12/2017,0.928125678,0.026789202,-0.012603163,-0.014528649,0.000220163
676,11/12/2017,0.925696788,0.028254357,-0.013827738,-0.014392186,0.000199337
677,12/12/2017,0.923498146,0.029240837,-0.01419147,-0.014590965,0.00029864
678,13/12/2017,0.922666991,0.030055232,-0.015075774,-0.014428199,0.000253055
679,14/12/2017,0.921050562,0.030794019,-0.014601147,-0.014776367,0.000388114
680,15/12/2017,0.919539787,0.03105542,-0.01392475,-0.014918312,0.000433287
681,16/12/2017,0.919033483,0.030927478,-0.012637741,-0.014993107,0.000427754
682,17/12/2017,0.917328582,0.030989191,-0.011267026,-0.015031976,0.000409466
683,18/12/2017,0.917875832,0.030248359,-0.010712392,-0.01502281,0.000393022
684,19/12/2017,0.916980078,0.030454009,-0.010500376,-0.014999379,0.000379191
685,20/12/2017,0.916980078,0.030454009,-0.010500376,-0.014999379,0.000379191
686,21/12/2017,0.916393611,0.0310743,-0.011181376,-0.014989889,0.000393601
687,22/12/2017,0.915998651,0.031377223,-0.011493842,-0.015191231,0.000489187
688,23/12/2017,0.913976835,0.031895647,-0.010513162,-0.015257078,0.000491658
689,24/12/2017,0.91348062,0.032179223,-0.011181282,-0.015297378,0.000530742
690,25/12/2017,0.905384551,0.03605047,-0.011862637,-0.01513395,0.00048684
691,26/12/2017,0.970486965,0.034960386,-0.010468164,-0.015246009,0.000478038
692,27/12/2017,0.977447598,0.032483338,-0.010836237,-0.015100514,0.000416086
693,28/12/2017,0.980835264,0.031560278,-0.012666189,-0.014987027,0.000416279
694,29/12/2017,0.981233869,0.031314809,-0.012898781,-0.014952888,0.000409665
695,30/12/2017,0.980886032,0.031376781,-0.012334393,-0.014760232,0.000310355
696,31/12/2017,0.977310827,0.032434607,-0.011318411,-0.014996089,0.000387952
697,01/01/2018,0.979271838,0.032037734,-0.013027304,-0.015003509,0.000438299
698,02/01/2018,0.978688133,0.03213706,-0.012939522,-0.015046242,0.000456194
699,03/01/2018,0.976797822,0.033134215,-0.014047824,-0.014966194,0.000455774
700,04/01/2018,0.97615811,0.033807492,-0.014556883,-0.015052463,0.000504293
701,05/01/2018,0.9785086,0.03195435,-0.012378744,-0.015619386,0.000688129
702,06/01/2018,0.977036683,0.032644691,-0.012887274,-0.015600182,0.000696204
703,07/01/2018,0.976027988,0.033350786,-0.013693381,-0.015172498,0.00053515
704,08/01/2018,0.975994396,0.033214833,-0.01342657,-0.015280074,0.000574863
705,09/01/2018,0.976016579,0.033214705,-0.013384146,-0.015590483,0.000706757
706,10/01/2018,0.97544701,0.033290147,-0.01272029,-0.015647997,0.000712975
707,11/01/2018,0.975914468,0.033686431,-0.013959038,-0.015244617,0.000570961
708,12/01/2018,0.977282444,0.03274976,-0.013440536,-0.015213023,0.000544528
709,13/01/2018,0.977043439,0.032974766,-0.013835693,-0.014963967,0.000448627
710,14/01/2018,0.976513728,0.033219248,-0.013904885,-0.014989705,0.000462006
711,15/01/2018,0.976003995,0.033224818,-0.013622075,-0.014843981,0.000393494
712,16/01/2018,0.97506943,0.03389607,-0.014492219,-0.014138118,0.000114933
713,17/01/2018,0.968606787,0.036678597,-0.014088083,-0.014055811,7.09049E-05
714,18/01/2018,0.992076268,0.0366514,-0.013525902,-0.014427015,0.000214829
715,19/01/2018,0.992578573,0.036746083,-0.014162791,-0.01440762,0.00022245
716,20/01/2018,0.994865705,0.036920907,-0.016887667,-0.014175776,0.000193206
717,21/01/2018,0.995420205,0.037124514,-0.01772594,-0.014084964,0.000174815
718,22/01/2018,0.99550514,0.037010223,-0.017525146,-0.014414682,0.000311075
719,23/01/2018,0.994971496,0.037216028,-0.017391267,-0.013990084,0.000124968
720,24/01/2018,0.996231217,0.03661384,-0.018186098,-0.013894603,0.000109261
721,25/01/2018,0.996505996,0.037071384,-0.019121458,-0.013538181,-2.17449E-05
722,26/01/2018,0.996763793,0.037163733,-0.019705604,-0.013132141,-0.000180429
723,27/01/2018,0.996985055,0.037762131,-0.02052083,-0.013149712,-0.000156026
724,28/01/2018,0.99699567,0.037625634,-0.020239543,-0.013441938,-3.76955E-05
725,29/01/2018,0.997940483,0.038132006,-0.021939296,-0.013075907,-0.000153257
726,30/01/2018,0.998671865,0.038488285,-0.023400346,-0.013101891,-0.000115761
727,31/01/2018,0.998687786,0.038535197,-0.024434657,-0.013051352,-0.000135304
728,01/02/2018,0.997473052,0.03760203,-0.021908349,-0.013391168,-4.58898E-05
729,02/02/2018,0.99682869,0.037476794,-0.020926497,-0.013618071,2.7608E-05
730,03/02/2018,0.996197785,0.037738345,-0.020684665,-0.013280239,-0.000124363
731,04/02/2018,0.997232364,0.038423587,-0.022635126,-0.013143538,-0.000139535
732,05/02/2018,0.998513978,0.039386896,-0.02515793,-0.012996104,-0.000147181
733,06/02/2018,0.998915773,0.039369469,-0.025505983,-0.013143265,-7.56934E-05
734,07/02/2018,0.998889976,0.039465122,-0.02570898,-0.012911418,-0.000170288
735,08/02/2018,0.998660371,0.039451297,-0.025523696,-0.012760111,-0.000239306
736,09/02/2018,0.99879414,0.039575336,-0.025718889,-0.01290691,-0.000172761
737,10/02/2018,0.998686133,0.03963974,-0.025548478,-0.013110877,-9.04108E-05
738,11/02/2018,0.998356515,0.040061213,-0.025711281,-0.012947177,-0.000159271
739,12/02/2018,0.997836895,0.040520486,-0.025345101,-0.013406163,2.42029E-05
740,13/02/2018,0.997502948,0.040919672,-0.025425572,-0.013337562,-5.95588E-06
741,14/02/2018,0.99732821,0.041111326,-0.0254154,-0.013361854,2.77597E-06
742,15/02/2018,0.997669225,0.040769752,-0.025533781,-0.013201012,-6.04621E-05
743,16/02/2018,0.997998825,0.041084637,-0.026260335,-0.013259758,3.65039E-05
744,17/02/2018,0.998568456,0.041765021,-0.028083997,-0.012601864,-0.000113334
745,18/02/2018,0.998676389,0.041919122,-0.028466816,-0.012461041,-0.000146247
746,19/02/2018,0.99886871,0.042308892,-0.02929451,-0.012181878,-0.000205649
747,20/02/2018,1.000117054,0.043183892,-0.032073721,-0.011695831,-0.000179154
748,21/02/2018,0.99895209,0.042492951,-0.029636161,-0.01212362,-0.000202524
749,22/02/2018,0.999174133,0.042233021,-0.029614344,-0.012122499,-0.000202295
750,23/02/2018,0.999161206,0.042051978,-0.029371953,-0.012162847,-0.000204425
751,24/02/2018,0.999345421,0.041985024,-0.029538537,-0.012131384,-0.00020263
752,25/02/2018,0.999161206,0.042051978,-0.029371953,-0.012162847,-0.000204425
753,26/02/2018,0.999110079,0.041823536,-0.029018901,-0.012222303,-0.000207588
754,27/02/2018,0.999086395,0.041860665,-0.029032908,-0.012220491,-0.000207511
755,28/02/2018,0.99907476,0.041837247,-0.028988049,-0.012228155,-0.000207923
756,01/03/2018,0.999067445,0.041890371,-0.029044114,-0.012219042,-0.000207449
757,02/03/2018,0.999284128,0.042326388,-0.029879434,-0.012076331,-0.000199785
758,03/03/2018,0.998047868,0.042868777,-0.028877082,-0.012268367,-0.000210822
759,04/03/2018,0.999146181,0.043266304,-0.030859844,-0.011917185,-0.000191528
760,05/03/2018,0.998726193,0.04279802,-0.02970882,-0.012116418,-0.000202319
761,06/03/2018,0.998910802,0.043259432,-0.030532198,-0.011976364,-0.000194818
762,07/03/2018,1.000014064,0.044019684,-0.032972195,-0.011549487,-0.000171543
763,08/03/2018,0.999886026,0.044091227,-0.03288747,-0.01156622,-0.000172521
764,09/03/2018,1.00040549,0.044107645,-0.033612115,-0.011435359,-0.000165247
765,10/03/2018,0.998699307,0.046858579,-0.027484481,-0.018371835,-0.00016128
766,11/03/2018,0.99888011,0.046849159,-0.027707686,-0.018339399,-0.000158914
767,12/03/2018,0.999609802,0.047203362,-0.029068878,-0.018154195,-0.000145147
768,13/03/2018,0.999377799,0.048016125,-0.029722259,-0.018084969,-0.000139561
769,14/03/2018,1.000612329,0.047922471,-0.031211885,-0.017867559,-0.000123728
770,15/03/2018,1.001551656,0.047952103,-0.032463728,-0.017688169,-0.000110595
771,16/03/2018,1.00122647,0.048172956,-0.032301619,-0.017718276,-0.000112654
772,17/03/2018,1.001232036,0.048222069,-0.032366478,-0.017710438,-0.000112049
773,18/03/2018,1.001225679,0.048186942,-0.03231701,-0.017716488,-0.000112514
774,19/03/2018,1.001223641,0.052934494,-0.038766052,-0.012908823,-0.00349246
775,20/03/2018,0.999989718,0.053214749,-0.037468481,-0.013225209,-0.003403014
776,21/03/2018,0.999702645,0.053250983,-0.037148162,-0.013170906,-0.003491563
777,22/03/2018,0.99986272,0.053420229,-0.037576001,-0.012970603,-0.003609068
778,23/03/2018,0.999494376,0.05346566,-0.037157698,-0.012951205,-0.003681256
779,24/03/2018,0.999755246,0.053301269,-0.037305064,-0.012918104,-0.003685401
780,25/03/2018,0.999182857,0.052680469,-0.035823027,-0.013086275,-0.003720217
781,26/03/2018,0.999789949,0.052431868,-0.036321967,-0.013014094,-0.003709081
782,27/03/2018,0.999048921,0.052535205,-0.035476238,-0.013125626,-0.003728364
783,28/03/2018,0.999354727,0.052371549,-0.035682106,-0.013093766,-0.003723847
784,29/03/2018,0.99891524,0.052390218,-0.03513011,-0.013164902,-0.003736495
785,30/03/2018,0.999006889,0.052555399,-0.035445222,-0.013130274,-0.00372905
786,31/03/2018,0.999378299,0.052376953,-0.03571929,-0.0130892,-0.003722986
787,01/04/2018,0.998752914,0.052288141,-0.034797324,-0.013203934,-0.003744265
788,02/04/2018,0.999048921,0.052535205,-0.035476238,-0.013125626,-0.003728364
789,03/04/2018,0.997411913,0.053419408,-0.034383836,-0.013295224,-0.003752312
790,04/04/2018,0.996894762,0.053782307,-0.034137585,-0.01333902,-0.003757501
791,05/04/2018,0.995936658,0.053678363,-0.032763106,-0.013511034,-0.003789187
792,06/04/2018,0.996291371,0.053838015,-0.033415305,-0.013433165,-0.003774011
793,07/04/2018,0.994749983,0.054600659,-0.032304009,-0.013601042,-0.003798548
794,08/04/2018,0.994340812,0.054797247,-0.032002079,-0.013646291,-0.003805228
795,09/04/2018,0.995757114,0.054116776,-0.033047181,-0.013489664,-0.003782106
796,10/04/2018,0.995434048,0.054271995,-0.032808788,-0.013525391,-0.00378738
797,11/04/2018,0.995426942,0.054160945,-0.032668143,-0.013539577,-0.003790751
798,12/04/2018,0.99368925,0.054194574,-0.030438065,-0.01382555,-0.003841903
799,13/04/2018,0.993430105,0.053900035,-0.029751142,-0.013903266,-0.003858048
800,14/04/2018,0.996002789,0.052917878,-0.0319499,-0.01358903,-0.003808827
801,15/04/2018,0.996924431,0.05250542,-0.032665892,-0.013483554,-0.003792918
802,16/04/2018,0.996888845,0.052641619,-0.03278052,-0.013473546,-0.003790112
803,17/04/2018,0.996706371,0.052590543,-0.032481745,-0.013509968,-0.003797036
804,18/04/2018,0.996365893,0.05288912,-0.032390188,-0.013531818,-0.003798757
805,19/04/2018,0.995932653,0.053269044,-0.032273685,-0.013559621,-0.003800946
806,20/04/2018,0.996706371,0.052590543,-0.032481745,-0.013509968,-0.003797036
807,21/04/2018,0.996268489,0.052974538,-0.032363995,-0.013538069,-0.003799249
808,22/04/2018,0.996158204,0.053071251,-0.032334338,-0.013545146,-0.003799806
809,23/04/2018,0.996268489,0.052974538,-0.032363995,-0.013538069,-0.003799249
810,24/04/2018,0.996365893,0.05288912,-0.032390188,-0.013531818,-0.003798757
811,25/04/2018,0.996158204,0.053071251,-0.032334338,-0.013545146,-0.003799806
812,26/04/2018,0.995095314,0.054003336,-0.032048517,-0.013613356,-0.003805177
813,27/04/2018,0.994516601,0.053048854,-0.031892896,-0.013650494,-0.003808101
814,28/04/2018,0.994143705,0.053367089,-0.031792621,-0.013674424,-0.003809985
815,29/04/2018,0.993643736,0.053793771,-0.031658175,-0.013110574,-0.003812511
816,30/04/2018,0.992947088,0.054388302,-0.031470839,-0.013153337,-0.003816031
817,01/05/2018,0.992781783,0.054529376,-0.031426387,-0.013163484,-0.003816867
818,02/05/2018,0.991821679,0.055348744,-0.031168206,-0.013222418,-0.003821718
819,03/05/2018,0.991529632,0.055597982,-0.031089672,-0.013240345,-0.003823194
820,04/05/2018,0.990474845,0.056498154,-0.03080603,-0.013305092,-0.003828523
821,05/05/2018,0.990996289,0.056458514,-0.031580049,-0.013090036,-0.003819434
822,06/05/2018,0.990651246,0.056484006,-0.031066722,-0.013232673,-0.00382546
823,07/05/2018,0.990431073,0.05653551,-0.03079426,-0.013307779,-0.003828744
824,08/05/2018,0.990431073,0.05653551,-0.03079426,-0.013307779,-0.003828744
825,09/05/2018,0.990732741,0.056278062,-0.030875381,-0.013289261,-0.00382722
826,10/05/2018,0.991334055,0.05576489,-0.03103708,-0.01325235,-0.003824182
827,11/05/2018,0.991334055,0.05576489,-0.03103708,-0.01325235,-0.003824182
828,12/05/2018,0.992770127,0.054539323,-0.031423253,-0.013164199,-0.003816926
829,13/05/2018,0.992032411,0.054969871,-0.030982949,-0.013232384,-0.003826468
830,14/05/2018,0.990873526,0.055192885,-0.029740233,-0.01339166,-0.003854704
831,15/05/2018,0.992024436,0.05461639,-0.030542871,-0.01327433,-0.003837035
832,16/05/2018,0.991965023,0.054528944,-0.030358971,-0.013293873,-0.003841371
833,17/05/2018,0.991909912,0.054665224,-0.030452632,-0.013286987,-0.003839042
834,18/05/2018,0.991933506,0.055253309,-0.031198278,-0.013215554,-0.003821153
835,19/05/2018,0.99211568,0.053806694,-0.030284244,-0.013295535,-0.00384338
836,20/05/2018,0.990348662,0.054053435,-0.028278777,-0.013548864,-0.003889092
837,21/05/2018,0.990557197,0.054116339,-0.028628345,-0.013508281,-0.003880984
838,22/05/2018,0.990824953,0.054197107,-0.029077185,-0.013456172,-0.003870573
839,23/05/2018,0.991837498,0.053842048,-0.029964241,-0.013335822,-0.003850679
840,24/05/2018,0.992002491,0.053581344,-0.029859935,-0.013339768,-0.003853419
841,25/05/2018,0.991998355,0.053459188,-0.029704674,-0.013354614,-0.003857146
842,26/05/2018,0.991980867,0.052942758,-0.029048281,-0.013417379,-0.003872898
843,27/05/2018,0.992995325,0.052630639,-0.029990515,-0.013291736,-0.003851681
844,28/05/2018,0.993494661,0.05229529,-0.030231371,-0.013250996,-0.003846596
845,29/05/2018,0.994166364,0.052116399,-0.030889321,-0.01316458,-0.003831729
846,30/05/2018,0.994411513,0.052044371,-0.031121184,-0.013133823,-0.003826502
847,31/05/2018,0.994975933,0.052002251,-0.031806784,-0.013048643,-0.003810819
848,01/06/2018,0.995197578,0.05198571,-0.032076017,-0.013015194,-0.00380466
849,02/06/2018,0.994516601,0.052561529,-0.031892896,-0.013056994,-0.003808101
850,03/06/2018,0.993973773,0.053020532,-0.031746924,-0.013090315,-0.003810844
851,04/06/2018,0.993808265,0.053160481,-0.031702418,-0.013100475,-0.00381168
852,05/06/2018,0.994090646,0.052921706,-0.031778353,-0.013083141,-0.003810253
853,06/06/2018,0.994816827,0.052307665,-0.031973629,-0.013038565,-0.003806584
854,07/06/2018,0.994816827,0.052307665,-0.031973629,-0.013038565,-0.003806584
855,08/06/2018,0.995193404,0.05198924,-0.032074894,-0.01301545,-0.003804681
856,09/06/2018,0.995015902,0.052139332,-0.032027162,-0.013026345,-0.003805578
857,10/06/2018,0.995126065,0.052074475,-0.032101435,-0.013006688,-0.003804567
858,11/06/2018,0.996158204,0.051173428,-0.032334338,-0.012956227,-0.003799806
859,12/06/2018,0.99616925,0.051164088,-0.032337308,-0.012955549,-0.00379975
860,13/06/2018,0.996677345,0.050734454,-0.03247394,-0.01292436,-0.003797183
861,14/06/2018,0.998208904,0.049439404,-0.03288579,-0.012830348,-0.003789444
862,15/06/2018,0.999739602,0.048685142,-0.034149627,-0.012490259,-0.003773031
863,16/06/2018,1.001010002,0.049497131,-0.037467697,-0.011552648,-0.003736299
864,17/06/2018,1.000989959,0.049707185,-0.037250989,-0.011614909,-0.003738553
865,18/06/2018,1.001721195,0.049392679,-0.037930304,-0.011430621,-0.003729942
866,19/06/2018,1.002450269,0.049265091,-0.03889917,-0.011162671,-0.003718388
867,20/06/2018,1.00166401,0.048674211,-0.036712335,-0.011781452,-0.003742478
868,21/06/2018,1.002044712,0.048585161,-0.037183093,-0.01165169,-0.003736803
869,22/06/2018,1.001836168,0.048290339,-0.036386577,-0.011878337,-0.003745398
870,23/06/2018,1.001965355,0.048203518,-0.036457592,-0.01185993,-0.003744375
871,24/06/2018,1.001224801,0.047426043,-0.034051523,-0.012542771,-0.003770593
872,25/06/2018,1.001199137,0.047594404,-0.033689892,-0.012646796,-0.003774335
873,26/06/2018,1.000696327,0.047175371,-0.032526414,-0.012775,-0.003801591
874,27/06/2018,0.998907994,0.047232222,-0.030259149,-0.013053878,-0.003853566
875,28/06/2018,1.000683809,0.046570525,-0.031778704,-0.012846231,-0.003819546
876,29/06/2018,1.000763664,0.046453381,-0.031741368,-0.012846896,-0.003820556
877,30/06/2018,0.998473051,0.046900334,-0.029289698,-0.013161277,-0.003876255
878,01/07/2018,0.998875657,0.046126307,-0.028879674,-0.013185626,-0.003886678
879,02/07/2018,0.998219223,0.046605133,-0.028601188,-0.013235573,-0.003892446
880,03/07/2018,0.998249909,0.045561132,-0.0273789,-0.013350176,-0.003921869
881,04/07/2018,0.997068481,0.045801066,-0.02612578,-0.013511247,-0.003950323
882,05/07/2018,0.997068481,0.045801066,-0.02612578,-0.013511247,-0.003950323
883,06/07/2018,0.987736643,0.047311846,-0.011666896,-0.018788094,-0.004029772
884,07/07/2018,0.987604697,0.047260695,-0.011375799,-0.018870018,-0.004033042
885,08/07/2018,0.983776559,0.047488446,-0.006008768,-0.020075551,-0.004116695
886,09/07/2018,0.986511771,0.045435728,-0.006739927,-0.020232051,-0.004070532
887,10/07/2018,0.987292219,0.044733476,-0.006934064,-0.020156865,-0.004076272
888,11/07/2018,0.986772087,0.045201495,-0.006804681,-0.020206973,-0.004072447
889,12/07/2018,0.987285226,0.044739769,-0.006932324,-0.020157538,-0.004076221
890,13/07/2018,0.987285226,0.044739769,-0.006932324,-0.020157538,-0.004076221
891,14/07/2018,0.987676292,0.044374594,-0.007001699,-0.020134469,-0.004077422
892,15/07/2018,0.988073767,0.04398403,-0.007031485,-0.020132337,-0.004076199
893,16/07/2018,0.984253183,0.040731456,-0.005621503,-0.020690257,-0.004044723
894,17/07/2018,0.982507034,0.042162838,-0.006900074,-0.020153724,-0.004094537
895,18/07/2018,0.982099651,0.042535637,-0.006995706,-0.020165418,-0.00409021
896,19/07/2018,0.983078329,0.041965599,-0.006848123,-0.02015405,-0.004098412
897,20/07/2018,0.982034825,0.042586664,-0.007008831,-0.020166853,-0.004089577
898,21/07/2018,0.98221365,0.042344141,-0.006946945,-0.020157667,-0.004092008
899,22/07/2018,0.981969614,0.042577763,-0.007006832,-0.020165201,-0.004089347
900,23/07/2018,0.979798075,0.044139715,-0.007041599,-0.0201753,-0.004085024
901,24/07/2018,0.97606699,0.04547993,-0.006675537,-0.020116458,-0.004090395
902,25/07/2018,0.973870584,0.046253244,-0.00639305,-0.020075804,-0.004096385
903,26/07/2018,0.971575835,0.04625978,-0.005646271,-0.019971544,-0.004118812
904,27/07/2018,0.971698942,0.045603229,-0.00471207,-0.019876585,-0.004156951
905,28/07/2018,0.969975858,0.04586481,-0.004167143,-0.019807438,-0.004174176
906,29/07/2018,0.97354309,0.043289046,-0.000386518,-0.020768233,-0.004132372
907,30/07/2018,0.974167768,0.042448068,0.001636075,-0.021684679,-0.004039869
908,31/07/2018,0.97438279,0.042020052,0.002318344,-0.021905223,-0.004021828
909,01/08/2018,0.975181239,0.041987876,0.000380722,-0.021479453,-0.004039276
910,02/08/2018,0.975866741,0.041187596,-0.001192325,-0.021479618,-0.003990236
911,03/08/2018,0.974172508,0.040570917,0.001406937,-0.021813357,-0.003994956
912,04/08/2018,0.973067208,0.039571877,0.003549386,-0.021551057,-0.004084143
913,05/08/2018,0.971856466,0.040087182,0.002190989,-0.020305821,-0.00424273
914,06/08/2018,0.972530535,0.039546954,0.002738228,-0.020590983,-0.004212478
915,07/08/2018,0.970831271,0.0403769,0.002884989,-0.02082061,-0.004174514
916,08/08/2018,0.972454611,0.038985667,0.002518408,-0.019944411,-0.00430572
917,09/08/2018,0.969822269,0.037949925,0.006788938,-0.01980517,-0.004426519
918,10/08/2018,0.96818847,0.035470775,0.013506207,-0.02104601,-0.004389028
919,11/08/2018,0.967927838,0.032212418,0.019787561,-0.021542278,-0.004462975
920,12/08/2018,0.96384664,0.034021065,0.018196198,-0.020862609,-0.004513176
921,13/08/2018,0.958311177,0.036706586,0.017509315,-0.021220997,-0.004418289
922,14/08/2018,0.959303775,0.036537488,0.015731981,-0.020644822,-0.004465202
923,15/08/2018,0.956684954,0.03616736,0.018797496,-0.020742992,-0.004517669
924,16/08/2018,0.955273328,0.037424944,0.015823581,-0.02118905,-0.004357727
925,17/08/2018,0.957066485,0.036260957,0.016396248,-0.022071609,-0.004233297
926,18/08/2018,0.957634086,0.036118914,0.016113985,-0.02215299,-0.004214501
927,19/08/2018,0.956984645,0.03587065,0.01761091,-0.022186439,-0.00424648
928,20/08/2018,0.958873421,0.035750405,0.016039954,-0.022176264,-0.004214222
929,21/08/2018,0.959557104,0.035190966,0.015316217,-0.021438288,-0.004312989
930,22/08/2018,0.959728642,0.035369298,0.013529003,-0.020636371,-0.004393584
931,23/08/2018,0.959805466,0.035244916,0.01281748,-0.019906214,-0.004490966
932,24/08/2018,0.961392845,0.034804028,0.012308357,-0.020072522,-0.004456324
933,25/08/2018,0.960836516,0.035144896,0.012338133,-0.019827594,-0.004496194
934,26/08/2018,0.960593961,0.035362089,0.0108505,-0.020069234,-0.004412802
935,27/08/2018,0.959265377,0.036422736,0.010334363,-0.020068558,-0.004397537
936,28/08/2018,0.959259182,0.036033383,0.00981162,-0.019581801,-0.004457797
937,29/08/2018,0.953695943,0.037900739,0.010911327,-0.020730065,-0.004279467
938,30/08/2018,0.955942559,0.03753056,0.003888582,-0.017591154,-0.004595915
939,31/08/2018,0.952250745,0.036723682,0.007277283,-0.017156271,-0.004733067
940,01/09/2018,0.954241198,0.037188701,0.004344075,-0.016935372,-0.00470081
941,02/09/2018,0.953142405,0.036237803,0.006304258,-0.017589655,-0.004635575
942,03/09/2018,0.95115395,0.036292756,0.007472421,-0.017448239,-0.004679266
943,04/09/2018,0.951091012,0.036312311,0.007496731,-0.017429472,-0.004682766
944,05/09/2018,0.952977541,0.035726147,0.00676806,-0.017991997,-0.004577845
945,06/09/2018,0.952517486,0.035860362,0.006961411,-0.01786182,-0.004602675
946,07/09/2018,0.951683815,0.036128121,0.007267761,-0.017606234,-0.004649797
947,08/09/2018,0.951514625,0.035508684,0.008538339,-0.018094819,-0.004600947
948,09/09/2018,0.950560288,0.034931684,0.00980417,-0.018510931,-0.00455841
949,10/09/2018,0.953203568,0.033656352,0.009108272,-0.019663298,-0.004357506
950,11/09/2018,0.953357547,0.034209553,0.008009925,-0.019227098,-0.004402211
951,12/09/2018,0.954286655,0.03438855,0.006779016,-0.019129,-0.004390095
952,13/09/2018,0.945691723,0.033558029,0.007766129,-0.01956471,-0.004303423
953,14/09/2018,0.933983921,0.033209315,0.008906161,-0.01984873,-0.00429179
954,15/09/2018,0.936971326,0.032699019,0.008067564,-0.020401453,-0.004198469
955,16/09/2018,0.935413432,0.034031696,0.005558385,-0.020126254,-0.004167205
956,17/09/2018,0.933075776,0.034617218,0.008474674,-0.020689438,-0.004151871
957,18/09/2018,0.936068883,0.033930185,0.006107575,-0.020574688,-0.00411414
958,19/09/2018,0.936507443,0.033717127,0.006766072,-0.020979165,-0.004069039
959,20/09/2018,0.936673485,0.033931789,0.006879621,-0.021454222,-0.003997415
960,21/09/2018,0.937070236,0.034918007,0.005611791,-0.021557914,-0.003953321
961,22/09/2018,0.936535586,0.036371729,0.003583899,-0.021574542,-0.00389751
962,23/09/2018,0.935998439,0.037729055,0.001023044,-0.020810313,-0.003953149
963,24/09/2018,0.933459915,0.039156662,0.000523919,-0.020877014,-0.003920846
964,25/09/2018,0.932904344,0.039674754,0.000573678,-0.021015685,-0.003900089
965,26/09/2018,0.927499689,0.042899304,-0.003696124,-0.019719075,-0.003971575
966,27/09/2018,0.927079514,0.043733019,-0.00640043,-0.019374269,-0.003949746
967,28/09/2018,0.926979494,0.043704082,-0.006380572,-0.019307905,-0.003960284
968,29/09/2018,0.929326936,0.043805085,-0.006379535,-0.019590078,-0.003948764
969,30/09/2018,0.929482712,0.043461172,-0.006467393,-0.01954997,-0.003950625
970,01/10/2018,0.929680853,0.043147121,-0.006548658,-0.019514197,-0.00395257
971,02/10/2018,0.929479307,0.043336994,-0.006498013,-0.019534577,-0.003951033
972,03/10/2018,0.929587572,0.04332948,-0.006501873,-0.019535301,-0.003951537
973,04/10/2018,0.927111383,0.043452132,-0.006425731,-0.019512674,-0.003940198
974,05/10/2018,0.926866187,0.043208218,-0.006481459,-0.019478801,-0.003939949
975,06/10/2018,0.923511198,0.045399627,-0.005877895,-0.019698326,-0.003917674
976,07/10/2018,0.92339478,0.045559935,-0.005836131,-0.019716354,-0.003916614
977,08/10/2018,0.924377967,0.044985845,-0.005996178,-0.019660435,-0.003922909
978,09/10/2018,0.921622945,0.045654586,-0.005211589,-0.020006364,-0.003876149
979,10/10/2018,0.91991199,0.046577886,-0.005520142,-0.019788968,-0.003897781
980,11/10/2018,0.918332573,0.046829817,-0.002246199,-0.021365774,-0.00372376
981,12/10/2018,0.917885048,0.04676873,-0.002239344,-0.021359168,-0.003721172
982,13/10/2018,0.91839218,0.046338388,-0.0035573,-0.020585693,-0.003801958
983,14/10/2018,0.918257337,0.047501001,-0.005035481,-0.021224375,-0.003656683
984,15/10/2018,0.918415764,0.04728742,-0.004252305,-0.021756081,-0.003596066
985,16/10/2018,0.918744881,0.046635625,-0.004296453,-0.021591131,-0.003617956
986,17/10/2018,0.918042067,0.046927442,-0.004682209,-0.021358605,-0.003640063
987,18/10/2018,0.918586363,0.0465663,-0.005312798,-0.020828577,-0.003705638
988,19/10/2018,0.918590943,0.046788762,-0.005279599,-0.020900065,-0.003697184
989,20/10/2018,0.918759483,0.046679908,-0.005298126,-0.020866176,-0.00370234
990,21/10/2018,0.918120161,0.047092823,-0.005227847,-0.020994726,-0.003682784
991,22/10/2018,0.916869454,0.047441315,-0.00515903,-0.021098674,-0.003662036
992,23/10/2018,0.914544928,0.048528715,-0.004965388,-0.02143311,-0.003606712
993,24/10/2018,0.916123447,0.048073818,-0.005054494,-0.021297078,-0.003633472
994,25/10/2018,0.922394391,0.043921589,-0.001420588,-0.023184963,-0.003459132
995,26/10/2018,0.911476864,0.043451175,0.020533317,-0.02791692,-0.00406602
996,27/10/2018,0.911183834,0.042105785,0.026208331,-0.028968588,-0.00425166
997,28/10/2018,0.913590948,0.040704949,0.028123579,-0.029412641,-0.004289873
998,29/10/2018,0.915701687,0.039674499,0.027091088,-0.029081155,-0.004274939
999,30/10/2018,0.915772114,0.039360164,0.029353527,-0.029997399,-0.004235463
1000,31/10/2018,0.914761406,0.038694193,0.032906834,-0.030263898,-0.004444428
1001,01/11/2018,0.915528956,0.038392897,0.032570124,-0.030192042,-0.00443234
1002,02/11/2018,0.913789521,0.03877662,0.035229018,-0.031454253,-0.004344524
1003,03/11/2018,0.914170883,0.038590761,0.034454066,-0.030963659,-0.004396943
1004,04/11/2018,0.916383247,0.038386579,0.030909248,-0.02925719,-0.004526877
1005,05/11/2018,0.918198227,0.038540496,0.028952219,-0.029802567,-0.004287418
1006,06/11/2018,0.918420982,0.03811131,0.029163736,-0.029848447,-0.004284923
1007,07/11/2018,0.917166599,0.038643438,0.029671416,-0.030437286,-0.004188179
1008,08/11/2018,0.919433645,0.037641756,0.027259591,-0.029105345,-0.004300592
1009,09/11/2018,0.92138501,0.036473259,0.026786338,-0.029061602,-0.004257812
1010,10/11/2018,0.921485173,0.036448223,0.027005644,-0.029421636,-0.00418942
1011,11/11/2018,0.922290854,0.036333786,0.030027125,-0.034694944,-0.003172389
1012,12/11/2018,0.923473002,0.036316268,0.027296519,-0.033834128,-0.003160046
1013,13/11/2018,0.920611034,0.037122656,0.03215005,-0.035430476,-0.003179516
1014,14/11/2018,0.906249174,0.034837132,0.005695633,-0.00245207,-0.002976119
1015,15/11/2018,0.908182398,0.036270614,-0.001320509,-0.000535923,-0.002940819
1016,16/11/2018,0.908142843,0.036312029,-0.001389038,-0.000520741,-0.002940284
1017,17/11/2018,0.907595338,0.036276065,-0.000270646,-0.00085035,-0.002945134
1018,18/11/2018,0.906873931,0.036460702,0.000521398,-0.001110429,-0.002947486
1019,19/11/2018,0.907588052,0.036040602,0.001066369,-0.001218678,-0.002953034
1020,20/11/2018,0.907320841,0.036126846,0.001420864,-0.001335305,-0.002954267
1021,21/11/2018,0.906017347,0.036242848,0.004425242,-0.002245793,-0.002967838
1022,22/11/2018,0.90613334,0.036001469,0.005895376,-0.002652439,-0.002976927
1023,23/11/2018,0.910192307,0.034032838,0.006943229,-0.002710123,-0.002996315
1024,24/11/2018,0.911591848,0.033368715,0.005710602,-0.002258803,-0.002993554
1025,25/11/2018,0.90874893,0.034658756,0.006397934,-0.002629415,-0.002988397
1026,26/11/2018,0.913482984,0.033074594,0.004040745,-0.001720568,-0.002989799
1027,27/11/2018,0.91467958,0.032814161,0.00348885,-0.001520787,-0.002990414
1028,28/11/2018,0.913795299,0.033322193,0.004243179,-0.001809361,-0.002992013
1029,29/11/2018,0.914292651,0.033104412,0.004096705,-0.001737696,-0.002992759
1030,30/11/2018,0.91600259,0.033512218,-0.0006251,-0.000379312,-0.00297033
1031,01/12/2018,0.917413587,0.033138232,-0.00217947,0.000108488,-0.002966179
1032,02/12/2018,0.917551796,0.033355009,-0.001986625,2.7724E-05,-0.002967728
1033,03/12/2018,0.916870761,0.033388048,-0.000795134,-0.000319306,-0.002972316
1034,04/12/2018,0.916334858,0.03360477,-0.000109155,-0.000543532,-0.00297449
1035,05/12/2018,0.916113608,0.033686565,0.001147964,-0.000913455,-0.002980945
1036,06/12/2018,0.918588805,0.031927429,0.002877511,-0.001185721,-0.002998851
1037,07/12/2018,0.919977219,0.031333127,0.001687187,-0.000768531,-0.002996566
1038,08/12/2018,0.919831934,0.031344718,0.002022927,-0.000866416,-0.00299801
1039,09/12/2018,0.922451353,0.031424886,-0.003520624,0.000717839,-0.002974883
1040,10/12/2018,0.922362759,0.030470503,0.001474271,-0.000594413,-0.003003097
1041,11/12/2018,0.919216416,0.032029861,0.003013809,-0.001198184,-0.003000938
1042,12/12/2018,0.916611344,0.032871787,0.006042431,-0.002138529,-0.00300903
1043,13/12/2018,0.913479508,0.033040292,0.010137223,-0.003291264,-0.003021237
1044,14/12/2018,0.913107443,0.033357604,0.009759706,-0.00322771,-0.003017966
1045,15/12/2018,0.913115214,0.033497268,0.009314293,-0.003122673,-0.003015558
1046,16/12/2018,0.912342587,0.033662008,0.009026084,-0.003066649,-0.003011474
1047,17/12/2018,0.911424966,0.033423493,0.010707723,-0.003501477,-0.003017684
1048,18/12/2018,0.908966388,0.032480371,0.015577295,-0.004729368,-0.003036311
1049,19/12/2018,0.908684256,0.032711107,0.015730363,-0.004800199,-0.003036232
1050,20/12/2018,0.908397926,0.032608167,0.016289225,-0.004941775,-0.003038356
1051,21/12/2018,0.911074237,0.031499677,0.012655523,-0.003848629,-0.003027189
1052,22/12/2018,0.912124269,0.03058113,0.012610842,-0.003720126,-0.003030354
1053,23/12/2018,0.916190973,0.031138854,0.005747928,-0.001894919,-0.003006055
1054,24/12/2018,0.917073672,0.031302226,0.003615536,-0.001328041,-0.002997269
1055,25/12/2018,0.915641989,0.031824786,0.004004942,-0.001503918,-0.002994749
1056,26/12/2018,0.917061919,0.03103146,0.004552883,-0.001551476,-0.003002353
1057,27/12/2018,0.919770811,0.029954232,0.00469899,-0.001449473,-0.003011946
1058,28/12/2018,0.91812515,0.030829318,0.006478144,-0.002049537,-0.003016326
1059,29/12/2018,0.91812515,0.030829318,0.006478144,-0.002049537,-0.003016326
1060,30/12/2018,0.918463003,0.03039936,0.006626227,-0.002036214,-0.003018232
1061,31/12/2018,0.918935883,0.030081433,0.006195094,-0.00187758,-0.003017411
1062,01/01/2019,0.919088416,0.030075744,0.005506131,-0.001687782,-0.003014141
1063,02/01/2019,0.920213346,0.030170089,0.003375321,-0.001111977,-0.00300615
1064,03/01/2019,0.916918778,0.028556352,0.015826531,-0.0043343,-0.003063493
1065,04/01/2019,0.930625824,0.02528807,0.000978313,0.0001803,-0.003026858
1066,05/01/2019,0.932015096,0.026662961,-0.003501079,0.001243224,-0.003006891
1067,06/01/2019,0.932974103,0.026149205,-0.003409186,0.001284528,-0.003010507
1068,07/01/2019,0.933630758,0.025375196,-0.003271762,0.001344037,-0.00301339
1069,08/01/2019,0.933039101,0.025929865,-0.003370399,0.001300974,-0.00301093
1070,09/01/2019,0.933687096,0.025924438,-0.003368605,0.001303611,-0.003013044
1071,10/01/2019,0.934122725,0.025958,-0.003373964,0.001302632,-0.003014429
1072,11/01/2019,0.934052278,0.025742416,-0.002461241,0.001078966,-0.003019188
1073,12/01/2019,0.934788168,0.025682725,-0.003309795,0.001321253,-0.00301694
1074,13/01/2019,0.936784566,0.024751679,-0.003157666,0.00140103,-0.003024253
1075,14/01/2019,0.936050027,0.025115722,-0.003222852,0.001371572,-0.003021512
1076,15/01/2019,0.938367089,0.023741924,-0.002977448,0.001481167,-0.003030376
1077,16/01/2019,0.938466168,0.023352675,-0.000846584,0.000946052,-0.003042342
1078,17/01/2019,0.938729353,0.023263505,-0.000215608,0.000785297,-0.003046644
1079,18/01/2019,0.939490007,0.023368987,-0.000787064,0.000931665,-0.003045991
1080,19/01/2019,0.9400629,0.023714248,-0.002970374,0.001489064,-0.003035921
1081,20/01/2019,0.940040264,0.023713677,-0.002970302,0.001489028,-0.003035848
1082,21/01/2019,0.940099568,0.023715173,-0.00297049,0.001489122,-0.003036039
1083,22/01/2019,0.940551268,0.023399723,-0.002930978,0.001469314,-0.002995655
1084,23/01/2019,0.940190872,0.023717477,-0.002970778,0.001489266,-0.003036334
1085,24/01/2019,0.9401442,0.023593146,-0.002955205,0.001481459,-0.003020417
1086,25/01/2019,0.942009236,0.021810789,-0.002731952,0.001369542,-0.002792238
1087,26/01/2019,0.942165184,0.021640702,-0.002710648,0.001358862,-0.002770463
1088,27/01/2019,0.942365257,0.021412543,-0.002682069,0.001344535,-0.002741254
1089,28/01/2019,0.942025787,0.021799668,-0.00273056,0.001368843,-0.002790814
1090,29/01/2019,0.942373954,0.021402625,-0.002680827,0.001343912,-0.002739984
1091,30/01/2019,0.94330174,0.020344591,-0.002548301,0.001277476,-0.002604534
1092,31/01/2019,0.944951527,0.018771075,-0.002351207,0.001178672,-0.002403091
1093,01/02/2019,0.945348593,0.018063732,-0.002262608,0.001134257,-0.002312536
1094,02/02/2019,0.94518044,0.017567801,-0.002200489,0.001103116,-0.002249047
1095,03/02/2019,0.945874902,0.017231346,-0.002158346,0.00108199,-0.002205973
1096,04/02/2019,0.949438718,0.014529019,-0.001906545,0.00238294,-0.003072175
1097,05/02/2019,0.949658258,0.014287687,-0.001853529,0.002398295,-0.003073177
1098,06/02/2019,0.949780187,0.014289522,-0.001853767,0.002398603,-0.003073572
1099,07/02/2019,0.949658258,0.014287687,-0.001853529,0.002398295,-0.003073177
1100,08/02/2019,0.949773979,0.014289428,-0.001853755,0.002398588,-0.003073552
1101,09/02/2019,0.93779791,0.021177923,-0.003002724,0.001821566,-0.00302839
1102,10/02/2019,0.985354934,0.021539922,-0.003043886,0.001786615,-0.003027404
1103,11/02/2019,0.975298564,0.026798637,-0.003637995,0.001253837,-0.002993091
1104,12/02/2019,0.981625802,0.026798637,-0.003637995,0.001253837,-0.002993091
1105,13/02/2019,0.981243322,0.027356369,-0.003701413,0.001199986,-0.00299157
1106,14/02/2019,0.981522774,0.026948873,-0.003655078,0.001239331,-0.002992681
1107,15/02/2019,0.981681644,0.026717209,-0.003628736,0.001261699,-0.002993313
1108,16/02/2019,0.982718455,0.025205337,-0.003456824,0.001407677,-0.002997435
1109,17/02/2019,0.982385542,0.025690789,-0.003512024,0.001360804,-0.002996111
1110,18/02/2019,0.981865902,0.026448525,-0.003598184,0.001287642,-0.002994045
1111,19/02/2019,0.981625802,0.026798637,-0.003637995,0.001253837,-0.002993091
1112,20/02/2019,0.982721894,0.025200323,-0.003456254,0.001408161,-0.002997448
1113,21/02/2019,0.982544924,0.02545838,-0.003485597,0.001383244,-0.002996745
1114,22/02/2019,0.982026154,0.026214846,-0.003571613,0.001310204,-0.002994682
1115,23/02/2019,0.98227042,0.02585866,-0.003531112,0.001344596,-0.002995653
1116,24/02/2019,0.98227042,0.02585866,-0.003531112,0.001344596,-0.002995653
1117,25/02/2019,0.982205392,0.025953482,-0.003541894,0.00133544,-0.002995395
1118,26/02/2019,0.982432807,0.025621868,-0.003504187,0.001367459,-0.002996299
1119,27/02/2019,0.982718455,0.025205337,-0.003456824,0.001407677,-0.002997435
1120,28/02/2019,0.982698015,0.025235142,-0.003460213,0.001404799,-0.002997353
1121,01/03/2019,0.981865902,0.026448525,-0.003598184,0.001287642,-0.002994045
1122,02/03/2019,0.982259765,0.025874197,-0.003532879,0.001343095,-0.002995611
1123,03/03/2019,0.982026154,0.026214846,-0.003571613,0.001310204,-0.002994682
1124,04/03/2019,0.981817769,0.026508184,-0.004486672,0.002190189,-0.002989042
1125,05/03/2019,0.982887796,0.024932107,-0.005507327,0.003206856,-0.002633947
1126,06/03/2019,0.984153421,0.023080159,-0.005608579,0.003011718,-0.00197722
1127,07/03/2019,0.984328418,0.022824626,-0.00558844,0.002981914,-0.001917422
1128,08/03/2019,0.983874764,0.023484169,-0.005825306,0.003074441,-0.001904722
1129,09/03/2019,0.983753767,0.023660079,-0.005888482,0.003099119,-0.001901334
1130,10/03/2019,0.983429952,0.024132229,-0.00596979,0.003157909,-0.001971982
1131,11/03/2019,0.983130104,0.024572458,-0.005851801,0.00319637,-0.002212949
1132,12/03/2019,0.982855145,0.024973192,-0.005932312,0.003247238,-0.00226252
1133,13/03/2019,0.982645744,0.025281523,-0.005792795,0.003269376,-0.00248268
1134,14/03/2019,0.982708594,0.025192784,-0.005591647,0.003242642,-0.002637329
1135,15/03/2019,0.981768377,0.026563385,-0.005847835,0.003415004,-0.0028242
1136,16/03/2019,0.982673843,0.025244401,-0.005539781,0.003243942,-0.002699943
1137,17/03/2019,0.983298753,0.024334307,-0.005313958,0.003124791,-0.002626193
1138,18/03/2019,0.983298753,0.024334307,-0.005473668,0.003124791,-0.002626193
1139,19/03/2019,0.951814592,0.024922623,-0.02284665,0.027185245,-0.000594728
1140,20/03/2019,0.974017524,0.02439798,-0.021442051,0.024856099,-0.000422101
1141,21/03/2019,0.974583917,0.023386397,-0.021727717,0.025388704,-0.000220868
1142,22/03/2019,0.975203816,0.023560345,-0.020477836,0.023171578,-0.000138747
1143,23/03/2019,0.974438362,0.02381787,-0.021547614,0.024892781,-0.00020545
1144,24/03/2019,0.973817881,0.025697698,-0.020779941,0.022697801,-0.000102742
1145,25/03/2019,0.972384679,0.02745499,-0.021362148,0.023154271,-0.000252804
1146,26/03/2019,0.972871882,0.028556032,-0.019654864,0.019373649,8.47083E-05
1147,27/03/2019,0.972795671,0.02862378,-0.019712707,0.019453401,7.5774E-05
1148,28/03/2019,0.972122847,0.02930643,-0.020397289,0.02055178,-2.54156E-05
1149,29/03/2019,0.969438312,0.032572386,-0.02202575,0.022433669,-0.00028764
1150,30/03/2019,0.968867494,0.034118283,-0.021509298,0.020877958,-0.000232709
1151,31/03/2019,0.967110517,0.037879197,-0.020468428,0.018122613,-0.000493916
1152,01/04/2019,0.966793473,0.039634276,-0.020417597,0.017683652,-0.000443533
1153,02/04/2019,0.966056435,0.04062013,-0.020595882,0.017832099,-0.000591046
1154,03/04/2019,0.964792425,0.046722184,-0.021108969,0.018754512,-0.000960843
1155,04/04/2019,0.964293283,0.047660359,-0.021027511,0.018490984,-0.00107783
1156,05/04/2019,0.964727296,0.047212018,-0.0208257,0.018051003,-0.000917856
1157,06/04/2019,0.96484115,0.047422436,-0.020624477,0.017352866,-0.000744414
1158,07/04/2019,0.964651433,0.047513065,-0.020892836,0.017752781,-0.000745864
1159,08/04/2019,0.965406569,0.046053656,-0.020865065,0.018196565,-0.000726219
1160,09/04/2019,0.96618274,0.045249655,-0.020568247,0.017423376,-0.000388307
1161,10/04/2019,0.96572504,0.046478651,-0.020364602,0.016532558,-0.000316286
1162,11/04/2019,0.964386498,0.049331492,-0.020284896,0.015272191,-0.000251817
1163,12/04/2019,0.964613067,0.049328428,-0.019877268,0.014601658,-0.000241014
1164,13/04/2019,0.963371913,0.050708624,-0.020695037,0.015729633,-0.000421125
1165,14/04/2019,0.962599376,0.052415798,-0.020188116,0.014827576,-0.000721734
1166,15/04/2019,0.962926215,0.051394709,-0.020825368,0.015784443,-0.000473988
1167,16/04/2019,0.963690336,0.051661371,-0.019761693,0.013098271,3.79339E-05
1168,17/04/2019,0.963755726,0.052256062,-0.019206726,0.011820832,0.000139334
1169,18/04/2019,0.963777258,0.052189527,-0.01920676,0.011876147,0.000121185
1170,19/04/2019,0.965261467,0.049780439,-0.019786696,0.012062304,0.001047431
1171,20/04/2019,0.965290983,0.049654347,-0.019910635,0.012216782,0.001098892
1172,21/04/2019,0.965154734,0.049300933,-0.019656822,0.013149349,0.000399051
1173,22/04/2019,0.965438854,0.048483772,-0.019674051,0.013778081,0.000220901


==> data_tendencia.csv <==
index,TimeUTC,h_trn,b_trn,r_trn,var_a,NV_C0,NV_C5,avg_diff_C3-real
0,30/11/2016,1.871601852,2.359030093,0.557607025,1.040840383,0.100901058,0.136591927,-0.009671062
1,01/12/2016,1.874824074,2.318055556,0.552855259,1.039256463,0.096717206,0.099592518,-0.009522344
2,02/12/2016,1.845472222,2.315462963,0.556476576,1.039178375,0.001290758,0.059408908,-0.0098023
3,03/12/2016,1.829416667,2.310395833,0.558091902,1.037422315,5.83E-06,0.000664073,-0.009866795
4,04/12/2016,1.854090278,2.296087963,0.553250446,1.033605377,0.084711253,0.041140589,-0.009748762
5,05/12/2016,1.861631944,2.252784722,0.547534415,1.03274194,0.068263986,0.000440873,-0.009666498
6,06/12/2016,1.860210648,2.246481481,0.547029436,1.03333617,0.049502226,0.054906758,-0.010028059
7,07/12/2016,1.851645833,2.241097222,0.547578285,1.033336171,0.007548231,0.049224559,-0.010332019
8,08/12/2016,1.887291667,2.235902778,0.542274396,1.031469907,0.02292758,0.008381772,-0.010208989
9,09/12/2016,1.885863426,2.235138889,0.542377489,1.031312088,0.114107803,0.047891866,-0.010594747
10,10/12/2016,1.881513889,2.242023148,0.543713595,1.031469907,0.030324095,0.05997488,-0.010279003
11,11/12/2016,1.881490741,2.24937037,0.544528201,1.033336171,0.022359042,0.036187977,-0.010195608
12,12/12/2016,1.889627315,2.225194444,0.540775415,1.029863889,0.053430339,0.040801248,-0.009929566
13,13/12/2016,1.918377315,2.208064815,0.535101365,1.029638848,0.0105122,0.002900509,-0.010123587
14,14/12/2016,1.916289352,2.226,0.537383995,1.029638849,0.038954819,0.091865445,-0.010056542
15,15/12/2016,1.896043982,2.21468287,0.538757001,1.029764841,0.073345226,0.098478534,-0.010082633
16,16/12/2016,1.868918982,2.210861111,0.541906931,1.029638848,0.005394895,0.00469558,-0.009969314
17,17/12/2016,1.874020833,2.202574074,0.540297509,1.029638851,0.044339537,0.015537444,-0.009620534
18,18/12/2016,1.874590278,2.231641204,0.543476717,1.029480237,0.018253217,0.01789324,-0.009398227
19,19/12/2016,1.867106482,2.223113426,0.543519291,1.028307616,0.08322401,0.029577795,-0.009063823
20,20/12/2016,1.866328704,2.223759259,0.543694727,1.028296048,0.076216953,0.043552166,-0.008909021
21,21/12/2016,1.822921296,2.239356481,0.551256365,1.028311038,0.078571639,0.015346686,-0.00887228
22,22/12/2016,1.761303241,2.266240741,0.562685535,1.02963885,0.150122049,0.06228568,-0.009090814
23,23/12/2016,1.731074074,2.280180556,0.568445727,1.027989776,0.118148461,0.070036675,-0.009227227
24,24/12/2016,1.722865741,2.299356481,0.571663214,1.030997021,0.396649937,0.464536141,-0.009367874
25,25/12/2016,1.695416667,2.303921296,0.57607567,1.031612535,0.000658635,0.204717794,-0.00921784
26,26/12/2016,1.712407407,2.301168981,0.573346252,1.026967262,0.259850682,0.544380796,-0.008207648
27,27/12/2016,1.760733796,2.300483796,0.566451746,1.025033678,0.000548311,0.030340981,-0.008392383
28,28/12/2016,1.783002315,2.300351852,0.5633486,1.021095846,0.064810973,0.058114848,-0.008168329
29,29/12/2016,1.794625,2.298224537,0.561521873,1.02048166,0.235242337,0.099235186,-0.008565747
30,30/12/2016,1.795425926,2.3104375,0.562716598,1.02048166,0.241590982,0.121097069,-0.008519641
31,31/12/2016,1.791979167,2.322108796,0.564428573,1.020836475,0.285407503,0.108054784,-0.008336106
32,01/01/2017,1.78924537,2.335180556,0.566183173,1.022276893,0.001762572,0.004446558,-0.008296269
33,02/01/2017,1.785840278,2.372116532,0.570500522,1.024584839,0.019435631,0.007215742,-0.008188091
34,03/01/2017,1.763030879,2.368409949,0.573264885,1.021534959,0.03950356,0.015725343,-0.008198097
35,04/01/2017,1.751240069,2.375629209,0.575649251,1.025033679,0.052019885,0.018171766,-0.007805554
36,05/01/2017,1.747642082,2.378689253,0.576465887,1.025033676,0.035800375,0.014802861,-0.007557012
37,06/01/2017,1.744186078,2.37992583,0.577075958,1.02503368,0.013501509,0.027149964,-0.007536138
38,07/01/2017,1.733525558,2.420578182,0.582695651,1.025523063,0.019898293,0.012149715,-0.007269933
39,08/01/2017,1.735814231,2.412897849,0.581601664,1.025033679,0.078424538,0.037860407,-0.007323515
40,09/01/2017,1.738825789,2.415011671,0.581392915,1.025033678,0.155860668,0.060023103,-0.007129691
41,10/01/2017,1.733673012,2.426801353,0.583299196,1.025523063,0.074414279,0.035553003,-0.006912936
42,11/01/2017,1.735297723,2.420619541,0.582451331,1.025523063,0.07752638,0.042402941,-0.006834721
43,12/01/2017,1.734800339,2.42745631,0.583206783,1.025816054,0.26024178,0.233678597,-0.007146582
44,13/01/2017,1.72956756,2.381316624,0.579271154,1.02458484,0.045572179,0.045457344,-0.006957873
45,14/01/2017,1.72469607,2.390539688,0.580899814,1.025414527,0.173961393,0.074207495,-0.006814559
46,15/01/2017,1.715115911,2.402269341,0.583445365,1.025523064,0.028849568,0.022058613,-0.006797613
47,16/01/2017,1.710451559,2.427316489,0.586624591,1.02583382,0.123328425,0.132548997,-0.006762051
48,17/01/2017,1.711538713,2.434079427,0.587145112,1.02602965,0.064493887,0.025292621,-0.006762812
49,18/01/2017,1.715113713,2.538549196,0.596791342,1.027108478,0.19945415,0.133629364,-0.006774544
50,19/01/2017,1.70575061,2.561066641,0.60022881,1.027899189,0.050114875,0.013943878,-0.006738873
51,20/01/2017,1.69831311,2.568279447,0.601950951,1.028307615,0.208724211,0.110801782,-0.006990264
52,21/01/2017,1.699563406,2.575593712,0.602455919,1.02877184,0.018345321,0.013619159,-0.007143449
53,22/01/2017,1.697760166,2.591491494,0.604182664,1.029638852,0.020254969,0.03732096,-0.007309138
54,23/01/2017,1.699159507,2.598051363,0.60459015,1.029638849,0.004293545,0.006845437,-0.007319828
55,24/01/2017,1.722101818,2.569199852,0.598699427,1.029172528,0.011282373,0.010066161,-0.007154887
56,25/01/2017,1.729848144,2.545196761,0.59536141,1.028311038,0.026887232,0.013820855,-0.007082111
57,26/01/2017,1.72295244,2.543120633,0.596126834,1.028311038,0.066334461,0.035009771,-0.007175499
58,27/01/2017,1.719968853,2.548948921,0.597094874,1.028311039,0.086658737,0.031328451,-0.00717426
59,28/01/2017,1.717875335,2.569594525,0.599326551,1.028755713,0.008889869,0.027841042,-0.0068954
60,29/01/2017,1.719780061,2.572443176,0.599326511,1.028949207,0.003145543,0.003877263,-0.006859045
61,30/01/2017,1.729304393,2.535023933,0.594472034,1.026202378,0.051643254,0.038831181,-0.006648271
62,31/01/2017,1.747192254,2.531815043,0.591682806,1.026056151,0.009014179,0.017183055,-0.006729764
63,01/02/2017,1.743604,2.552486839,0.594141729,1.027108478,0.007109186,0.009509946,-0.006608088
64,02/02/2017,1.726191722,2.574498476,0.59862449,1.02802976,0.040839521,0.081275652,-0.006339379
65,03/02/2017,1.726932819,2.554805185,0.596674804,1.02620238,0.101694642,0.034111424,-0.006284537
66,04/02/2017,1.730326863,2.535911633,0.59441394,1.025558774,0.035743039,0.041909211,-0.005939614
67,05/02/2017,1.713998658,2.539020781,0.596992517,1.025816053,0.031404826,0.06826549,-0.005942026
68,06/02/2017,1.718780151,2.525231442,0.595010496,1.025409396,0.07828493,0.012802935,-0.005766021
69,07/02/2017,1.711531267,2.525278479,0.596033013,1.025558775,0.138852715,0.019400757,-0.005360566
70,08/02/2017,1.683083524,2.55104365,0.602495755,1.027108478,0.13416582,0.012803755,-0.005037491
71,09/02/2017,1.682439982,2.558701259,0.603304892,1.028296048,0.000179001,0.01117792,-0.005092812
72,10/02/2017,1.677548174,2.578642826,0.605856933,1.028771839,0.307365779,0.224630301,-0.00470811
73,11/02/2017,1.666234624,2.562523104,0.605975388,1.025816053,0.958464652,0.571779125,-0.004425979
74,12/02/2017,1.659875123,2.565782814,0.607191318,1.026029648,0.178756252,0.131534606,-0.004633098
75,13/02/2017,1.652606605,2.615052259,0.612760378,1.032741942,0.008122976,0.005794219,-0.004753887
76,14/02/2017,1.644408227,2.617785949,0.614187398,1.033336172,0.014771744,0.00871109,-0.004967767
77,15/02/2017,1.634173974,2.631150207,0.616869925,1.033449011,0.050968479,0.036265848,-0.004980867
78,16/02/2017,1.623528072,2.636473031,0.618890223,1.033449012,0.023335528,0.004614662,-0.004919405
79,17/02/2017,1.623494467,2.686367271,0.623307065,1.033569953,0.00745984,0.018544707,-0.004916312
80,18/02/2017,1.622193211,2.668673962,0.621942804,1.033449012,0.004394892,0.018804106,-0.004790944
81,19/02/2017,1.618874468,2.677934809,0.623237997,1.033460408,0.181640574,0.089968821,-0.00462844
82,20/02/2017,1.624286099,2.659480931,0.62082763,1.032768598,0.185750977,0.041690575,-0.004632788
83,21/02/2017,1.624286296,2.672714193,0.62199532,1.033460408,0.311962727,0.08044254,-0.004771011
84,22/02/2017,1.612759294,2.683369997,0.624601779,1.031595985,0.450638014,0.141022043,-0.005091106
85,23/02/2017,1.606504696,2.696519526,0.626656832,1.037595653,0.044959528,0.043857051,-0.005299048
86,24/02/2017,1.600873872,2.712501711,0.628858225,1.040774298,0.116094507,0.067672239,-0.005238393
87,25/02/2017,1.60822742,2.690515974,0.625884294,1.040230015,0.082082226,0.03641252,-0.005159217
88,26/02/2017,1.58679938,2.709118313,0.630626215,1.041290239,0.011494203,0.02717116,-0.005144957
89,27/02/2017,1.583021602,2.719079278,0.63203522,1.042512449,0.122023895,0.155549767,-0.005070289
90,28/02/2017,1.589534729,2.691532379,0.628705954,1.040580176,0.011321658,0.124297779,-0.00512012
91,01/03/2017,1.599955219,2.698571723,0.627789882,1.039988564,0.044456706,0.047935916,-0.004879822
92,02/03/2017,1.613542089,2.698327309,0.625790593,1.036288653,0.097922906,0.123065388,-0.004827763
93,03/03/2017,1.619642499,2.691630905,0.624323872,1.035318071,0.005511559,0.001943024,-0.004720737
94,04/03/2017,1.629820058,2.659202267,0.620001964,1.034468347,0.016409761,0.04158174,-0.004535838
95,05/03/2017,1.634530534,2.642321409,0.617819238,1.034468347,0.201303608,0.307965335,-0.004743066
96,06/03/2017,1.57184179,2.603232239,0.623517624,1.034468347,0.015443781,0.029980768,-0.004731034
97,07/03/2017,1.60785591,2.625678514,0.620209558,1.032768603,0.002152258,0.013934269,-0.00445082
98,08/03/2017,1.592541187,2.634076762,0.623211465,1.032768597,0.024813198,0.045326455,-0.00426207
99,09/03/2017,1.585586577,2.635723958,0.624385232,1.032501314,0.005069216,0.012425166,-0.004103271
100,10/03/2017,1.537378479,2.637055515,0.631715705,1.032501315,0.004667986,0.014836125,-0.00373539
101,11/03/2017,1.540112903,2.629794469,0.630660164,1.03246256,0.005762221,0.000748886,-0.003729489
102,12/03/2017,1.542146301,2.601925151,0.627866865,1.032447005,0.025207245,0.005768512,-0.003518066
103,13/03/2017,1.541879556,2.622278667,0.629725992,1.03207279,0.025200724,0.040193587,-0.003386917
104,14/03/2017,1.523607209,2.642855233,0.634316346,1.032119557,0.012802841,0.01954813,-0.003300164
105,15/03/2017,1.530256494,2.628316294,0.632023636,1.031647948,0.090839014,0.023019021,-0.003182476
106,16/03/2017,1.536511025,2.608285779,0.629291592,1.030687816,0.122331961,0.047904871,-0.003124025
107,17/03/2017,1.534374545,2.623866045,0.631003904,1.031647947,0.078853435,0.082046565,-0.003210077
108,18/03/2017,1.533173809,2.637195649,0.632364992,1.032447004,0.24894335,0.052445038,-0.003251176
109,19/03/2017,1.534341289,2.639511584,0.6323921,1.032447006,0.057990143,0.133855297,-0.003736407
110,20/03/2017,1.531730178,2.688710327,0.637068648,1.033996445,0.032904908,0.035347327,-0.00354187
111,21/03/2017,1.559272854,2.655486229,0.630044607,1.033630858,0.064210821,0.023739288,-0.003431081
112,22/03/2017,1.554161746,2.64736844,0.630096256,1.033630856,0.139392764,0.181421487,-0.003333298
113,23/03/2017,1.55223903,2.625185096,0.628421969,1.033630857,0.006259299,0.005133357,-0.003150526
114,24/03/2017,1.5601706,2.629089668,0.627578498,1.033449009,0.007388121,0.030577461,-0.003080323
115,25/03/2017,1.561002508,2.63448847,0.627933294,1.033211246,0.005409273,0.021731497,-0.003050496
116,26/03/2017,1.567856139,2.591752788,0.623076071,1.032119557,0.036997296,0.025800774,-0.002859119
117,27/03/2017,1.581901918,2.530631294,0.615346105,1.031647948,0.114075919,0.159905896,-0.002923334
118,28/03/2017,1.58231964,2.534865782,0.615679286,1.031112065,0.001593859,0.000860909,-0.002781478
119,29/03/2017,1.576217445,2.545922779,0.617621585,1.032447044,0.05100005,0.043447016,-0.002533654
120,30/03/2017,1.561458317,2.562823922,0.621398773,1.032768596,0.091618642,0.090614686,-0.002477209
121,31/03/2017,1.56744537,2.556082334,0.61987757,1.032462562,0.134547384,0.189267121,-0.002483446
122,01/04/2017,1.568691276,2.569285505,0.620903799,1.032447003,0.035328985,0.046210567,-0.002407894
123,02/04/2017,1.586522112,2.555971137,0.617012747,1.032119557,0.029680245,0.040505291,-0.002231202
124,03/04/2017,1.58897294,2.536063309,0.614797824,1.031647948,0.04579405,0.033995288,-0.002111457
125,04/04/2017,1.595553784,2.528047204,0.613067853,1.030940985,0.066066606,0.038969116,-0.002060348
126,05/04/2017,1.607012017,2.544515272,0.612910646,1.030805964,0.022783373,0.049424586,-0.002033314
127,06/04/2017,1.606940734,2.550726932,0.613499475,1.03072028,0.097928259,0.081633023,-0.001874808
128,07/04/2017,1.611389586,2.54594383,0.612398279,1.02994273,0.160431178,0.05551943,-0.001660277
129,08/04/2017,1.606795538,2.547516843,0.613222264,1.030509165,0.015871975,0.008621232,-0.001646441
130,09/04/2017,1.59286554,2.558479109,0.616301301,1.031899857,0.020871809,0.064778573,-0.001490898
131,10/04/2017,1.573921772,2.562716117,0.619516667,1.032447004,0.021187109,0.046572169,-0.00147948
132,11/04/2017,1.579039258,2.555520081,0.618087654,1.032119557,0.03278047,0.153349729,-0.00141736
133,12/04/2017,1.590719922,2.542709465,0.615157349,1.02963885,0.0638964,0.06650128,-0.001265471
134,13/04/2017,1.622526684,2.54135141,0.610332808,1.025820729,0.111880292,0.134229747,-0.001329356
135,14/04/2017,1.593309051,2.547516405,0.615219461,1.026049908,0.031620062,0.032832614,-0.001231647
136,15/04/2017,1.597215358,2.521038347,0.612161981,1.023479083,0.034173133,0.041760691,-0.001096684
137,16/04/2017,1.613090126,2.518120484,0.609535732,1.023479068,0.019951578,0.006344628,-0.00118952
138,17/04/2017,1.609617475,2.520716794,0.610293654,1.023479084,0.191117293,0.179075958,-0.001522028
139,18/04/2017,1.599367394,2.534372499,0.613094332,1.024088408,0.08860559,0.111290597,-0.001481751
140,19/04/2017,1.608154603,2.528136486,0.611208552,1.023866809,0.099455572,0.08820972,-0.001712192
141,20/04/2017,1.624401032,2.526085254,0.608623925,1.023479082,0.044620944,0.017255124,-0.001536635
142,21/04/2017,1.637438252,2.534063602,0.607470329,1.024088408,0.353507997,0.452024668,-0.001744333
143,22/04/2017,1.63294014,2.544984234,0.609150383,1.024110991,0.018210893,0.04181318,-0.001545747
144,23/04/2017,1.64490471,2.546823777,0.607583193,1.02222278,0.094388474,0.183669015,-0.001342338
145,24/04/2017,1.658008794,2.539326546,0.604985387,1.020469985,0.208793964,0.134718187,-0.001069764
146,25/04/2017,1.676741566,2.498200582,0.598379688,1.019263387,0.026480715,0.005825895,-0.000913833
147,26/04/2017,1.674637777,2.522460216,0.60100103,1.019596801,0.138231548,0.122121431,-0.000861072
148,27/04/2017,1.676637006,2.514995824,0.600003847,1.019566202,0.070366978,0.050176486,-0.000865539
149,28/04/2017,1.677547412,2.52212875,0.60055315,1.019869413,0.037720144,0.103635818,-0.001380311
150,29/04/2017,1.673565102,2.507866569,0.599762657,1.016265597,0.021548214,0.04649314,-0.001124682
151,30/04/2017,1.683248247,2.483454532,0.596023922,1.0157037,0.23626108,0.240419934,-0.001010575
152,01/05/2017,1.693042415,2.451343379,0.591485325,1.014836566,0.122884109,0.128375815,-0.000894243
153,02/05/2017,1.701645059,2.462204207,0.591328852,1.0157037,0.042571793,0.09446352,-0.001133056
154,03/05/2017,1.689466393,2.485536055,0.595337628,1.017883461,0.081562106,0.105238527,-0.0011753
155,04/05/2017,1.664597655,2.5148271,0.601716085,1.019319419,0.051085809,0.029011406,-0.001142537
156,05/05/2017,1.649332768,2.543202145,0.606602497,1.01986941,0.012024057,0.008833145,-0.001229927
157,06/05/2017,1.650744662,2.550022999,0.607037381,1.019869413,0.025567859,0.019950238,-0.000988605
158,07/05/2017,1.618158473,2.561919029,0.612887926,1.021933816,0.051967665,0.064008002,-0.001035737
159,08/05/2017,1.575352098,2.584302524,0.621278149,1.023304433,0.155071385,0.062671741,-0.000965335
160,09/05/2017,1.576909674,2.618731789,0.624155284,1.023088244,0.046606935,0.051890604,-0.000819141
161,10/05/2017,1.571326394,2.635067918,0.626443391,1.023501221,0.032607194,0.029945129,-0.000885612
162,11/05/2017,1.557886813,2.634137985,0.628368894,1.02350122,0.008995675,0.007632182,-0.00078695
163,12/05/2017,1.564143533,2.638316308,0.62780286,1.023501221,0.131776108,0.083823246,-0.000876174
164,13/05/2017,1.541873359,2.641819035,0.631456328,1.02458484,0.014900356,0.016460601,-0.000984776
165,14/05/2017,1.53277166,2.679389922,0.636108058,1.02538897,0.022159379,0.018432096,-0.000921558
166,15/05/2017,1.537207076,2.676899493,0.635223493,1.024988319,0.01781327,0.023129668,-0.000631068
167,16/05/2017,1.537482626,2.681976516,0.635620923,1.02458484,0.043554166,0.027182114,-0.000548373
168,17/05/2017,1.535932706,2.683851543,0.636016295,1.024396311,0.047633887,0.042112949,-0.000670856
169,18/05/2017,1.521176293,2.696922833,0.63936924,1.025388971,0.020002093,0.032529699,-0.000658797
170,19/05/2017,1.51643938,2.700141274,0.640362771,1.025388964,0.016496228,0.010640902,-0.000430019
171,20/05/2017,1.519361768,2.710931318,0.640837706,1.025388972,0.042026887,0.037538268,-0.000271455
172,21/05/2017,1.436722364,2.732790259,0.65542199,1.033630857,0.329812718,0.296967252,-0.00033838
173,22/05/2017,1.439316005,2.755070128,0.656847043,1.034092981,0.055314883,0.043990967,-0.000444856
174,23/05/2017,1.457371526,2.762525646,0.654642882,1.033630858,0.13141317,0.107589742,-0.000456953
175,24/05/2017,1.476693614,2.779677605,0.653062776,1.033328471,0.043019551,0.016850563,-0.000272518
176,25/05/2017,1.50130617,2.804848587,0.651358055,1.033449012,0.008464469,0.016899941,-0.000208565
177,26/05/2017,1.504477,2.817201862,0.651876725,1.03317986,0.1698782,0.145666555,-0.000115422
178,27/05/2017,1.510136513,2.804375303,0.649986701,1.032501314,0.006925915,0.020528767,-6.57E-05
179,28/05/2017,1.530464182,2.818574772,0.648091406,1.032768598,0.018128414,0.056548765,-9.68E-05
180,29/05/2017,1.528285041,2.81643048,0.648242783,1.03269589,1.451823508,1.240231081,0.000100407
181,30/05/2017,1.541149044,2.824446575,0.646978516,1.032501314,0.01814984,0.006451776,2.12E-06
182,31/05/2017,1.820623854,2.823103983,0.607939156,1.03072028,0.03730128,0.044744023,0.000342353
183,01/06/2017,1.811602301,2.824265137,0.609220426,1.032377498,0.200096997,0.153726816,0.000301026
184,02/06/2017,1.794587115,2.83896337,0.612697192,1.032447011,0.000764309,2.01E-05,0.000277456
185,03/06/2017,1.798615869,2.885485778,0.6160169,1.032751585,0.00201327,0.000282172,0.000330923
186,04/06/2017,1.795545341,2.904844965,0.618000799,1.03246256,0.035400906,0.044677735,0.00051968
187,05/06/2017,1.815659052,2.902788691,0.615199924,1.032462563,0.173352533,0.107264636,0.000661934
188,06/06/2017,1.783196445,2.889035002,0.618341586,1.032462562,0.328847321,0.399819405,0.000583813
189,07/06/2017,1.770611476,2.908826064,0.621618739,1.033449012,0.107350251,0.224125249,0.000479841
190,08/06/2017,1.786363511,2.91179324,0.61977354,1.032768598,0.215969674,0.307810114,0.000371205
191,09/06/2017,1.813679684,2.897838739,0.615054103,1.030509165,0.106663827,0.14008729,0.000611864
192,10/06/2017,1.829672122,2.908091358,0.613811004,1.030103808,0.07345312,0.076451228,0.000459666
193,11/06/2017,1.818161993,2.9208982,0.616345453,1.030256882,0.052809585,0.071312894,0.000565253
194,12/06/2017,1.824037195,2.914610209,0.615072184,1.030161467,0.130500798,0.064764806,0.000376824
195,13/06/2017,1.831703058,2.911255285,0.613805788,1.029701032,0.494230664,0.415217635,0.000540378
196,14/06/2017,1.817574291,2.94004204,0.61796535,1.029263347,0.219086304,0.163620587,0.000577732
197,15/06/2017,1.806359258,2.999275526,0.624116409,1.032447006,0.14823686,0.181495698,0.000180055
198,16/06/2017,1.803573815,3.011624943,0.62544146,1.032768598,0.011692164,0.075160355,0.000131021
199,17/06/2017,1.832742416,3.003553301,0.621044179,1.032462562,0.080370126,0.0764574,0.000110986
200,18/06/2017,1.851717281,2.991324709,0.617654093,1.031647946,0.057825535,0.089729839,0.000235439
201,19/06/2017,1.865514577,2.961201511,0.613502319,1.029889107,0.004750745,0.017401535,0.000362313
202,20/06/2017,1.891896818,2.959493456,0.610029969,1.029228866,0.147289911,0.099886163,0.000448411
203,21/06/2017,1.929601456,2.945991121,0.604232424,1.027914942,0.182682166,0.161432258,0.000507573
204,22/06/2017,1.933858927,2.937187788,0.602989041,1.027108477,0.285315218,0.301076691,0.00049641
205,23/06/2017,1.937537942,2.943876323,0.603078568,1.026802451,0.123951117,0.10435332,0.0004049
206,24/06/2017,1.93693647,2.961872035,0.604610699,1.029263347,0.342519746,0.224227092,-7.63E-05
207,25/06/2017,1.893011634,2.979879083,0.611521837,1.032768598,0.561354063,0.395090375,-2.40E-05
208,26/06/2017,1.871929741,3.006744496,0.6163036,1.036506157,0.06836462,0.075277877,-0.000336152
209,27/06/2017,1.843544071,3.042145861,0.622664537,1.040307338,0.050756668,0.073871677,1.23E-05
210,28/06/2017,1.840613382,3.038652552,0.622768382,1.040307342,0.000243503,0.00011345,0.000228217
211,29/06/2017,1.85533215,3.042398621,0.621185354,1.039465323,0.011962418,0.104408404,0.000391003
212,30/06/2017,1.850594763,3.046965662,0.622139473,1.038725355,0.109466204,0.199835882,0.000721488
213,01/07/2017,1.86636724,3.006896166,0.617019011,1.036470203,0.027185138,0.034534719,0.000989296
214,02/07/2017,1.885322535,3.011362282,0.614979807,1.036424321,0.133901975,0.049285696,0.00097164
215,03/07/2017,1.890807314,3.013028714,0.61442281,1.036424321,0.102497828,0.141656491,0.00087631
216,04/07/2017,1.889289873,3.042801122,0.616939372,1.036506157,0.017770123,0.024546666,0.000754779
217,05/07/2017,1.906280909,3.040006067,0.614603658,1.03642432,0.106111952,0.116260985,0.000859489
218,06/07/2017,1.90955911,3.003403273,0.611322261,1.036424315,0.025018398,0.025247226,0.00094418
219,07/07/2017,1.932200706,3.001008174,0.608327814,1.036424334,0.007302582,0.007710422,0.000932028
220,08/07/2017,1.939060311,3.004523105,0.607762194,1.03642432,0.053961764,0.036781335,0.001002344
221,09/07/2017,1.942816736,2.991413455,0.606257377,1.036424321,0.067155259,0.047872364,0.001070028
222,10/07/2017,1.945731627,2.975765901,0.604646428,1.035318072,0.024135385,0.010257836,0.000894509
223,11/07/2017,1.948904092,2.990283035,0.605420074,1.035318069,0.145034849,0.133628585,0.001038165
224,12/07/2017,1.975772364,3.00397499,0.603238433,1.034468346,0.029125122,0.024201991,0.001063631
225,13/07/2017,1.968951248,3.007536968,0.604349259,1.03531807,0.108965365,0.171636364,0.000763231
226,14/07/2017,1.970513707,3.013532429,0.604635741,1.034470451,0.028877189,0.027095256,0.00093413
227,15/07/2017,2.008273105,3.002590476,0.599216168,1.033630847,0.021396716,0.011500884,0.001013432
228,16/07/2017,2.0122116,3.010254051,0.599357818,1.033630858,0.174179359,0.174449409,0.001031175
229,17/07/2017,2.023274022,2.903305446,0.589314648,1.033630858,0.202773578,0.13451894,0.001006424
230,18/07/2017,2.031863881,2.915714319,0.589321523,1.033630858,0.418665278,0.522932662,0.00088079
231,19/07/2017,2.033295177,2.920213422,0.589524246,1.033630853,0.009933703,0.018841444,0.000955396
232,20/07/2017,2.114935895,2.948977899,0.582351521,1.032447005,0.150249953,0.18895393,0.000940994
233,21/07/2017,2.121032614,2.955034306,0.582150384,1.032377498,0.011300729,0.003043981,0.001145761
234,22/07/2017,2.134021448,2.945804895,0.579902677,1.030668828,0.089519657,0.089347142,0.001413547
235,23/07/2017,2.118220075,2.95242248,0.582258057,1.031647947,0.748544806,0.894214071,0.001431964
236,24/07/2017,2.115121808,2.966690528,0.583785927,1.032100196,0.036721861,0.020372876,0.001450525
237,25/07/2017,2.157824372,2.989011964,0.580747428,1.029263347,0.089181335,0.097785087,0.002063494
238,26/07/2017,2.164056049,3.028110471,0.583207503,1.029641891,0.016179693,0.006446299,0.002111326
239,27/07/2017,2.163132346,3.027236412,0.583241105,1.029641898,0.223028761,0.195562224,0.002101489
240,28/07/2017,2.177364261,3.01271287,0.580475549,1.029263346,0.045654183,0.038569792,0.002129346
241,29/07/2017,2.168282551,3.040884699,0.583756396,1.02994273,0.621924581,0.570988166,0.001947353
242,30/07/2017,2.158928357,3.047881331,0.585364458,1.030103809,0.075667359,0.118300231,0.001971156
243,31/07/2017,2.153905381,3.052542647,0.586300416,1.032447005,0.199794839,0.230198126,0.001602025
244,01/08/2017,2.185148031,3.03176799,0.581141804,1.030806665,0.035199055,0.033177392,0.001508066
245,02/08/2017,2.2166114,3.037634307,0.578129474,1.03034054,0.063126023,0.060028349,0.001323649
246,03/08/2017,2.204909724,3.048014013,0.580250955,1.03160198,0.020454457,0.01171094,0.00122997
247,04/08/2017,2.242026834,3.039429089,0.575490761,1.030668827,0.382367018,0.334287316,0.001284221
248,05/08/2017,2.238849437,3.048314618,0.576550034,1.031647948,0.005532063,0.014788843,0.001071615
249,06/08/2017,2.222846056,3.090858465,0.581676767,1.032884936,0.551237162,0.418165199,0.000940536
250,07/08/2017,2.235767083,3.06370857,0.578115416,1.032447006,0.450191608,0.379591479,0.000685438
251,08/08/2017,2.256748911,3.073930058,0.57664888,1.033448796,0.158503087,0.11226738,0.000578303
252,09/08/2017,2.276701089,3.077339325,0.574769536,1.033630858,0.051769684,0.072241241,0.000486783
253,10/08/2017,2.323491634,3.064578925,0.56877112,1.033498608,0.074670871,0.108182739,0.000470035
254,11/08/2017,2.332758453,3.050445025,0.566659803,1.032446995,0.099165823,0.087697819,0.00090161
255,12/08/2017,2.401771505,2.991471891,0.554670292,1.024396307,0.1397013,0.132721601,0.001049648
256,13/08/2017,2.426298181,3.029314158,0.555265655,1.024110991,0.064248108,0.053590017,0.001335116
257,14/08/2017,2.435876887,3.024532487,0.553902149,1.024164885,0.009985378,0.012576055,0.001257405
258,15/08/2017,2.462210083,3.024543754,0.55124466,1.024164884,0.054826942,0.070157821,0.00108392
259,16/08/2017,2.465042434,2.989757157,0.548096609,1.024110992,0.36403734,0.380781436,0.001077075
260,17/08/2017,2.482901804,2.986234232,0.546015717,1.022952577,0.231945333,0.202571006,0.001236309
261,18/08/2017,2.542834171,2.982640966,0.539798097,1.02160852,0.132358052,0.139262463,0.001230562
262,19/08/2017,2.53928831,3.026786966,0.543791957,1.023501221,0.069517921,0.059690811,0.001360067
263,20/08/2017,2.635891209,3.00056772,0.532349789,1.021382651,0.321921828,0.304779412,0.001418515
264,21/08/2017,2.644997525,2.995787277,0.531094056,1.020050022,0.194782555,0.198823842,0.001567639
265,22/08/2017,2.649617276,3.018728466,0.532558987,1.019319419,0.09824353,0.10011327,0.001738331
266,23/08/2017,2.669546364,2.994904681,0.528719316,1.013551232,0.012925175,0.058105191,0.001988353
267,24/08/2017,2.66283634,3.043841465,0.533382393,1.013551223,0.325507421,0.326330078,0.001981162
268,25/08/2017,2.667387516,3.110318182,0.538331017,1.012695888,0.413197366,0.359218562,0.002085972
269,26/08/2017,2.679083554,3.120771781,0.538077521,1.012494332,0.00997156,0.009546416,0.001979177
270,27/08/2017,2.702575905,3.136015313,0.537118492,1.013551224,0.00309178,0.006881831,0.001944182
271,28/08/2017,2.695627835,3.129657081,0.537253907,1.014240461,0.079018153,0.084575752,0.001736996
272,29/08/2017,2.668213825,3.143342155,0.540877893,1.016508944,0.005716268,0.006612107,0.001708663
273,30/08/2017,2.674019917,3.199807982,0.54475685,1.017402227,0.135782027,0.094253127,0.001621646
274,31/08/2017,2.669755104,3.198655882,0.545063372,1.017722473,0.047802228,0.034164037,0.001568701
275,01/09/2017,2.73048201,3.201633273,0.539711911,1.017402223,0.012382756,0.010467521,0.001706416
276,02/09/2017,2.724548192,3.226513897,0.542174464,1.01832748,0.010468777,0.013489279,0.001668825
277,03/09/2017,2.680773827,3.240629374,0.547273892,1.019869412,0.014135072,0.013167549,0.001646389
278,04/09/2017,2.678524866,3.243335717,0.547688631,1.020050023,0.103196699,0.050331225,0.001388402
279,05/09/2017,2.685713408,3.233854985,0.546299117,1.020050021,0.002771855,0.003812492,0.001252967
280,06/09/2017,2.73360669,3.227590721,0.541433289,1.020050022,0.022187687,0.051126624,0.000952139
281,07/09/2017,2.726972419,3.237443364,0.542793038,1.020050024,0.102141372,0.074993937,0.000892647
282,08/09/2017,2.749382052,3.24520634,0.541355991,1.019869411,0.043361199,0.034561751,0.000725951
283,09/09/2017,2.791642377,3.212386209,0.53503846,1.019319429,0.023185533,0.001029139,0.000696273
284,10/09/2017,2.798295603,3.191941229,0.532857267,1.019319419,0.96374882,0.854949646,0.000630402
285,11/09/2017,2.811708016,3.187135595,0.531291662,1.019617607,0.01401092,0.019108408,0.000474957
286,12/09/2017,2.805475308,3.282573339,0.539183165,1.024004627,0.193638643,0.175069228,0.000400224
287,13/09/2017,2.810448023,3.275227442,0.538186346,1.022511721,0.174669148,0.215037883,0.000821327
288,14/09/2017,2.825751408,3.275259497,0.53683882,1.020536161,0.107981118,0.030542171,0.000884641
289,15/09/2017,2.842992604,3.273299603,0.535177113,1.020050021,0.027249336,0.029121429,0.001434689
290,16/09/2017,2.877427541,3.199532435,0.526502141,1.016095922,0.019931752,0.014014334,0.001328074
291,17/09/2017,2.855880355,3.215796846,0.529638968,1.016713521,0.004749855,0.003989814,0.001246943
292,18/09/2017,2.862846032,3.210432776,0.52861607,1.016713516,0.018862106,0.024959008,0.001175575
293,19/09/2017,2.869560129,3.19761149,0.52703495,1.016432713,0.011865734,0.012450141,0.001008433
294,20/09/2017,2.859411443,3.223320098,0.52991326,1.017722467,0.002106761,0.026103888,0.001055337
295,21/09/2017,2.857327677,3.247864668,0.531984004,1.017722481,0.029865685,0.025360399,0.001178104
296,22/09/2017,2.853517284,3.256962723,0.533012582,1.017899196,0.015169019,0.021733986,0.000999073
297,23/09/2017,2.846344985,3.264636798,0.5342246,1.018410401,0.013927456,0.010815011,0.001039816
298,24/09/2017,2.871626423,3.253183101,0.531148453,1.018327479,0.044202834,0.030334363,0.001026125
299,25/09/2017,2.87688173,3.242969835,0.529909884,1.019263387,0.007877062,0.008662032,0.000795949
300,26/09/2017,2.904758584,3.218661285,0.525631323,1.018904546,0.029963788,0.035230366,0.000702997
301,27/09/2017,2.899684936,3.212000868,0.525550719,1.019263387,0.039456255,0.038362459,0.000652034
302,28/09/2017,2.921595952,3.199128809,0.522671568,1.018327481,0.224657785,0.273515063,0.000525199
303,29/09/2017,2.910796182,3.209558475,0.52440727,1.019319419,0.10061319,0.110090392,0.000110356
304,30/09/2017,2.944126069,3.214786404,0.521973062,1.017402225,0.184646124,0.131970572,5.62E-05
305,01/10/2017,2.945934355,3.217499167,0.522030319,1.017402224,0.01089975,0.015271112,-4.20E-05
306,02/10/2017,2.948747233,3.239476395,0.523490518,1.018410394,0.209491178,0.256355522,-4.97E-05
307,03/10/2017,2.94455046,3.237126151,0.523664752,1.018327481,0.045019394,0.053983878,-0.000152027
308,04/10/2017,2.9607902,3.236786686,0.522266483,1.01637866,0.079850207,0.091854774,0.000418682
309,05/10/2017,2.962860098,3.287367848,0.525959673,1.015709197,0.097923997,0.112805801,0.000749093
310,06/10/2017,2.966036087,3.287977291,0.525738768,1.012750131,0.000618283,5.10E-06,0.001456646
311,07/10/2017,2.981042124,3.296324848,0.525112657,1.013533851,0.066424755,0.040383349,0.001501663
312,08/10/2017,2.969807952,3.308674958,0.526986376,1.013858726,0.028841152,0.029284151,0.001561691
313,09/10/2017,2.976436868,3.294237888,0.525340257,1.015709194,0.008465426,0.008493342,0.001545617
314,10/10/2017,2.941185127,3.338691934,0.531649251,1.019319418,0.052223341,0.04160081,0.001521602
315,11/10/2017,2.937618422,3.366254673,0.533997849,1.019388076,0.102427011,0.1266712,0.001663114
316,12/10/2017,2.940568555,3.364176848,0.533594401,1.020050023,0.166146971,0.172906151,0.001742626
317,13/10/2017,2.930857503,3.396036649,0.536762046,1.020442149,0.007511653,0.00614598,0.001731765
318,14/10/2017,2.938415078,3.412575939,0.537329675,1.02044215,0.114984433,0.12902607,0.001959701
319,15/10/2017,2.941742216,3.408191812,0.536728696,1.020442149,0.071031462,0.089927984,0.001869969
320,16/10/2017,2.936286793,3.418164638,0.537916557,1.020442148,0.205073254,0.196556393,0.001825129
321,17/10/2017,2.933482618,3.422612642,0.538477241,1.020536162,0.096804292,0.093628687,0.001709687
322,18/10/2017,2.949697625,3.433692329,0.537910476,1.020050024,0.134235054,0.166740377,0.001879862
323,19/10/2017,2.952464113,3.440014045,0.538134658,1.020050023,0.015353372,0.021514185,0.002158771
324,20/10/2017,2.983684231,3.462403945,0.537132576,1.023700756,0.087809033,0.042673852,0.002030671
325,21/10/2017,2.989829339,3.453483035,0.535979452,1.024164884,0.049589382,0.051143379,0.001755672
326,22/10/2017,2.973338789,3.475715623,0.538949651,1.029757937,0.023567419,0.023684437,0.001317414
327,23/10/2017,2.978834512,3.443720613,0.536191679,1.026143818,0.066697055,0.057554576,0.001243413
328,24/10/2017,2.986077572,3.426726277,0.534356946,1.026143819,0.059917672,0.062358211,0.001210981
329,25/10/2017,3.00014435,3.408304553,0.531845475,1.02614382,0.03695829,0.043753534,0.001139937
330,26/10/2017,3.001639852,3.395481562,0.530782729,1.026143819,0.006187059,0.00630207,0.001137117
331,27/10/2017,2.988922306,3.42017424,0.533643738,1.026312768,0.151946864,0.147018373,0.001141028
332,28/10/2017,2.968556481,3.441769681,0.536910228,1.027672657,0.419135819,0.426944112,0.001317096
333,29/10/2017,2.965924371,3.454337367,0.538036845,1.026143819,0.425368484,0.479299892,0.001449911
334,30/10/2017,2.983003318,3.420479917,0.534159268,1.020195095,0.033178759,0.032642573,0.001914051
335,31/10/2017,3.009060994,3.423921362,0.532244793,1.015229962,0.006680024,0.056692683,0.002453862
336,01/11/2017,3.039243381,3.407223181,0.528541201,1.010843839,0.004233677,0.007757773,0.002435127
337,02/11/2017,3.037087823,3.440302001,0.531124742,1.010651276,0.046027848,0.070260433,0.002391724
338,03/11/2017,3.034542067,3.448128751,0.531899405,1.010651277,0.008007917,0.007627535,0.002618742
339,04/11/2017,3.021858741,3.453179805,0.533306448,1.012358858,0.076871949,0.076520015,0.002538612
340,05/11/2017,3.015639838,3.446487997,0.5333364,1.012482463,0.11022625,0.087089984,0.002589916
341,06/11/2017,3.015380202,3.432612199,0.532353636,1.010651277,0.208430436,0.183718092,0.002624584
342,07/11/2017,3.026274811,3.430071311,0.531271287,1.009879795,0.010879131,0.004675675,0.002557225
343,08/11/2017,3.022592203,3.466840695,0.534228607,1.01171087,0.328370414,0.244905679,0.002498624
344,09/11/2017,3.019805291,3.469288652,0.534633754,1.010843839,0.094988191,0.129410038,0.002471929
345,10/11/2017,3.094868223,3.439439559,0.526366323,1.009404701,0.14808049,0.107566815,0.002477044
346,11/11/2017,3.088962671,3.459299673,0.528277502,1.009879795,0.26052797,0.211876662,0.002200323
347,12/11/2017,3.098020883,3.45925375,0.527544436,1.008781789,0.094388705,0.057301816,0.002303902
348,13/11/2017,3.139931595,3.454002984,0.523815173,1.005248195,0.215477315,0.241913511,0.002199998
349,14/11/2017,3.17303759,3.440791855,0.520242,1.002519762,0.050771829,0.048760034,0.002121597
350,15/11/2017,3.165241227,3.495946177,0.524823273,1.003840036,0.159482144,0.138076075,0.001908173
351,16/11/2017,3.165387767,3.483147185,0.52389695,1.004094506,0.009290571,0.024225814,0.001654686
352,17/11/2017,3.157638721,3.486755932,0.524766531,1.004094507,0.015087538,0.014151975,0.001561194
353,18/11/2017,3.15347795,3.479596266,0.524582743,1.004094507,0.196832976,0.142635999,0.001624841
354,19/11/2017,3.136542249,3.459937696,0.524512729,1.003733605,0.071882261,0.031286241,0.001829888
355,20/11/2017,3.136646704,3.42137527,0.521708418,1.002472914,1.140648608,0.724766829,0.001850687
356,21/11/2017,3.111052974,3.396414164,0.521925673,1.002366493,0.006902824,0.005673095,0.00188577
357,22/11/2017,3.235975821,3.362953974,0.509621117,0.998084158,0.107988706,0.106156717,0.00197246
358,23/11/2017,3.235782891,3.367749109,0.509992093,0.998084158,0.167589385,0.055082438,0.002000059
359,24/11/2017,3.22309794,3.36145536,0.510506212,0.998084158,0.251723831,0.284584595,0.001510642
360,25/11/2017,3.258468647,3.356506036,0.507410262,0.998084159,0.05199851,0.066243217,0.001353769
361,26/11/2017,3.278179277,3.373271604,0.507148239,0.998084158,0.061449375,0.007979177,0.001264052
362,27/11/2017,2.981170228,3.388695164,0.531988505,1.003138053,0.067925677,0.110971066,0.001023132
363,28/11/2017,2.995858333,3.384673259,0.53046885,1.002495606,0.032656669,0.053300113,0.001030611
364,29/11/2017,2.987359228,3.392656718,0.531763047,1.003898568,0.016305576,0.015558177,0.000915089
365,30/11/2017,2.982283102,3.36742841,0.53032778,1.002366492,0.135998659,0.117940074,0.000959081
366,01/12/2017,2.988647904,3.363146427,0.529479743,1.002366496,0.066908589,0.079910984,0.00098228
367,02/12/2017,3.060878493,3.356117304,0.523004442,1.001683729,0.00587865,0.006720153,0.001011924
368,03/12/2017,3.074133717,3.344595702,0.521068187,1.00084426,0.001797533,0.003355614,0.001120661
369,04/12/2017,3.073847359,3.337995404,0.52059845,0.999885472,0.064014509,0.067211495,0.001302552
370,05/12/2017,3.058293483,3.32987765,0.521256801,1.001339949,0.044014708,0.136839992,0.001225833
371,06/12/2017,3.030959719,3.344717059,0.524605807,1.002878682,5.07E-07,0.029035607,0.001102858
372,07/12/2017,3.003393263,3.351369555,0.527379172,1.009411174,0.060626067,0.133525462,0.000984729
373,08/12/2017,2.984465892,3.353458392,0.529109885,1.010651277,0.087911284,0.073750125,0.001062191
374,09/12/2017,2.973855199,3.363811779,0.530764995,1.015709197,0.278815878,0.208463282,0.00122434
375,10/12/2017,2.969284395,3.362234711,0.531031282,1.015709197,0.072204725,0.045210497,0.001294414
376,11/12/2017,3.001069805,3.328178238,0.525841019,1.00858357,0.46058,0.445386238,0.001313266
377,12/12/2017,3.030382097,3.272840844,0.519232919,1.003840036,0.13901174,0.127724981,0.001505523
378,13/12/2017,3.043113585,3.271641155,0.51809473,1.003994498,0.167610418,0.271219665,0.00129627
379,14/12/2017,3.036925604,3.281566248,0.519359101,1.004343537,0.099093144,0.041187512,0.00117077
380,15/12/2017,3.027639011,3.301309677,0.521620547,1.00931732,0.012323487,0.006873762,0.000991152
381,16/12/2017,3.05303171,3.295314289,0.519082339,1.009137215,0.01238562,0.014580566,0.000793198
382,17/12/2017,3.046118359,3.266894722,0.517485815,1.009411173,0.067108874,0.066157246,0.000666598
383,18/12/2017,3.009738062,3.264280311,0.520285424,1.009411175,0.406248332,0.416650815,0.000710118
384,19/12/2017,3.008289245,3.251574857,0.51943218,1.009317328,0.039628894,0.024840594,0.000569977
385,20/12/2017,3.012022045,3.290444437,0.522088368,1.009741789,0.363632924,0.384918941,0.000535689
386,21/12/2017,3.013645638,3.270039842,0.520401578,1.009741789,0.098509382,0.074315718,0.0003878
387,22/12/2017,3.006148945,3.310795136,0.524113415,1.010785534,0.033377583,0.04209373,0.000219954
388,23/12/2017,3.023622297,3.292106383,0.521255195,1.007972407,0.016619154,0.061474563,0.000211796
389,24/12/2017,3.021079489,3.263771014,0.519307661,1.002519763,0.023674235,0.0408223,0.000249951
390,25/12/2017,3.01547363,3.279755301,0.520990632,1.004343537,0.155413327,0.104541075,0.000401446
391,26/12/2017,3.004227562,3.269628436,0.521151336,1.004343538,0.383744555,0.176237057,0.000289344
392,27/12/2017,3.08209265,3.2593595,0.513976834,1.008169781,0.007504964,0.004567471,-0.000204954
393,28/12/2017,3.121389405,3.262760445,0.511072033,1.004343537,0.184058397,0.24762837,-0.000586689
394,29/12/2017,3.100443674,3.269346072,0.513258083,1.004343538,0.023497889,0.02479392,-0.000538503
395,30/12/2017,3.096233331,3.29791138,0.515770526,1.005036085,0.761767776,0.688319304,-0.000654881
396,31/12/2017,3.107619249,3.279647503,0.5134665,1.004343538,0.621873662,0.489568862,-0.000636613
397,01/01/2018,3.127217523,3.273545328,0.511430497,1.004343537,0.041915011,0.024017936,-0.00051968
398,02/01/2018,3.164744331,3.269706645,0.508156276,1.00166333,0.081814301,0.0980233,-0.000519599
399,03/01/2018,3.148922134,3.293004437,0.511183169,1.001798359,0.013365027,0.025508781,-0.000424227
400,04/01/2018,3.13904932,3.334025341,0.515060542,1.003138058,0.107336799,0.010994626,-0.000467039
401,05/01/2018,3.141143508,3.332742678,0.514797848,1.004343551,0.032926844,0.01244134,-0.000536315
402,06/01/2018,3.17304185,3.328227592,0.511935034,1.002878682,0.027358104,0.030346425,-0.000319183
403,07/01/2018,3.190255489,3.322051597,0.510119003,1.002519764,0.030893173,0.035651528,-0.000272773
404,08/01/2018,3.162329044,3.341221848,0.513753472,1.002878687,0.062930516,0.084334643,-0.000345988
405,09/01/2018,3.157504456,3.339932089,0.514038431,1.002834882,0.034222845,0.0550579,-0.00031416
406,10/01/2018,3.163536739,3.365868933,0.515493921,1.004343537,0.097295746,0.144039545,-0.000539079
407,11/01/2018,3.128989597,3.359450509,0.517759347,1.004343537,0.004543416,0.004534933,-0.000617334
408,12/01/2018,3.180554472,3.354397068,0.513300986,1.002366494,0.222500169,0.157404556,-0.000586763
409,13/01/2018,3.169079626,3.371564647,0.515478981,1.002366494,0.032933633,0.037580001,-0.000510705
410,14/01/2018,3.222403885,3.336662732,0.508709993,1.001255497,0.230815648,0.267434859,-0.000361805
411,15/01/2018,3.230075787,3.328595507,0.507510646,1.000492473,0.110584865,0.221158223,-0.000208425
412,16/01/2018,3.147135381,3.309859559,0.512600612,1.002286651,0.039718375,0.034393549,-0.000289819
413,17/01/2018,3.145575102,3.307957947,0.512580926,1.004343538,0.003023696,0.002739087,-0.000438748
414,18/01/2018,3.154922773,3.321277436,0.512843539,1.004985519,0.002614647,0.001241006,-0.000286958
415,19/01/2018,3.149655839,3.32597308,0.513613909,1.004985502,0.022002947,0.017238709,-0.00022944
416,20/01/2018,3.145804613,3.333345762,0.514472665,1.004347196,0.033971492,0.03894953,-0.000153489
417,21/01/2018,3.116065681,3.333488589,0.516855654,1.007942833,0.013621087,0.014762308,-0.000621675
418,22/01/2018,3.106394054,3.296517139,0.514846613,1.007906835,0.47768456,0.449851013,-0.0007057
419,23/01/2018,3.112729604,3.274291817,0.512647696,1.00691475,0.298487465,0.441093514,-0.000678056
420,24/01/2018,3.159225364,3.273958488,0.508917289,1.004343537,0.015384048,0.065759783,-0.000427745
421,25/01/2018,3.168390753,3.27634937,0.508375715,1.008484927,0.149171755,0.229079356,-0.000500711
422,26/01/2018,3.165349697,3.286493126,0.509388281,1.009741789,0.063507326,0.061019434,-0.000428218
423,27/01/2018,3.166165524,3.293147165,0.509829346,1.011572166,0.095594889,0.134577914,-0.000404568
424,28/01/2018,3.131149483,3.308977584,0.513806257,1.012859996,0.036096173,0.027574786,-0.000382471
425,29/01/2018,3.093245721,3.320703073,0.51773146,1.016098036,0.033356927,0.143844855,-0.000309621
426,30/01/2018,3.095717871,3.310608127,0.516771723,1.016114023,0.104807053,0.104621334,-3.28E-05
427,31/01/2018,3.056133634,3.376542462,0.524904785,1.018377225,0.030394863,0.056332171,0.000143113
428,01/02/2018,3.060611282,3.384109179,0.5250979,1.019075919,0.014376483,0.06627297,0.000119828
429,02/02/2018,3.062748081,3.356387217,0.522872172,1.018347291,0.218526486,0.222212819,0.000148192
430,03/02/2018,3.050161846,3.382978572,0.525867361,1.019843299,0.076737159,0.07361676,0.00020717
431,04/02/2018,3.034917981,3.376290537,0.526623105,1.018873692,0.042590781,0.03944322,0.000138142
432,05/02/2018,3.019818511,3.357403345,0.526468017,1.018691505,0,0,-2.30E-06
433,06/02/2018,2.974287634,3.368161918,0.531050644,1.01917664,0.068927184,0.069601812,-6.90E-05
434,07/02/2018,2.963285408,3.434975112,0.536860777,1.01917663,0.198952604,0.185247578,-0.000113343
435,08/02/2018,2.910303112,3.471816163,0.543991112,1.019388076,0.265537319,0.214585404,8.75E-05
436,09/02/2018,2.913692096,3.429502241,0.540658548,1.01950376,0.051680609,0.04818594,-0.00013104
437,10/02/2018,2.908595469,3.451200415,0.542658991,1.021431709,0.059957929,0.045572667,-0.000286812
438,11/02/2018,2.884360065,3.45118726,0.544733877,1.021665045,0.17030677,0.055988791,-0.000186907
439,12/02/2018,2.886053172,3.430768206,0.543116229,1.021665045,0.033461421,0.026933512,-0.000259279
440,13/02/2018,2.910472479,3.42807881,0.540830018,1.020609691,0.013227807,0.018908522,-0.000600653
441,14/02/2018,2.869589748,3.42691742,0.544256892,1.021665045,0.335062711,0.349752729,-0.000765287
442,15/02/2018,2.87261147,3.3880406,0.541164173,1.021431709,0.129506859,0.162933499,-0.00067313
443,16/02/2018,2.776009258,3.422231074,0.552129458,1.023160412,0.014610927,0.015631363,-0.000883552
444,17/02/2018,2.767530949,3.427064027,0.55323456,1.026197933,0.022703331,0.022406911,-0.001045904
445,18/02/2018,2.766631272,3.390052365,0.550629619,1.023189826,0.025590674,0.022235396,-0.001011637
446,19/02/2018,2.743832016,3.39334478,0.55291625,1.025377081,0.010799444,0.022214382,-0.001066487
447,20/02/2018,2.743351893,3.354524155,0.550113536,1.025377484,0.007192285,0.005712653,-0.001114061
448,21/02/2018,2.758100726,3.279996694,0.543216922,1.025017849,0.012570466,0.013606503,-0.001007236
449,22/02/2018,2.749143609,3.2733298,0.543519179,1.02420372,0.001535441,0.003364444,-0.000753368
450,23/02/2018,2.723973204,3.259402719,0.544743095,1.022983702,0.005878377,0.002433917,-0.000673864
451,24/02/2018,2.71794325,3.282000008,0.547005174,1.02303931,0.06966318,0.094617833,-0.000664429
452,25/02/2018,2.719127767,3.26718881,0.545776149,1.022983704,0.877550399,1.010101415,-0.000677727
453,26/02/2018,2.719983498,3.22047431,0.54212561,1.02303931,0.174135167,0.200561307,-0.000595073
454,27/02/2018,2.718332455,3.265958067,0.545755266,1.026434395,0.025883397,0.041035856,-0.000846688
455,28/02/2018,2.650166453,3.293095159,0.554088878,1.028558397,0.65454745,0.638453287,-0.001002381
456,01/03/2018,2.649360256,3.270387905,0.552453891,1.028691401,0.401243623,0.599509016,-0.001209977
457,02/03/2018,2.888112553,3.313346871,0.53428502,1.028028316,0.026488735,0.021800141,-0.001578541
458,03/03/2018,2.885620681,3.37094654,0.538785315,1.033676433,0.232952571,0.246121982,-0.001899751
459,04/03/2018,2.916314388,3.373215347,0.536322347,1.033314782,0.406837419,0.423602872,-0.002013155
460,05/03/2018,2.878936519,3.378010892,0.539881618,1.033314782,0.150473934,0.089953176,-0.002039621
461,06/03/2018,2.877792887,3.434698649,0.544111407,1.033676434,0.133973451,0.128150765,-0.002118524
462,07/03/2018,2.853370736,3.505843157,0.551301343,1.033895773,0.082438048,0.078150231,-0.002112542
463,08/03/2018,2.839301539,3.523007497,0.553730961,1.034060368,0.0457163,0.035694586,-0.002080543
464,09/03/2018,2.843571287,3.52212612,0.553297761,1.034060375,0.033630431,0.022546547,-0.001953073
465,10/03/2018,2.830162881,3.531257358,0.555105185,1.034060369,0.018039612,0.018588402,-0.001754329
466,11/03/2018,2.841914103,3.433967014,0.547168907,1.033676433,0.008440169,0.029021377,-0.001646197
467,12/03/2018,2.838743841,3.447722199,0.548435667,1.033676433,0.148625981,0.141656012,-0.001925459
468,13/03/2018,2.85933936,3.430648147,0.545414143,1.033676434,0.040001881,0.04471786,-0.002116545
469,14/03/2018,2.871623684,3.431231983,0.544393234,1.033676431,0.012397546,0.022825244,-0.002033858
470,15/03/2018,2.843559674,3.442174275,0.547616922,1.030970068,0.000146073,0.000110905,-0.002016051
471,16/03/2018,2.838999702,3.45818008,0.549163308,1.032739644,1.63E-06,0.228556037,-0.001941162
472,17/03/2018,2.826142839,3.475460368,0.551520027,1.033676434,0.000953266,0.012428787,-0.001848615
473,18/03/2018,2.818467384,3.600468161,0.560913587,1.034988379,0.089249805,0.237973919,-0.001634749
474,19/03/2018,2.817210612,3.603153595,0.56120704,1.034988379,0.086685994,0.061544141,-0.001319855
475,20/03/2018,2.817411776,3.647755389,0.564216716,1.037657298,0.115699095,0.127865329,-0.001571928
476,21/03/2018,2.830137023,3.650317517,0.563281093,1.037335031,0.12080587,0.103968865,-0.001377006
477,22/03/2018,2.822145735,3.697206071,0.567112526,1.038063995,0.296422503,0.294755251,-0.001383245
478,23/03/2018,2.79634242,3.732166662,0.571672125,1.038980785,0.001960559,0.003350861,-0.001351165
479,24/03/2018,2.804682053,3.746000198,0.571848863,1.038329074,0.009184254,0.01220115,-0.001243707
480,25/03/2018,2.77722096,3.769113438,0.575759381,1.038409645,0.00494003,0.004983098,-0.00103472
481,26/03/2018,2.774423218,3.774979242,0.576385291,1.038856996,0.089343726,0.089400948,-0.000827115
482,27/03/2018,2.743097469,3.79569525,0.580488695,1.038990631,0.562792297,0.405912989,-0.000588821
483,28/03/2018,2.743874725,3.804018806,0.580953063,1.038980786,0,0.002523317,-0.00032423
484,29/03/2018,2.844211306,3.799881625,0.571918795,1.038980785,0.092550204,0.052041576,-0.000312831
485,30/03/2018,2.834458749,3.797798977,0.572625361,1.039686772,0.034067135,0.036121576,-0.000302548
486,31/03/2018,2.837181521,3.761400745,0.570031651,1.038856997,0.076393329,0.08078541,-0.000230852
487,01/04/2018,2.835589285,3.766928901,0.570529122,1.038980785,0.349368737,0.360376933,-6.19E-05
488,02/04/2018,2.81659525,3.773802562,0.572621361,1.040445858,0.006480459,0.004469326,-0.000630228
489,03/04/2018,2.813823593,3.746819925,0.57110555,1.040732226,0.088514153,0.091692172,-0.001269882
490,04/04/2018,2.816629161,3.739159408,0.570359976,1.040732227,0.375751586,0.423164295,-0.001924124
491,05/04/2018,2.803977458,3.755543659,0.572533207,1.040732227,0.248387031,0.221456795,-0.001851203
492,06/04/2018,2.848428749,3.747473452,0.568151761,1.040671605,0.333775333,0.391023068,-0.001847737
493,07/04/2018,2.839930507,3.819103888,0.573522175,1.040732226,0.22264155,0.242451955,-0.00201577
494,08/04/2018,2.841062052,3.828000071,0.573993764,1.040732228,0.012607042,0.021723977,-0.002024211
495,09/04/2018,2.863226873,3.808731452,0.570856601,1.040732225,0.027305081,0.028520184,-0.001919478
496,10/04/2018,2.847817192,3.829313883,0.573496887,1.040732226,0.075866544,0.113964748,-0.001904157
497,11/04/2018,2.837755445,3.82464648,0.574064207,1.040732226,0.038037503,0.031072561,-0.001732444
498,12/04/2018,2.822686859,3.867088416,0.57805954,1.040425456,0.194291985,0.16207413,-0.001870592
499,13/04/2018,2.822145674,3.868693737,0.578207531,1.040732226,0.010423971,0.00791872,-0.001798488
500,14/04/2018,2.837463503,3.850984887,0.575766555,1.04073223,0.023846618,0.020634427,-0.001361949
501,15/04/2018,2.823469985,3.854810526,0.577216024,1.040732229,0.001900685,0.007851439,-0.001131021
502,16/04/2018,2.788965317,3.85196741,0.580034096,1.040732227,0.049962776,0.046365402,-0.001160062
503,17/04/2018,2.78298127,3.856221714,0.580826,1.040732229,0.036090011,0.035195255,-0.001338431
504,18/04/2018,2.738092532,3.849044202,0.584327358,1.040732226,0.028815278,0.029571289,-0.001300414
505,19/04/2018,2.724412442,3.865698955,0.586590836,1.040732225,0.024017743,0.031927087,-0.001370962
506,20/04/2018,2.735059245,3.860562032,0.585321969,1.040732226,0.284691015,0.316344968,-0.001107969
507,21/04/2018,2.724364336,3.885378235,0.587825954,1.040732227,0.011009094,0.0103498,-0.001110219
508,22/04/2018,2.734559804,3.896912781,0.58763913,1.040732224,0.112834172,0.120552985,-0.000872246
509,23/04/2018,2.723138934,3.89087776,0.588277584,1.040732226,0.196969794,0.209799981,-0.000777426
510,24/04/2018,2.726274205,3.91612897,0.589565082,1.040732226,0.052343223,0.04483001,-0.000554557
511,25/04/2018,2.737400031,3.917734548,0.588678486,1.040732226,2.041150478,1.993910062,-0.000819333
512,26/04/2018,2.74968169,3.897003003,0.586307788,1.040732226,1.151406253,1.205031098,-0.001263491
513,27/04/2018,2.744494802,3.931904129,0.588925882,1.041450124,0.033651554,0.023434083,-0.001578838
514,28/04/2018,2.728621495,3.970491647,0.592689146,1.042938803,0.014320759,0.012114631,-0.002693625
515,29/04/2018,2.71103295,3.966621278,0.594014177,1.044369634,0.036712225,0.032087375,-0.003262463
516,30/04/2018,2.69095763,3.959392527,0.595366023,1.045188381,0.403116034,0.379573354,-0.003156274
517,01/05/2018,2.698481836,3.908942031,0.591598497,1.045022504,0.47588211,0.326612014,-0.003104153
518,02/05/2018,2.76346369,3.900647364,0.585321483,1.044195533,0.165868635,0.117370039,-0.003457133
519,03/05/2018,2.840054521,3.871614674,0.576848257,1.04291946,0.071383862,0.088531223,-0.003401703
520,04/05/2018,2.844779038,3.869445303,0.576305632,1.043010156,0.090680505,0.078339519,-0.003693001
521,05/05/2018,2.902457748,3.877131723,0.571882964,1.043010158,0.009113801,0.00873455,-0.003748244
522,06/05/2018,2.938959625,3.878729258,0.568921423,1.043010158,0.08555556,0.080559543,-0.003685198
523,07/05/2018,2.935128039,3.877993744,0.569194837,1.042938824,0.204416862,0.239124029,-0.003548814
524,08/05/2018,2.925100352,3.950098707,0.574543177,1.043010158,0.073264713,0.065681307,-0.003450222
525,09/05/2018,2.863808583,4.00618716,0.583142597,1.043010158,0.392485649,0.388444139,-0.003321209
526,10/05/2018,2.868814706,4.053116301,0.585547053,1.043010158,0.140445248,0.163310699,-0.003162219
527,11/05/2018,2.854696407,4.103348697,0.589727235,1.045188381,0.165577039,0.16811994,-0.003325583
528,12/05/2018,2.835175213,4.104638246,0.591462331,1.045626824,0.047530313,0.046752448,-0.003149396
529,13/05/2018,2.849850855,4.112484293,0.590676002,1.045759632,0.261090481,0.188000087,-0.002980946
530,14/05/2018,2.864230958,4.063491491,0.58655518,1.045328114,0.050449099,0.030771759,-0.002791793
531,15/05/2018,2.896921594,4.074533935,0.584459575,1.045188383,0.125395121,0.09792117,-0.002598661
532,16/05/2018,2.903186794,4.058076943,0.582951185,1.045188381,0.223182048,0.19922829,-0.002419354
533,17/05/2018,2.949416605,4.047315178,0.578457958,1.045022504,0.000235325,0.000297954,-0.002365131
534,18/05/2018,2.954301229,4.113509786,0.582006194,1.045188381,0.531339468,0.667569334,-0.002423515
535,19/05/2018,2.926804789,4.153518881,0.586628391,1.045759626,0.012741696,0.009076248,-0.002105125
536,20/05/2018,3.043675468,4.15324561,0.577086446,1.045188383,0.050287278,0.01967739,-0.002104521
537,21/05/2018,2.922631907,4.182444363,0.588655801,1.046471274,0.269973331,0.21715435,-0.002179482
538,22/05/2018,2.932206914,4.190883397,0.588351855,1.046471275,0.015498646,0.016698647,-0.002186681
539,23/05/2018,2.925647309,4.184583673,0.58852992,1.045765256,0.02095405,0.023210213,-0.001572994
540,24/05/2018,2.896984114,4.199762885,0.591787038,1.048027345,0.009463973,0.007451595,-0.001472596
541,25/05/2018,2.862377305,4.184052221,0.593783306,1.047838882,0.016195274,0.008774731,-0.001286424
542,26/05/2018,2.863346383,4.182271006,0.593598939,1.047838882,0.129340525,0.108696732,-0.001071248
543,27/05/2018,2.847040373,4.192699016,0.595575885,1.049395616,0.108040634,0.125830026,-0.000908348
544,28/05/2018,2.869847307,4.171426376,0.592424974,1.04783888,0.324642591,0.300470524,-0.000734174
545,29/05/2018,2.873648625,4.174225398,0.592267311,1.047838882,0.06283406,0.06373688,-0.000856032
546,30/05/2018,2.887341904,4.156781046,0.59010626,1.046968959,1.332514065,1.325670132,-0.000613038
547,31/05/2018,2.798938117,4.17807723,0.598834462,1.047838881,0.090318628,0.05030719,-0.000489394
548,01/06/2018,2.868752789,4.177973781,0.592895686,1.045626822,0.037221511,0.062170013,-0.000415143
549,02/06/2018,2.87846212,4.168458652,0.591529093,1.045328112,0.020643457,0.016197623,-0.000414765
550,03/06/2018,2.878273154,4.201307794,0.59344018,1.045328112,0.037346729,0.041601506,-0.000487944
551,04/06/2018,2.885227598,4.19094715,0.592261681,1.045328113,0.64656005,0.692390013,-0.000484929
552,05/06/2018,2.895434076,4.184662873,0.591045985,1.045022503,0.550148866,0.567388511,-0.000202469
553,06/06/2018,3.015007434,4.167102841,0.580205912,1.042404345,0.171977525,0.114810886,-0.00011211
554,07/06/2018,3.063122318,4.138250785,0.574647463,1.041450151,0.000205645,0.001488529,-5.44E-05
555,08/06/2018,3.116615919,4.143561364,0.570724543,1.041450127,0.016233592,0.009407676,-0.000208274
556,09/06/2018,3.076407028,4.172408348,0.57559865,1.04270328,0.018172863,0.00958288,-0.000269192
557,10/06/2018,3.057767207,4.189327049,0.5780699,1.042938826,0.028404082,0.027286237,-0.000254942
558,11/06/2018,3.052951134,4.143753716,0.575784863,1.041916285,0.000414732,0.000422676,1.47E-05
559,12/06/2018,3.031961403,4.133621143,0.57687161,1.041916284,0.021176638,0.03169873,0.0002158
560,13/06/2018,3.018393073,4.141322035,0.578419947,1.041450125,0.277240135,0.307940561,0.000664284
561,14/06/2018,2.985024285,4.156078663,0.581993943,1.04165213,0.120984798,0.099939757,0.000935495
562,15/06/2018,2.972983111,4.182230749,0.584501153,1.042494243,0.166575273,0.184915558,0.00089589
563,16/06/2018,2.968058476,4.20943612,0.586477087,1.043401078,0.002071473,0.002163244,0.000735336
564,17/06/2018,3.011187399,4.25143341,0.585385568,1.043401075,0.286185088,0.321598477,0.000887035
565,18/06/2018,3.004360975,4.196584693,0.582782441,1.042494243,0.088515154,0.103197747,0.001123609
566,19/06/2018,2.996684735,4.219951966,0.584753278,1.044094956,0.027437416,0.02095753,0.00081998
567,20/06/2018,3.028695097,4.166407428,0.579061579,1.042485436,0.140641822,0.196351587,0.001082964
568,21/06/2018,3.00484299,4.185608584,0.582106498,1.043401075,0.031050531,0.033512554,0.001203736
569,22/06/2018,3.043388881,4.185027808,0.57896881,1.042494243,0.170992418,0.152697006,0.001229181
570,23/06/2018,3.049796795,4.197671555,0.57919143,1.04165213,1.12971339,0.959301837,0.000940431
571,24/06/2018,3.054051995,4.184482963,0.578084238,1.041450125,0.054209315,0.062866849,0.001099137
572,25/06/2018,3.059202887,4.173792858,0.577048986,1.040732226,0.077242832,0.083210746,0.001602793
573,26/06/2018,3.015158643,4.16515892,0.580080043,1.040732231,0.00860478,0.007357561,0.001853672
574,27/06/2018,3.026141223,4.175025819,0.579770723,1.040732204,0.027616542,0.016343579,0.001818618
575,28/06/2018,3.0313017,4.14778294,0.577759303,1.040732218,0.094837567,0.100278985,0.002008051
576,29/06/2018,3.032159893,4.137936297,0.577110291,1.040732226,0.040193395,0.079694988,0.002028215
577,30/06/2018,3.009296934,4.141676192,0.579176585,1.040732227,0.053516544,0.073951653,0.001986587
578,01/07/2018,2.98114168,4.15290702,0.582124849,1.041450125,0.005297565,0.002534314,0.00204577
579,02/07/2018,2.96611999,4.183490255,0.585135429,1.041450122,0.008353085,0.015807475,0.001927951
580,03/07/2018,2.975756382,4.139335489,0.581768382,1.041450125,0.032835457,0.045802258,0.002031542
581,04/07/2018,2.97229643,4.150004456,0.582677497,1.041450128,0.021622614,0.019148772,0.002092359
582,05/07/2018,2.936931565,4.16748203,0.586604647,1.041450125,0.195661201,0.171893336,0.002078643
583,06/07/2018,2.919990499,4.151345364,0.587066637,1.041450125,0.152872184,0.112402374,0.002215914
584,07/07/2018,2.926783682,4.127253422,0.585090972,1.041450125,0.654979292,0.607796992,0.002325265
585,08/07/2018,2.938197312,4.126820795,0.584120342,1.040732226,0.053618324,0.052108747,0.002752452
586,09/07/2018,2.969596758,4.084326323,0.579014865,1.040732227,0.031207778,0.037945333,0.003129715
587,10/07/2018,2.977354086,4.079419064,0.578085617,1.040732225,0.099317153,0.138759379,0.003151378
588,11/07/2018,2.926409687,4.081975917,0.582441685,1.04073223,0.159763748,0.163076684,0.003229654
589,12/07/2018,2.923883325,4.083562571,0.582746215,1.040732224,0.040652756,0.049865833,0.00309589
590,13/07/2018,2.887306882,4.084355883,0.58585104,1.040732227,0.04127065,0.032070825,0.003081487
591,14/07/2018,2.888300681,4.089588696,0.586078179,1.040732226,0.078760666,0.056343182,0.00320174
592,15/07/2018,2.89241145,4.079504576,0.585133923,1.040732229,0.003416475,0.005484174,0.003501979
593,16/07/2018,2.895671542,4.06023663,0.583710499,1.040732209,0.01692232,0.02541188,0.003714052
594,17/07/2018,2.871526092,4.053990847,0.585370144,1.040732232,0.029855825,0.034649803,0.003348046
595,18/07/2018,2.871465653,4.05448817,0.585405025,1.040732226,0.032626622,0.025028505,0.003194503
596,19/07/2018,2.876938847,4.050686183,0.584714988,1.040732228,0.029020586,0.029809044,0.003106353
597,20/07/2018,2.871032563,4.029886781,0.583963756,1.040732227,0.04370434,0.036884281,0.003111383
598,21/07/2018,2.869069495,4.033097009,0.584323344,1.040732225,0.097411628,0.083092328,0.003171885
599,22/07/2018,2.868326324,4.030538081,0.584232106,1.040732227,0.00989156,0.011974672,0.003166345
600,23/07/2018,2.821187348,4.036718424,0.588622614,1.040732227,0.770252297,0.654462422,0.003009337
601,24/07/2018,2.812236124,4.022895065,0.5885615,1.040732229,0.085765857,0.056829816,0.003287216
602,25/07/2018,2.92817188,4.012175752,0.57809435,1.037657301,0.020075236,0.03308564,0.003358813
603,26/07/2018,2.967513243,3.979888004,0.572859961,1.03630142,0.007915587,0.002985695,0.003633838
604,27/07/2018,2.972930271,3.990823218,0.573085079,1.036301421,0.077654113,0.045720001,0.00370489
605,28/07/2018,2.984450219,3.968840275,0.570785915,1.03498838,0.301845919,0.289737304,0.003833186
606,29/07/2018,2.993748231,3.964844901,0.569776796,1.034988381,0.116890467,0.088969158,0.003664565
607,30/07/2018,3.013765816,3.898532377,0.56399945,1.033676434,0.094422438,0.059222246,0.003745117
608,31/07/2018,3.029013909,3.884010476,0.561839545,1.033676433,0.078853497,0.080764862,0.003926939
609,01/08/2018,3.072400834,3.874904627,0.557756478,1.033676445,0.006696257,0.002314549,0.003988565
610,02/08/2018,3.076272615,3.853242143,0.556062333,1.033682287,0.11928062,0.095368314,0.004067757
611,03/08/2018,3.075708044,3.830289328,0.554632318,1.033676434,0.246899815,0.200394821,0.004396328
612,04/08/2018,3.100085216,3.820891699,0.552074042,1.033676433,0.125583524,0.137030276,0.004642691
613,05/08/2018,3.1967,3.83305834,0.545261751,1.033676434,4.83E-07,0.001793193,0.00472292
614,06/08/2018,3.20044652,3.787612917,0.542012121,1.033676455,0.049138595,0.07328016,0.004540151
615,07/08/2018,3.184415763,3.768654084,0.542012977,1.033676435,0.057507397,0.070978565,0.00458667
616,08/08/2018,3.185181133,3.793904719,0.543610553,1.033676426,2.03241332,2.187860047,0.004741149
617,09/08/2018,3.190552341,3.790874962,0.542994261,1.03367643,0.097844998,0.174951531,0.00489912
618,10/08/2018,3.299538686,3.79804078,0.535117754,1.029849819,0.334019087,0.262460597,0.00472008
619,11/08/2018,3.297347542,3.800095288,0.535417527,1.032278105,0.236439834,0.276023799,0.004700058
620,12/08/2018,3.274189485,3.820552743,0.5385048,1.030644104,0.355876663,0.31399513,0.004991908
621,13/08/2018,3.245710318,3.903724894,0.54601864,1.033676434,0.062630482,0.060830739,0.004967129
622,14/08/2018,3.276688131,3.902844217,0.543607025,1.033676436,0.04086713,0.025217481,0.005065025
623,15/08/2018,3.290981536,3.875112479,0.540756578,1.030117164,0.011372811,0.019766101,0.00541149
624,16/08/2018,3.299849064,3.865367324,0.539462748,1.028706644,0.172908046,0.172664536,0.005715336
625,17/08/2018,3.296129989,3.875448489,0.540389888,1.028706643,0.154178735,0.209214073,0.005702333
626,18/08/2018,3.298651358,3.875700381,0.540216109,1.028706644,0.071961702,0.086290787,0.005527893
627,19/08/2018,3.307270836,3.881300373,0.539926539,1.028706644,0.040151519,0.037331297,0.00546381
628,20/08/2018,3.297393882,3.88160929,0.540689173,1.030705535,0.046055082,0.036516643,0.005196767
629,21/08/2018,3.303009115,3.871412698,0.539613198,1.03011716,0.056875814,0.060944019,0.005266269
630,22/08/2018,3.312198699,3.878746951,0.539393167,1.029752488,0.265728376,0.282646732,0.005342393
631,23/08/2018,3.335659298,3.878503815,0.537623527,1.029746777,0.418041697,0.436136078,0.005337037
632,24/08/2018,3.331380099,3.904688028,0.539614603,1.033676433,0.246189365,0.187905777,0.005171825
633,25/08/2018,3.351074493,3.897754694,0.537708172,1.032278104,0.054818762,0.054090045,0.00513972
634,26/08/2018,3.369271054,3.84771167,0.533146859,1.025199936,0.00811685,0.022847792,0.005537368
635,27/08/2018,3.373335525,3.818313879,0.530937156,1.024056722,0.305080802,0.2503671,0.005740542
636,28/08/2018,3.373295659,3.829091362,0.531641989,1.023604004,0.038938818,0.029156237,0.005951765
637,29/08/2018,3.153140505,3.738200019,0.54244889,1.022747352,0.147522956,0.120590708,0.006242591
638,30/08/2018,3.161793287,3.669426371,0.537155377,1.01270697,0.194536708,0.13611125,0.006580939
639,31/08/2018,3.139246901,3.673308463,0.53919686,1.012694036,0.001538141,0.000448935,0.006744189
640,01/09/2018,3.157130749,3.669064309,0.537497724,1.01245025,0.01840655,0.011022543,0.006818779
641,02/09/2018,3.159211075,3.617160082,0.533790136,1.00878392,0.010276279,0.022451104,0.007149563
642,03/09/2018,3.166382705,3.530398178,0.527178392,1.000690898,0.010803818,0.005637007,0.007236951
643,04/09/2018,3.14217515,3.528568434,0.528961785,1.001250061,0.003506437,0.001760161,0.007168837
644,05/09/2018,3.130558384,3.540111414,0.530698044,1.001283602,0.009503982,0.000652449,0.007095791
645,06/09/2018,3.127083817,3.538102714,0.530833263,1.00138809,0.078655361,0.025530785,0.006962878
646,07/09/2018,3.124322537,3.545536492,0.531575926,1.00138809,0.183737885,0.156026288,0.006939517
647,08/09/2018,3.138343813,3.523195041,0.52888606,1.000690899,0.405094224,0.360269222,0.006929053
648,09/09/2018,3.128169589,3.542981958,0.531090012,1.000690899,0.148219532,0.199337071,0.007228316
649,10/09/2018,3.098024903,3.604832913,0.537805368,1.000690899,0.302145617,0.4061974,0.007235631
650,11/09/2018,3.101104068,3.628566227,0.539189302,1.00138809,0.037359025,0.056853343,0.007087668
651,12/09/2018,3.210250592,3.65259599,0.532227545,1.002219368,0.000978712,0.006075425,0.006763004
652,13/09/2018,3.212571852,3.685009382,0.534246609,1.003437612,0.051117198,0.124431809,0.006920152
653,14/09/2018,3.214726027,3.572780197,0.526375974,0.99918445,0.004888157,0.028895383,0.006738721
654,15/09/2018,3.224245425,3.563773237,0.525009346,0.999483538,0.059885822,0.026905579,0.006370082
655,16/09/2018,3.224457371,3.516150538,0.521637007,0.995196904,0.07228357,0.230673864,0.006563222
656,17/09/2018,3.224348222,3.500660975,0.520543671,0.995196904,0.123249177,0.111198104,0.006417293
657,18/09/2018,3.237273494,3.462400105,0.516801312,0.995259393,0.008009471,0.001587892,0.006246335
658,19/09/2018,3.269319291,3.432451587,0.512170835,0.993494375,0.624162212,0.232094821,0.006192064
659,20/09/2018,3.247855702,3.416505605,0.512653118,0.993494375,2.206496914,1.862617437,0.006186759
660,21/09/2018,3.328275553,3.39339327,0.504843865,0.988687813,0.04050683,0.017339248,0.005947013
661,22/09/2018,3.483483173,3.388373617,0.493079778,0.986345763,0.00877558,0.057517562,0.005765916
662,23/09/2018,3.492079762,3.394303445,0.49290075,0.986345763,0.038712579,0.050437074,0.005667261
663,24/09/2018,3.482270247,3.415984242,0.495195451,0.986801045,0.008614298,1.25E-05,0.006029288
664,25/09/2018,3.344421856,3.427151157,0.506108573,0.988008456,0.003930252,0.005888938,0.006126783
665,26/09/2018,3.346825993,3.492580059,0.510655462,0.988008456,0.075526112,0.019095848,0.006399623
666,27/09/2018,3.332641479,3.518724517,0.513579995,0.988008456,0.364790606,0.090546857,0.006395091
667,28/09/2018,3.331255452,3.506923573,0.512844656,0.988008456,0.236283483,0.026515387,0.006516233
668,29/09/2018,3.367116106,3.496391585,0.509417596,0.986801045,0.142059587,0.070431327,0.006321489
669,30/09/2018,3.398239547,3.469090707,0.505158567,0.986345763,0.095043443,0.059629273,0.006710095
670,01/10/2018,3.402936306,3.469534638,0.504845297,0.985580829,0.03660187,0.177979468,0.006753166
671,02/10/2018,3.40626875,3.470056982,0.50463825,0.985134753,0.012120032,0.113111555,0.006654948
672,03/10/2018,3.36272172,3.518061219,0.511287923,0.986410666,1.882157291,0.861016009,0.006491314
673,04/10/2018,3.353649911,3.527439986,0.512628092,0.985134752,0.098453983,0.076286051,0.006677727
674,05/10/2018,3.465702728,3.531155193,0.504677276,0.972236595,0.971716527,0.988642507,0.006980762
675,06/10/2018,3.468271675,3.550243357,0.505839674,0.972236596,0.181926908,0.153838636,0.006800601
676,07/10/2018,3.521814383,3.604674222,0.505813511,0.972373933,0.034199726,0.022395278,0.006761345
677,08/10/2018,3.548517187,3.591303769,0.502996334,0.972205658,0.060324396,0.165244096,0.006730201
678,09/10/2018,3.553917715,3.535333766,0.498689287,0.969402861,0.07169048,0.229801229,0.006743954
679,10/10/2018,3.54989127,3.538487629,0.49919561,0.969913188,0.014842893,0.049336158,0.006596493
680,11/10/2018,3.529780366,3.571127196,0.502911376,0.972373933,0.035660044,0.038834092,0.006328633
681,12/10/2018,3.533686671,3.618543514,0.505932195,0.972205658,0.098405126,0.232481961,0.006171923
682,13/10/2018,3.531070961,3.627178798,0.506713082,0.971903367,0.012643322,0.075700304,0.006260346
683,14/10/2018,3.531015798,3.645701249,0.507990105,0.97287408,0.050213767,0.180283469,0.006192895
684,15/10/2018,3.527946481,3.653259967,0.5087251,0.975415141,0.037015211,0.154781459,0.006134546
685,16/10/2018,3.52681985,3.702708404,0.512164594,0.976974219,0.002925104,0.010532492,0.006288397
686,17/10/2018,3.516568611,3.748581419,0.515967517,0.977987092,0.235861963,0.253113004,0.006294316
687,18/10/2018,3.518143368,3.731845468,0.514738099,0.977154439,0.095803894,0.190340188,0.006332005
688,19/10/2018,3.517049279,3.79120181,0.518756371,0.979027427,1.118607966,0.926431218,0.006158959
689,20/10/2018,3.528271459,3.808564569,0.51910177,0.981540291,0.276800464,0.201290875,0.006068364
690,21/10/2018,3.624867894,3.783032495,0.5106754,0.978131926,0.154849396,0.333697453,0.005937887
691,22/10/2018,3.692508615,3.765131321,0.504869014,0.974960483,0.006852651,0.195263747,0.006055569
692,23/10/2018,3.708215652,3.803926085,0.506370383,0.977987091,0.006284803,4.81E-05,0.006004587
693,24/10/2018,3.702773494,3.786993107,0.505622312,0.977987091,0.043285358,0.013129766,0.006322983
694,25/10/2018,3.709037793,3.748405803,0.502639511,0.97434397,0.008416712,0.098529911,0.006568489
695,26/10/2018,3.704660767,3.721276352,0.501118753,0.972874079,0.05912646,0.096661996,0.006615629
696,27/10/2018,3.69450561,3.732076364,0.502529478,0.974355415,0.268042168,0.016952461,0.006471737
697,28/10/2018,3.69144777,3.739930419,0.503262023,0.975233089,0.028776457,0.011084122,0.006219117
698,29/10/2018,3.657338227,3.728452751,0.504814279,0.976337699,0.292839024,0.064748242,0.006352579
699,30/10/2018,3.597506361,3.726613641,0.508813842,0.976670711,1.021432939,0.448270451,0.006149898
700,31/10/2018,3.620381129,3.707321675,0.505932319,0.976515418,0.273667093,0.329307165,0.006141851
701,01/11/2018,3.635281994,3.690488419,0.50376796,0.974194208,0.073012094,0.083649078,0.006492918
702,02/11/2018,3.597548216,3.695943637,0.506745426,0.975233089,0.123680571,0.254079013,0.006237464
703,03/11/2018,3.600409261,3.683738088,0.505719875,0.975415141,0.222927895,0.307779881,0.006300221
704,04/11/2018,3.601246954,3.630337404,0.502011347,0.976515417,0.124938266,0.140596655,0.005973961
705,05/11/2018,3.59435923,3.598175637,0.500265303,0.978652372,0.290002296,0.174535626,0.005653954
706,06/11/2018,3.596870193,3.557186113,0.497226463,0.976515416,0.012729453,0.014622988,0.005831175
707,07/11/2018,3.66135276,3.494054562,0.488309666,0.97147074,0.017449834,0.049882727,0.005930273
708,08/11/2018,3.636896724,3.52956345,0.492511416,0.972236589,0.000721955,0.028192897,0.005988245
709,09/11/2018,3.585883074,3.538873965,0.496701003,0.972627961,0.006310413,0.018953217,0.005958906
710,10/11/2018,3.570158936,3.548765137,0.498497399,0.972678388,0.265417181,0.276253374,0.0058496
711,11/11/2018,3.526966501,3.545179111,0.50128763,0.974355414,0.082617107,0.055892213,0.005757052
712,12/11/2018,3.525457161,3.545163794,0.501393557,0.974529065,0.630706262,0.540443137,0.005622701
713,13/11/2018,3.488169152,3.549909329,0.504386153,0.974960483,0.019801202,0.086993505,0.005444597
714,14/11/2018,3.519163024,3.494743682,0.49825922,0.972236594,0.195659027,0.255398601,0.005431346
715,15/11/2018,3.519144958,3.476666293,0.496963993,0.972373933,0.409357171,0.481327952,0.005110217
716,16/11/2018,3.39130738,3.506305136,0.508336055,0.976515416,0.142391676,0.209129252,0.004959986
717,17/11/2018,3.390730345,3.534362942,0.510370445,0.978158881,0.072695045,0.072633808,0.004919308
718,18/11/2018,3.369785706,3.585139192,0.515482086,0.979027428,0.068566465,0.099744916,0.004848808
719,19/11/2018,3.365719857,3.616831256,0.517981351,0.98182005,0.026417422,0.177840454,0.004625325
720,20/11/2018,3.352969264,3.613770586,0.518717602,0.982644617,0.028894024,0.28226572,0.004545533
721,21/11/2018,3.343995182,3.627254239,0.520316233,0.984405408,0.000114602,0.076178868,0.004336236
722,22/11/2018,3.342445071,3.663755727,0.522930449,0.986345763,0.077232873,0.000620918,0.004077208
723,23/11/2018,3.338613346,3.663226512,0.523180562,0.986859027,0.07895768,0.007618137,0.003828207
724,24/11/2018,3.343334748,3.660905709,0.522669907,0.986964659,0.003492691,0.000532619,0.003728895
725,25/11/2018,3.444180855,3.636833516,0.513603465,0.986964659,0.020034903,0.009732528,0.003827552
726,26/11/2018,3.46276893,3.627208184,0.5115966,0.988008454,0.046065731,0.005702033,0.003316276
727,27/11/2018,3.488266995,3.605930367,0.508292931,0.988008456,0.00977186,0.005931236,0.003022298
728,28/11/2018,3.424627047,3.60510689,0.51283689,0.990341675,0.009070704,0.004510146,0.002942575
729,29/11/2018,3.428319194,3.59962515,0.512187487,0.990341675,3.00E-05,0.000178774,0.002759123
730,30/11/2018,3.430257581,3.552073164,0.508723132,0.990341675,0.00615402,0.011955036,0.002684248
731,01/12/2018,3.423314615,3.54087971,0.508440682,0.990341675,0.063508094,0.039785903,0.002722011
732,02/12/2018,3.414066824,3.530380801,0.508374603,0.990341675,0.182695965,0.462475238,0.002396932
733,03/12/2018,3.311460697,3.541800374,0.516805115,0.995223417,0.164804373,0.383168502,0.00237033
734,04/12/2018,3.27319418,3.609682493,0.524443872,0.999440844,0.003958405,0.075230615,0.00227222
735,05/12/2018,3.214448112,3.640412384,0.531070236,1.002505151,7.34E-05,0.005219148,0.00196222
736,06/12/2018,3.21462672,3.636721852,0.530803799,1.004760717,0.093022919,0.148117617,0.001960669
737,07/12/2018,3.204232191,3.626201933,0.53088894,1.004835415,0.385371324,0.298082122,0.001923006
738,08/12/2018,3.19577583,3.657841791,0.53370964,1.006630533,0.093778241,6.31E-05,0.001822007
739,09/12/2018,3.20746664,3.662044035,0.533086592,1.004760718,0.962498654,0.61361146,0.001578295
740,10/12/2018,3.267899052,3.631664387,0.526361475,1.004760718,0.010919919,0.075489906,0.001143711
741,11/12/2018,3.354277877,3.616881076,0.518834974,0.998744485,0.006610919,0.017297343,0.001259204
742,12/12/2018,3.345866129,3.610429109,0.519016083,0.998354935,0.015343433,0.017521071,0.001442536
743,13/12/2018,3.345851538,3.59772548,0.518137189,0.997274153,0.153851557,0.105681795,0.001629929
744,14/12/2018,3.301630718,3.575760344,0.519929769,0.996627342,1.174205768,0.962499685,0.001739686
745,15/12/2018,3.323995456,3.590013831,0.519237635,0.995259394,0.057171909,0.063602647,0.001728076
746,16/12/2018,3.560034809,3.548589075,0.49919494,0.988751389,0.902075387,0.785780876,0.002107749
747,17/12/2018,3.534084805,3.551018137,0.501194995,0.989320446,0.123151924,0.133604834,0.002221268
748,18/12/2018,3.56896038,3.581930284,0.500906873,0.988706651,0.098502242,0.100571142,0.002659627
749,19/12/2018,3.5596203,3.62376043,0.504464481,0.990341675,0.003128271,0.000593216,0.002592865
750,20/12/2018,3.554428386,3.621996868,0.50470767,0.990412364,0.010841148,0.007590781,0.002280095
751,21/12/2018,3.547605573,3.626292245,0.505484234,0.992553443,0.289723288,0.385027131,0.002397809
752,22/12/2018,3.467117336,3.634733674,0.511800891,1.000164176,0.112597187,0.122624118,0.002466664
753,23/12/2018,3.457723569,3.661937238,0.514341531,1.002505152,0.000723732,0,0.002085617
754,24/12/2018,3.462232051,3.640677621,0.512561442,1.002336807,0.024654142,0.064597953,0.002162261
755,25/12/2018,3.455164337,3.656536703,0.51415782,1.002336806,0.261382898,0.48059987,0.002269023
756,26/12/2018,3.451784039,3.662269456,0.514793635,1.002505152,0.070042079,0.154168692,0.002155333
757,27/12/2018,3.437072039,3.690325443,0.517766191,1.006630532,0.073864131,0.186194425,0.001525493
758,28/12/2018,3.422425398,3.695952909,0.519212769,1.007892716,0.027024969,0.013789101,0.001316613
759,29/12/2018,3.420227905,3.673403407,0.517845268,1.009293198,0.074375607,0.106797939,0.001185726
760,30/12/2018,3.423504932,3.67003601,0.517377152,1.00920194,0.028655251,0.035731741,0.001085661
761,31/12/2018,3.431375077,3.66094832,0.516184629,1.009463439,0.151795196,0.19895481,0.000969184
762,01/01/2019,3.430302443,3.654209577,0.51580258,1.009395623,0.117554036,2.62E-05,0.001165343
763,02/01/2019,3.431198431,3.66302342,0.516339001,1.009790188,2.23E-05,4.87E-06,0.000638624
764,03/01/2019,3.434871637,3.645828897,0.514896638,1.010325146,0.236423895,0.258873483,-0.000185017
765,04/01/2019,3.425173358,3.653150769,0.516103912,1.011473175,0.10444482,0.169809745,-0.000254032
766,05/01/2019,3.388179636,3.681797312,0.520765108,1.015278596,0.001992694,0.000676746,-0.000852705
767,06/01/2019,3.378523771,3.694516904,0.522337856,1.017885182,0.126539885,0.137401143,-0.000980817
768,07/01/2019,3.372877647,3.697241129,0.52293904,1.017970635,0.081674086,0.106186019,-0.000814166
769,08/01/2019,3.371376507,3.695511797,0.522933381,1.016932842,0.213808197,0.433059414,-0.000922365
770,09/01/2019,3.344321368,3.706899318,0.525710297,1.017970635,0.031476001,0.038732438,-0.001167077
771,10/01/2019,3.347969351,3.723823558,0.526574181,1.020523748,0.08109074,0.109918411,-0.001326789
772,11/01/2019,3.343925862,3.721606811,0.526726998,1.020599328,0.007685879,0.045498611,-0.001304638
773,12/01/2019,3.343814169,3.73697224,0.527762317,1.021813028,0.163588674,0.13017922,-0.001523364
774,13/01/2019,3.343845505,3.734021333,0.527563095,1.021813028,1.843393632,2.083441111,-0.001669958
775,14/01/2019,3.3527822,3.728588568,0.52653486,1.021813028,0.349329194,0.244317618,-0.001695226
776,15/01/2019,3.345877918,3.829216406,0.533681682,1.028072684,0.203862361,0.253776128,-0.002207141
777,16/01/2019,3.356661845,3.82797148,0.532799839,1.026893214,0.467146345,0.792287331,-0.002230441
778,17/01/2019,3.360487547,3.832606648,0.532817525,1.02747856,0.337844755,0.305016606,-0.002481452
779,18/01/2019,3.358175041,3.87316456,0.535608169,1.033129309,0.003107507,0.003506017,-0.002930266
780,19/01/2019,3.374306272,3.872095797,0.534347358,1.032435905,0.199638113,0.208269411,-0.002822962
781,20/01/2019,3.374418097,3.882366118,0.534998148,1.032220701,0.037605957,0.050408449,-0.002759874
782,21/01/2019,3.252973526,3.90901981,0.545800537,1.034680316,0.005231285,0.053211595,-0.002983262
783,22/01/2019,3.222263295,3.922344911,0.548993702,1.034680316,0.02253871,0.017311933,-0.003221019
784,23/01/2019,3.217233978,3.948785545,0.551043091,1.034682899,0.937467094,0.881815142,-0.003158507
785,24/01/2019,3.207372166,3.979393336,0.553711309,1.034947936,0.337764441,0.310168002,-0.002995729
786,25/01/2019,3.29344514,4.031288067,0.550366539,1.034241731,0.154993806,0.136763389,-0.00295675
787,26/01/2019,3.335580476,4.065766021,0.549327886,1.033655884,0.049177756,0.048114206,-0.003022242
788,27/01/2019,3.316979498,4.098637259,0.55270349,1.033852042,0.082030481,0.075661288,-0.002898098
789,28/01/2019,3.276826123,4.100083656,0.555799621,1.03424173,0.086995016,0.090989663,-0.003093991
790,29/01/2019,3.276684551,4.099989182,0.555804598,1.033852042,0.02084147,0.018370823,-0.00289148
791,30/01/2019,3.272128103,4.111148474,0.556818972,1.03424173,0.228585028,0.176077044,-0.002644136
792,31/01/2019,3.245023752,4.138516567,0.560505718,1.034241731,0.041654536,0.035274966,-0.002520845
793,01/02/2019,3.173901862,4.118037632,0.564738316,1.033655883,0.293435846,0.27130476,-0.00238291
794,02/02/2019,3.173094987,4.107783649,0.564187903,1.033222822,0.072284668,0.070483101,-0.001893981
795,03/02/2019,3.186206155,4.091221174,0.562179598,1.033129309,0.072366023,0.081207466,-0.001709288
796,04/02/2019,3.172958114,4.053204245,0.560906889,1.032220701,0.040104839,0.142285422,-0.001536936
797,05/02/2019,3.174209111,4.024024667,0.55902945,1.031998216,0.01011239,0.009288422,-0.00151229
798,06/02/2019,3.061829374,4.054375872,0.569738468,1.034680316,0.006155714,0.007445727,-0.001330215
799,07/02/2019,3.060729028,4.048501551,0.569471127,1.033048729,0.131818911,0.374530994,-0.001272103
800,08/02/2019,3.038730593,4.033006341,0.57029926,1.03354969,0.172426468,0.301080136,-0.001340471
801,09/02/2019,3.040591167,4.056770094,0.571588502,1.033856866,0.001655534,0.016802042,-0.001173722
802,10/02/2019,3.002491785,4.079381328,0.576031406,1.040156851,0.029675928,0.036793679,-0.001291661
803,11/02/2019,2.988198711,4.082864387,0.577404604,1.040248089,0.19663212,0.356115142,-0.001176288
804,12/02/2019,2.9787024,4.101939752,0.579317478,1.040248088,1.334877875,1.377039398,-0.001029841
805,13/02/2019,2.978702699,4.188765851,0.584413565,1.042631296,0.288322425,0.340807972,-0.001155821
806,14/02/2019,2.983616554,4.208421911,0.585150084,1.043233404,0.372078565,0.378204352,-0.001383484
807,15/02/2019,2.974836908,4.2721155,0.589505113,1.044015628,0.202447963,0.209760313,-0.001328258
808,16/02/2019,2.995111281,4.282853744,0.58846858,1.042917927,0.161802527,0.178260642,-0.001026775
809,17/02/2019,3.001295783,4.28909492,0.588321682,1.043345903,0.134580282,0.138129809,-0.00118019
810,18/02/2019,3.003467111,4.319862424,0.589876832,1.044025809,0.053049838,0.052215406,-0.00116088
811,19/02/2019,2.991356601,4.304323926,0.589982512,1.044054542,0.02666919,0.073451077,-0.001286412
812,20/02/2019,2.996141247,4.300386915,0.589374401,1.042959603,0.08997448,0.085346036,-0.000938817
813,21/02/2019,2.962397583,4.305275447,0.592387058,1.045966077,0.328542089,0.296207744,-0.001237093
814,22/02/2019,2.942626035,4.317177467,0.594668639,1.046875876,0.004842152,0.005582284,-0.001486839
815,23/02/2019,2.966356516,4.320031134,0.592890653,1.046455029,0.046142657,0.046484106,-0.001380716
816,24/02/2019,2.966215749,4.317884202,0.592782119,1.046341639,0.004315252,0.003187747,-0.001336246
817,25/02/2019,2.951742001,4.329056976,0.594585428,1.047909822,0.039419869,0.034396623,-0.00131426
818,26/02/2019,2.944061804,4.337831152,0.595701032,1.047909821,0.212810452,0.264622562,-0.00122671
819,27/02/2019,2.937622486,4.340835573,0.596394942,1.048067849,0.026909975,0.039605715,-0.001202812
820,28/02/2019,2.912808864,4.379998065,0.600591529,1.048760606,0.011705428,0.010943192,-0.001328295
821,01/03/2019,2.912459883,4.381620974,0.600709131,1.048760608,0.058973587,0.04651505,-0.001583069
822,02/03/2019,2.904817126,4.401038423,0.602398774,1.048760604,0.046043524,0.04687797,-0.001531825
823,03/03/2019,2.930377419,4.403454237,0.600430231,1.048760604,0.046182972,0.069819338,-0.001521006
824,04/03/2019,2.940794634,4.39467298,0.599099227,1.048760604,0.976077685,0.677882471,-0.001836599
825,05/03/2019,2.940147379,4.463552863,0.602881359,1.048866163,0.162186116,0.11171451,-0.001628822
826,06/03/2019,3.025641867,4.452875395,0.595422226,1.044075674,0.161349143,0.110394268,-0.001638658
827,07/03/2019,3.034181948,4.452822455,0.594740194,1.043527964,0.259440238,0.227982003,-0.001594579
828,08/03/2019,3.05909004,4.433018764,0.591691723,1.042901958,0.31564864,0.260772956,-0.001823506
829,09/03/2019,3.065861594,4.373170205,0.587868196,1.042683081,0.773019029,0.351349053,-0.002228326
830,10/03/2019,3.086972426,4.335575175,0.584108773,1.042521358,0.612950156,0.395503808,-0.002405809
831,11/03/2019,3.083731579,4.280713193,0.581267607,1.039868173,0.011620451,0.011068251,-0.002578189
832,12/03/2019,3.122518512,4.224158166,0.574975373,1.036467631,0.093277622,0.066920037,-0.002857796
833,13/03/2019,3.120364803,4.231409353,0.575563022,1.037591483,0.140234592,0.134984722,-0.002717218
834,14/03/2019,3.120401394,4.201821634,0.573845077,1.037395266,0.591426721,0.527759462,-0.002864497
835,15/03/2019,3.126496794,4.176045825,0.57186189,1.037076757,0.005460211,0.004922124,-0.003288341
836,16/03/2019,3.14276885,4.173900846,0.570464572,1.03586304,0.339626199,0.402635016,-0.002954868
837,17/03/2019,3.135385041,4.171809226,0.570918067,1.027786453,0.08743043,0.069977824,-0.002499774
838,18/03/2019,3.127089491,4.182407075,0.572188117,1.036287068,0.034672835,0.069983867,-0.002798534
839,19/03/2019,3.12400125,4.195621547,0.57320188,1.036480079,0.156259563,0.180364616,-0.003252682
840,20/03/2019,3.043928188,4.249398135,0.582641986,1.040104097,0.072878947,0.079893837,-0.002953327
841,21/03/2019,2.888235113,4.27980146,0.59706747,1.042217252,0.097292625,0.151720269,-0.003116504
842,22/03/2019,2.882514735,4.266899432,0.596818051,1.042437412,0.061393069,0.074033728,-0.003215282
843,23/03/2019,2.884016821,4.247608458,0.595601745,1.042521359,0.06392794,0.066095287,-0.003899627
844,24/03/2019,2.889427194,4.239382636,0.594683087,1.042521358,2.830545831,2.999767952,-0.004381413
845,25/03/2019,2.897501534,4.174562797,0.590289144,1.042521359,0.126884046,0.14582919,-0.004862147
846,26/03/2019,2.898542066,4.228755386,0.593318213,1.046829743,0.088421983,0.214407994,-0.005328771
847,27/03/2019,2.899859704,4.233211972,0.593462699,1.047909822,0.116264199,0.194276675,-0.005729388
848,28/03/2019,2.870716146,4.27800603,0.598429471,1.050359036,0.155198122,0.155611642,-0.005870421
849,29/03/2019,2.839351981,4.306635011,0.602664827,1.054592315,0.282043464,0.316922971,-0.006309418
850,30/03/2019,2.845695251,4.326680213,0.603242292,1.055823793,0.004975591,0.007089486,-0.00652323
851,31/03/2019,2.83537814,4.326513862,0.604102081,1.059183097,0.33630549,0.416836553,-0.006966165
852,01/04/2019,2.843220773,4.273358279,0.600479282,1.058529754,0.066204588,0.059932141,-0.007202883
853,02/04/2019,2.844435413,4.237667011,0.598362853,1.059751307,0.028354101,0.052150741,-0.00743645
854,03/04/2019,2.749589278,4.194328308,0.604029103,1.067645458,0.118118789,0.098021023,-0.007733566
855,04/04/2019,2.722506433,4.183408184,0.605771779,1.068210512,0.667760991,0.709040251,-0.007575934
856,05/04/2019,2.672460986,4.119875695,0.606547627,1.070408589,0.363074275,0.357554982,-0.007578714
857,06/04/2019,2.717700743,4.108259859,0.601858126,1.068091871,0.054648506,0.078031682,-0.007520707
858,07/04/2019,2.735150659,4.114303053,0.600676087,1.066840501,0.124533751,0.124795396,-0.007448497
859,08/04/2019,2.753617081,4.097016437,0.598049279,1.066599471,0.029680112,0.027066358,-0.007333593
860,09/04/2019,2.754976383,4.080077145,0.596934191,1.066599471,0.06246016,0.059520533,-0.007529486
861,10/04/2019,2.752851955,4.017203295,0.593378214,1.066599471,0.109668009,0.103715461,-0.00784471
862,11/04/2019,2.751416323,3.996224037,0.592240224,1.066599473,0.019744269,0.02458316,-0.008255975
863,12/04/2019,2.766576327,3.963331498,0.588913192,1.065548277,0.126855804,0.128443375,-0.008205829
864,13/04/2019,2.775705975,3.94677936,0.587101223,1.065548279,0.41227582,0.559903496,-0.008299683
865,14/04/2019,2.790854355,3.896591542,0.582672608,1.065177699,0.307160893,0.308195991,-0.008302875
866,15/04/2019,2.790911318,3.883055912,0.581821243,1.066599472,0.058081811,0.063948287,-0.008487194
867,16/04/2019,2.803926149,3.885057444,0.580814318,1.066599471,0.151474649,0.156419729,-0.008556935
868,17/04/2019,2.789823992,3.83564672,0.57892441,1.066599471,0.044372987,0.036042442,-0.008740415
869,18/04/2019,2.774119571,3.837744241,0.580433044,1.066840498,0.080236984,0.080898742,-0.008781547
870,19/04/2019,2.679366508,3.854044887,0.589897781,1.06821051,0.017050454,0.015327286,-0.008935125
871,20/04/2019,2.600591741,3.874480333,0.598368681,1.070408579,1.14E-05,9.29E-06,-0.008967105
872,21/04/2019,2.572630312,3.846846029,0.599246079,1.068673795,0.062642644,0.05183176,-0.008640226
873,22/04/2019,2.510793324,3.851258225,0.605348478,1.068210512,0.195393598,0.207292911,-0.008733005


==> data_tendencia_fm3.csv <==
index,TimeUTC,h_trn,b_trn,r_trn,var_a,,,
0,30/11/2016,1.871601852,2.359030093,0.557607025,1.040840383,,,
1,01/12/2016,1.874824074,2.318055556,0.552855259,1.039256463,,,
2,02/12/2016,1.845472222,2.315462963,0.556476576,1.039178375,,,
3,03/12/2016,1.829416667,2.310395833,0.558091902,1.037422315,,,
4,04/12/2016,1.854090278,2.296087963,0.553250446,1.033605377,,,
5,05/12/2016,1.861631944,2.252784722,0.547534415,1.03274194,,,
6,06/12/2016,1.860210648,2.246481481,0.547029436,1.03333617,,,
7,07/12/2016,1.851645833,2.241097222,0.547578285,1.033336171,,,
8,08/12/2016,1.887291667,2.235902778,0.542274396,1.031469907,,,
9,09/12/2016,1.885863426,2.235138889,0.542377489,1.031312088,,,
10,10/12/2016,1.881513889,2.242023148,0.543713595,1.031469907,,,
11,11/12/2016,1.881490741,2.24937037,0.544528201,1.033336171,,,
12,12/12/2016,1.889627315,2.225194444,0.540775415,1.029863889,,,
13,13/12/2016,1.918377315,2.208064815,0.535101365,1.029638848,,,
14,14/12/2016,1.916289352,2.226,0.537383995,1.029638849,,,
15,15/12/2016,1.896043982,2.21468287,0.538757001,1.029764841,,,
16,16/12/2016,1.868918982,2.210861111,0.541906931,1.029638848,,,
17,17/12/2016,1.874020833,2.202574074,0.540297509,1.029638851,,,
18,18/12/2016,1.874590278,2.231641204,0.543476717,1.029480237,,,
19,19/12/2016,1.867106482,2.223113426,0.543519291,1.028307616,,,
20,20/12/2016,1.866328704,2.223759259,0.543694727,1.028296048,,,
21,21/12/2016,1.822921296,2.239356481,0.551256365,1.028311038,,,
22,22/12/2016,1.761303241,2.266240741,0.562685535,1.02963885,,,
23,23/12/2016,1.731074074,2.280180556,0.568445727,1.027989776,,,
24,24/12/2016,1.722865741,2.299356481,0.571663214,1.030997021,,,
25,25/12/2016,1.695416667,2.303921296,0.57607567,1.031612535,,,
26,26/12/2016,1.712407407,2.301168981,0.573346252,1.026967262,,,
27,27/12/2016,1.760733796,2.300483796,0.566451746,1.025033678,,,
28,28/12/2016,1.783002315,2.300351852,0.5633486,1.021095846,,,
29,29/12/2016,1.794625,2.298224537,0.561521873,1.02048166,,,
30,30/12/2016,1.795425926,2.3104375,0.562716598,1.02048166,,,
31,31/12/2016,1.791979167,2.322108796,0.564428573,1.020836475,,,
32,01/01/2017,1.78924537,2.335180556,0.566183173,1.022276893,,,
33,02/01/2017,1.785840278,2.372116532,0.570500522,1.024584839,,,
34,03/01/2017,1.763030879,2.368409949,0.573264885,1.021534959,,,
35,04/01/2017,1.751240069,2.375629209,0.575649251,1.025033679,,,
36,05/01/2017,1.747642082,2.378689253,0.576465887,1.025033676,,,
37,06/01/2017,1.744186078,2.37992583,0.577075958,1.02503368,,,
38,07/01/2017,1.733525558,2.420578182,0.582695651,1.025523063,,,
39,08/01/2017,1.735814231,2.412897849,0.581601664,1.025033679,,,
40,09/01/2017,1.738825789,2.415011671,0.581392915,1.025033678,,,
41,10/01/2017,1.733673012,2.426801353,0.583299196,1.025523063,,,
42,11/01/2017,1.735297723,2.420619541,0.582451331,1.025523063,,,
43,12/01/2017,1.734800339,2.42745631,0.583206783,1.025816054,,,
44,13/01/2017,1.72956756,2.381316624,0.579271154,1.02458484,,,
45,14/01/2017,1.72469607,2.390539688,0.580899814,1.025414527,,,
46,15/01/2017,1.715115911,2.402269341,0.583445365,1.025523064,,,
47,16/01/2017,1.710451559,2.427316489,0.586624591,1.02583382,,,
48,17/01/2017,1.711538713,2.434079427,0.587145112,1.02602965,,,
49,18/01/2017,1.715113713,2.538549196,0.596791342,1.027108478,,,
50,19/01/2017,1.70575061,2.561066641,0.60022881,1.027899189,,,
51,20/01/2017,1.69831311,2.568279447,0.601950951,1.028307615,,,
52,21/01/2017,1.699563406,2.575593712,0.602455919,1.02877184,,,
53,22/01/2017,1.697760166,2.591491494,0.604182664,1.029638852,,,
54,23/01/2017,1.699159507,2.598051363,0.60459015,1.029638849,,,
55,24/01/2017,1.722101818,2.569199852,0.598699427,1.029172528,,,
56,25/01/2017,1.729848144,2.545196761,0.59536141,1.028311038,,,
57,26/01/2017,1.72295244,2.543120633,0.596126834,1.028311038,,,
58,27/01/2017,1.719968853,2.548948921,0.597094874,1.028311039,,,
59,28/01/2017,1.717875335,2.569594525,0.599326551,1.028755713,,,
60,29/01/2017,1.719780061,2.572443176,0.599326511,1.028949207,,,
61,30/01/2017,1.729304393,2.535023933,0.594472034,1.026202378,,,
62,31/01/2017,1.747192254,2.531815043,0.591682806,1.026056151,,,
63,01/02/2017,1.743604,2.552486839,0.594141729,1.027108478,,,
64,02/02/2017,1.726191722,2.574498476,0.59862449,1.02802976,,,
65,03/02/2017,1.726932819,2.554805185,0.596674804,1.02620238,,,
66,04/02/2017,1.730326863,2.535911633,0.59441394,1.025558774,,,
67,05/02/2017,1.713998658,2.539020781,0.596992517,1.025816053,,,
68,06/02/2017,1.718780151,2.525231442,0.595010496,1.025409396,,,
69,07/02/2017,1.711531267,2.525278479,0.596033013,1.025558775,,,
70,08/02/2017,1.683083524,2.55104365,0.602495755,1.027108478,,,
71,09/02/2017,1.682439982,2.558701259,0.603304892,1.028296048,,,
72,10/02/2017,1.677548174,2.578642826,0.605856933,1.028771839,,,
73,11/02/2017,1.666234624,2.562523104,0.605975388,1.025816053,,,
74,12/02/2017,1.659875123,2.565782814,0.607191318,1.026029648,,,
75,13/02/2017,1.652606605,2.615052259,0.612760378,1.032741942,,,
76,14/02/2017,1.644408227,2.617785949,0.614187398,1.033336172,,,
77,15/02/2017,1.634173974,2.631150207,0.616869925,1.033449011,,,
78,16/02/2017,1.623528072,2.636473031,0.618890223,1.033449012,,,
79,17/02/2017,1.623494467,2.686367271,0.623307065,1.033569953,,,
80,18/02/2017,1.622193211,2.668673962,0.621942804,1.033449012,,,
81,19/02/2017,1.618874468,2.677934809,0.623237997,1.033460408,,,
82,20/02/2017,1.624286099,2.659480931,0.62082763,1.032768598,,,
83,21/02/2017,1.624286296,2.672714193,0.62199532,1.033460408,,,
84,22/02/2017,1.612759294,2.683369997,0.624601779,1.031595985,,,
85,23/02/2017,1.606504696,2.696519526,0.626656832,1.037595653,,,
86,24/02/2017,1.600873872,2.712501711,0.628858225,1.040774298,,,
87,25/02/2017,1.60822742,2.690515974,0.625884294,1.040230015,,,
88,26/02/2017,1.58679938,2.709118313,0.630626215,1.041290239,,,
89,27/02/2017,1.583021602,2.719079278,0.63203522,1.042512449,,,
90,28/02/2017,1.589534729,2.691532379,0.628705954,1.040580176,,,
91,01/03/2017,1.599955219,2.698571723,0.627789882,1.039988564,,,
92,02/03/2017,1.613542089,2.698327309,0.625790593,1.036288653,,,
93,03/03/2017,1.619642499,2.691630905,0.624323872,1.035318071,,,
94,04/03/2017,1.629820058,2.659202267,0.620001964,1.034468347,,,
95,05/03/2017,1.634530534,2.642321409,0.617819238,1.034468347,,,
96,06/03/2017,1.57184179,2.603232239,0.623517624,1.034468347,,,
97,07/03/2017,1.60785591,2.625678514,0.620209558,1.032768603,,,
98,08/03/2017,1.592541187,2.634076762,0.623211465,1.032768597,,,
99,09/03/2017,1.585586577,2.635723958,0.624385232,1.032501314,,,
100,10/03/2017,1.537378479,2.637055515,0.631715705,1.032501315,,,
101,11/03/2017,1.540112903,2.629794469,0.630660164,1.03246256,,,
102,12/03/2017,1.542146301,2.601925151,0.627866865,1.032447005,,,
103,13/03/2017,1.541879556,2.622278667,0.629725992,1.03207279,,,
104,14/03/2017,1.523607209,2.642855233,0.634316346,1.032119557,,,
105,15/03/2017,1.530256494,2.628316294,0.632023636,1.031647948,,,
106,16/03/2017,1.536511025,2.608285779,0.629291592,1.030687816,,,
107,17/03/2017,1.534374545,2.623866045,0.631003904,1.031647947,,,
108,18/03/2017,1.533173809,2.637195649,0.632364992,1.032447004,,,
109,19/03/2017,1.534341289,2.639511584,0.6323921,1.032447006,,,
110,20/03/2017,1.531730178,2.688710327,0.637068648,1.033996445,,,
111,21/03/2017,1.559272854,2.655486229,0.630044607,1.033630858,,,
112,22/03/2017,1.554161746,2.64736844,0.630096256,1.033630856,,,
113,23/03/2017,1.55223903,2.625185096,0.628421969,1.033630857,,,
114,24/03/2017,1.5601706,2.629089668,0.627578498,1.033449009,,,
115,25/03/2017,1.561002508,2.63448847,0.627933294,1.033211246,,,
116,26/03/2017,1.567856139,2.591752788,0.623076071,1.032119557,,,
117,27/03/2017,1.581901918,2.530631294,0.615346105,1.031647948,,,
118,28/03/2017,1.58231964,2.534865782,0.615679286,1.031112065,,,
119,29/03/2017,1.576217445,2.545922779,0.617621585,1.032447044,,,
120,30/03/2017,1.561458317,2.562823922,0.621398773,1.032768596,,,
121,31/03/2017,1.56744537,2.556082334,0.61987757,1.032462562,,,
122,01/04/2017,1.568691276,2.569285505,0.620903799,1.032447003,,,
123,02/04/2017,1.586522112,2.555971137,0.617012747,1.032119557,,,
124,03/04/2017,1.58897294,2.536063309,0.614797824,1.031647948,,,
125,04/04/2017,1.595553784,2.528047204,0.613067853,1.030940985,,,
126,05/04/2017,1.607012017,2.544515272,0.612910646,1.030805964,,,
127,06/04/2017,1.606940734,2.550726932,0.613499475,1.03072028,,,
128,07/04/2017,1.611389586,2.54594383,0.612398279,1.02994273,,,
129,08/04/2017,1.606795538,2.547516843,0.613222264,1.030509165,,,
130,09/04/2017,1.59286554,2.558479109,0.616301301,1.031899857,,,
131,10/04/2017,1.573921772,2.562716117,0.619516667,1.032447004,,,
132,11/04/2017,1.579039258,2.555520081,0.618087654,1.032119557,,,
133,12/04/2017,1.590719922,2.542709465,0.615157349,1.02963885,,,
134,13/04/2017,1.622526684,2.54135141,0.610332808,1.025820729,,,
135,14/04/2017,1.593309051,2.547516405,0.615219461,1.026049908,,,
136,15/04/2017,1.597215358,2.521038347,0.612161981,1.023479083,,,
137,16/04/2017,1.613090126,2.518120484,0.609535732,1.023479068,,,
138,17/04/2017,1.609617475,2.520716794,0.610293654,1.023479084,,,
139,18/04/2017,1.599367394,2.534372499,0.613094332,1.024088408,,,
140,19/04/2017,1.608154603,2.528136486,0.611208552,1.023866809,,,
141,20/04/2017,1.624401032,2.526085254,0.608623925,1.023479082,,,
142,21/04/2017,1.637438252,2.534063602,0.607470329,1.024088408,,,
143,22/04/2017,1.63294014,2.544984234,0.609150383,1.024110991,,,
144,23/04/2017,1.64490471,2.546823777,0.607583193,1.02222278,,,
145,24/04/2017,1.658008794,2.539326546,0.604985387,1.020469985,,,
146,25/04/2017,1.676741566,2.498200582,0.598379688,1.019263387,,,
147,26/04/2017,1.674637777,2.522460216,0.60100103,1.019596801,,,
148,27/04/2017,1.676637006,2.514995824,0.600003847,1.019566202,,,
149,28/04/2017,1.677547412,2.52212875,0.60055315,1.019869413,,,
150,29/04/2017,1.673565102,2.507866569,0.599762657,1.016265597,,,
151,30/04/2017,1.683248247,2.483454532,0.596023922,1.0157037,,,
152,01/05/2017,1.693042415,2.451343379,0.591485325,1.014836566,,,
153,02/05/2017,1.701645059,2.462204207,0.591328852,1.0157037,,,
154,03/05/2017,1.689466393,2.485536055,0.595337628,1.017883461,,,
155,04/05/2017,1.664597655,2.5148271,0.601716085,1.019319419,,,
156,05/05/2017,1.649332768,2.543202145,0.606602497,1.01986941,,,
157,06/05/2017,1.650744662,2.550022999,0.607037381,1.019869413,,,
158,07/05/2017,1.618158473,2.561919029,0.612887926,1.021933816,,,
159,08/05/2017,1.575352098,2.584302524,0.621278149,1.023304433,,,
160,09/05/2017,1.576909674,2.618731789,0.624155284,1.023088244,,,
161,10/05/2017,1.571326394,2.635067918,0.626443391,1.023501221,,,
162,11/05/2017,1.557886813,2.634137985,0.628368894,1.02350122,,,
163,12/05/2017,1.564143533,2.638316308,0.62780286,1.023501221,,,
164,13/05/2017,1.541873359,2.641819035,0.631456328,1.02458484,,,
165,14/05/2017,1.53277166,2.679389922,0.636108058,1.02538897,,,
166,15/05/2017,1.537207076,2.676899493,0.635223493,1.024988319,,,
167,16/05/2017,1.537482626,2.681976516,0.635620923,1.02458484,,,
168,17/05/2017,1.535932706,2.683851543,0.636016295,1.024396311,,,
169,18/05/2017,1.521176293,2.696922833,0.63936924,1.025388971,,,
170,19/05/2017,1.51643938,2.700141274,0.640362771,1.025388964,,,
171,20/05/2017,1.519361768,2.710931318,0.640837706,1.025388972,,,
172,21/05/2017,1.436722364,2.732790259,0.65542199,1.033630857,,,
173,22/05/2017,1.439316005,2.755070128,0.656847043,1.034092981,,,
174,23/05/2017,1.457371526,2.762525646,0.654642882,1.033630858,,,
175,24/05/2017,1.476693614,2.779677605,0.653062776,1.033328471,,,
176,25/05/2017,1.50130617,2.804848587,0.651358055,1.033449012,,,
177,26/05/2017,1.504477,2.817201862,0.651876725,1.03317986,,,
178,27/05/2017,1.510136513,2.804375303,0.649986701,1.032501314,,,
179,28/05/2017,1.530464182,2.818574772,0.648091406,1.032768598,,,
180,29/05/2017,1.528285041,2.81643048,0.648242783,1.03269589,,,
181,30/05/2017,1.541149044,2.824446575,0.646978516,1.032501314,,,
182,31/05/2017,1.820623854,2.823103983,0.607939156,1.03072028,,,
183,01/06/2017,1.811602301,2.824265137,0.609220426,1.032377498,,,
184,02/06/2017,1.794587115,2.83896337,0.612697192,1.032447011,,,
185,03/06/2017,1.798615869,2.885485778,0.6160169,1.032751585,,,
186,04/06/2017,1.795545341,2.904844965,0.618000799,1.03246256,,,
187,05/06/2017,1.815659052,2.902788691,0.615199924,1.032462563,,,
188,06/06/2017,1.783196445,2.889035002,0.618341586,1.032462562,,,
189,07/06/2017,1.770611476,2.908826064,0.621618739,1.033449012,,,
190,08/06/2017,1.786363511,2.91179324,0.61977354,1.032768598,,,
191,09/06/2017,1.813679684,2.897838739,0.615054103,1.030509165,,,
192,10/06/2017,1.829672122,2.908091358,0.613811004,1.030103808,,,
193,11/06/2017,1.818161993,2.9208982,0.616345453,1.030256882,,,
194,12/06/2017,1.824037195,2.914610209,0.615072184,1.030161467,,,
195,13/06/2017,1.831703058,2.911255285,0.613805788,1.029701032,,,
196,14/06/2017,1.817574291,2.94004204,0.61796535,1.029263347,,,
197,15/06/2017,1.806359258,2.999275526,0.624116409,1.032447006,,,
198,16/06/2017,1.803573815,3.011624943,0.62544146,1.032768598,,,
199,17/06/2017,1.832742416,3.003553301,0.621044179,1.032462562,,,
200,18/06/2017,1.851717281,2.991324709,0.617654093,1.031647946,,,
201,19/06/2017,1.865514577,2.961201511,0.613502319,1.029889107,,,
202,20/06/2017,1.891896818,2.959493456,0.610029969,1.029228866,,,
203,21/06/2017,1.929601456,2.945991121,0.604232424,1.027914942,,,
204,22/06/2017,1.933858927,2.937187788,0.602989041,1.027108477,,,
205,23/06/2017,1.937537942,2.943876323,0.603078568,1.026802451,,,
206,24/06/2017,1.93693647,2.961872035,0.604610699,1.029263347,,,
207,25/06/2017,1.893011634,2.979879083,0.611521837,1.032768598,,,
208,26/06/2017,1.871929741,3.006744496,0.6163036,1.036506157,,,
209,27/06/2017,1.843544071,3.042145861,0.622664537,1.040307338,,,
210,28/06/2017,1.840613382,3.038652552,0.622768382,1.040307342,,,
211,29/06/2017,1.85533215,3.042398621,0.621185354,1.039465323,,,
212,30/06/2017,1.850594763,3.046965662,0.622139473,1.038725355,,,
213,01/07/2017,1.86636724,3.006896166,0.617019011,1.036470203,,,
214,02/07/2017,1.885322535,3.011362282,0.614979807,1.036424321,,,
215,03/07/2017,1.890807314,3.013028714,0.61442281,1.036424321,,,
216,04/07/2017,1.889289873,3.042801122,0.616939372,1.036506157,,,
217,05/07/2017,1.906280909,3.040006067,0.614603658,1.03642432,,,
218,06/07/2017,1.90955911,3.003403273,0.611322261,1.036424315,,,
219,07/07/2017,1.932200706,3.001008174,0.608327814,1.036424334,,,
220,08/07/2017,1.939060311,3.004523105,0.607762194,1.03642432,,,
221,09/07/2017,1.942816736,2.991413455,0.606257377,1.036424321,,,
222,10/07/2017,1.945731627,2.975765901,0.604646428,1.035318072,,,
223,11/07/2017,1.948904092,2.990283035,0.605420074,1.035318069,,,
224,12/07/2017,1.975772364,3.00397499,0.603238433,1.034468346,,,
225,13/07/2017,1.968951248,3.007536968,0.604349259,1.03531807,,,
226,14/07/2017,1.970513707,3.013532429,0.604635741,1.034470451,,,
227,15/07/2017,2.008273105,3.002590476,0.599216168,1.033630847,,,
228,16/07/2017,2.0122116,3.010254051,0.599357818,1.033630858,,,
229,17/07/2017,2.023274022,2.903305446,0.589314648,1.033630858,,,
230,18/07/2017,2.031863881,2.915714319,0.589321523,1.033630858,,,
231,19/07/2017,2.033295177,2.920213422,0.589524246,1.033630853,,,
232,20/07/2017,2.114935895,2.948977899,0.582351521,1.032447005,,,
233,21/07/2017,2.121032614,2.955034306,0.582150384,1.032377498,,,
234,22/07/2017,2.134021448,2.945804895,0.579902677,1.030668828,,,
235,23/07/2017,2.118220075,2.95242248,0.582258057,1.031647947,,,
236,24/07/2017,2.115121808,2.966690528,0.583785927,1.032100196,,,
237,25/07/2017,2.157824372,2.989011964,0.580747428,1.029263347,,,
238,26/07/2017,2.164056049,3.028110471,0.583207503,1.029641891,,,
239,27/07/2017,2.163132346,3.027236412,0.583241105,1.029641898,,,
240,28/07/2017,2.177364261,3.01271287,0.580475549,1.029263346,,,
241,29/07/2017,2.168282551,3.040884699,0.583756396,1.02994273,,,
242,30/07/2017,2.158928357,3.047881331,0.585364458,1.030103809,,,
243,31/07/2017,2.153905381,3.052542647,0.586300416,1.032447005,,,
244,01/08/2017,2.185148031,3.03176799,0.581141804,1.030806665,,,
245,02/08/2017,2.2166114,3.037634307,0.578129474,1.03034054,,,
246,03/08/2017,2.204909724,3.048014013,0.580250955,1.03160198,,,
247,04/08/2017,2.242026834,3.039429089,0.575490761,1.030668827,,,
248,05/08/2017,2.238849437,3.048314618,0.576550034,1.031647948,,,
249,06/08/2017,2.222846056,3.090858465,0.581676767,1.032884936,,,
250,07/08/2017,2.235767083,3.06370857,0.578115416,1.032447006,,,
251,08/08/2017,2.256748911,3.073930058,0.57664888,1.033448796,,,
252,09/08/2017,2.276701089,3.077339325,0.574769536,1.033630858,,,
253,10/08/2017,2.323491634,3.064578925,0.56877112,1.033498608,,,
254,11/08/2017,2.332758453,3.050445025,0.566659803,1.032446995,,,
255,12/08/2017,2.401771505,2.991471891,0.554670292,1.024396307,,,
256,13/08/2017,2.426298181,3.029314158,0.555265655,1.024110991,,,
257,14/08/2017,2.435876887,3.024532487,0.553902149,1.024164885,,,
258,15/08/2017,2.462210083,3.024543754,0.55124466,1.024164884,,,
259,16/08/2017,2.465042434,2.989757157,0.548096609,1.024110992,,,
260,17/08/2017,2.482901804,2.986234232,0.546015717,1.022952577,,,
261,18/08/2017,2.542834171,2.982640966,0.539798097,1.02160852,,,
262,19/08/2017,2.53928831,3.026786966,0.543791957,1.023501221,,,
263,20/08/2017,2.635891209,3.00056772,0.532349789,1.021382651,,,
264,21/08/2017,2.644997525,2.995787277,0.531094056,1.020050022,,,
265,22/08/2017,2.649617276,3.018728466,0.532558987,1.019319419,,,
266,23/08/2017,2.669546364,2.994904681,0.528719316,1.013551232,,,
267,24/08/2017,2.66283634,3.043841465,0.533382393,1.013551223,,,
268,25/08/2017,2.667387516,3.110318182,0.538331017,1.012695888,,,
269,26/08/2017,2.679083554,3.120771781,0.538077521,1.012494332,,,
270,27/08/2017,2.702575905,3.136015313,0.537118492,1.013551224,,,
271,28/08/2017,2.695627835,3.129657081,0.537253907,1.014240461,,,
272,29/08/2017,2.668213825,3.143342155,0.540877893,1.016508944,,,
273,30/08/2017,2.674019917,3.199807982,0.54475685,1.017402227,,,
274,31/08/2017,2.669755104,3.198655882,0.545063372,1.017722473,,,
275,01/09/2017,2.73048201,3.201633273,0.539711911,1.017402223,,,
276,02/09/2017,2.724548192,3.226513897,0.542174464,1.01832748,,,
277,03/09/2017,2.680773827,3.240629374,0.547273892,1.019869412,,,
278,04/09/2017,2.678524866,3.243335717,0.547688631,1.020050023,,,
279,05/09/2017,2.685713408,3.233854985,0.546299117,1.020050021,,,
280,06/09/2017,2.73360669,3.227590721,0.541433289,1.020050022,,,
281,07/09/2017,2.726972419,3.237443364,0.542793038,1.020050024,,,
282,08/09/2017,2.749382052,3.24520634,0.541355991,1.019869411,,,
283,09/09/2017,2.791642377,3.212386209,0.53503846,1.019319429,,,
284,10/09/2017,2.798295603,3.191941229,0.532857267,1.019319419,,,
285,11/09/2017,2.811708016,3.187135595,0.531291662,1.019617607,,,
286,12/09/2017,2.805475308,3.282573339,0.539183165,1.024004627,,,
287,13/09/2017,2.810448023,3.275227442,0.538186346,1.022511721,,,
288,14/09/2017,2.825751408,3.275259497,0.53683882,1.020536161,,,
289,15/09/2017,2.842992604,3.273299603,0.535177113,1.020050021,,,
290,16/09/2017,2.877427541,3.199532435,0.526502141,1.016095922,,,
291,17/09/2017,2.855880355,3.215796846,0.529638968,1.016713521,,,
292,18/09/2017,2.862846032,3.210432776,0.52861607,1.016713516,,,
293,19/09/2017,2.869560129,3.19761149,0.52703495,1.016432713,,,
294,20/09/2017,2.859411443,3.223320098,0.52991326,1.017722467,,,
295,21/09/2017,2.857327677,3.247864668,0.531984004,1.017722481,,,
296,22/09/2017,2.853517284,3.256962723,0.533012582,1.017899196,,,
297,23/09/2017,2.846344985,3.264636798,0.5342246,1.018410401,,,
298,24/09/2017,2.871626423,3.253183101,0.531148453,1.018327479,,,
299,25/09/2017,2.87688173,3.242969835,0.529909884,1.019263387,,,
300,26/09/2017,2.904758584,3.218661285,0.525631323,1.018904546,,,
301,27/09/2017,2.899684936,3.212000868,0.525550719,1.019263387,,,
302,28/09/2017,2.921595952,3.199128809,0.522671568,1.018327481,,,
303,29/09/2017,2.910796182,3.209558475,0.52440727,1.019319419,,,
304,30/09/2017,2.944126069,3.214786404,0.521973062,1.017402225,,,
305,01/10/2017,2.945934355,3.217499167,0.522030319,1.017402224,,,
306,02/10/2017,2.948747233,3.239476395,0.523490518,1.018410394,,,
307,03/10/2017,2.94455046,3.237126151,0.523664752,1.018327481,,,
308,04/10/2017,2.9607902,3.236786686,0.522266483,1.01637866,,,
309,05/10/2017,2.962860098,3.287367848,0.525959673,1.015709197,,,
310,06/10/2017,2.966036087,3.287977291,0.525738768,1.012750131,,,
311,07/10/2017,2.981042124,3.296324848,0.525112657,1.013533851,,,
312,08/10/2017,2.969807952,3.308674958,0.526986376,1.013858726,,,
313,09/10/2017,2.976436868,3.294237888,0.525340257,1.015709194,,,
314,10/10/2017,2.941185127,3.338691934,0.531649251,1.019319418,,,
315,11/10/2017,2.937618422,3.366254673,0.533997849,1.019388076,,,
316,12/10/2017,2.940568555,3.364176848,0.533594401,1.020050023,,,
317,13/10/2017,2.930857503,3.396036649,0.536762046,1.020442149,,,
318,14/10/2017,2.938415078,3.412575939,0.537329675,1.02044215,,,
319,15/10/2017,2.941742216,3.408191812,0.536728696,1.020442149,,,
320,16/10/2017,2.936286793,3.418164638,0.537916557,1.020442148,,,
321,17/10/2017,2.933482618,3.422612642,0.538477241,1.020536162,,,
322,18/10/2017,2.949697625,3.433692329,0.537910476,1.020050024,,,
323,19/10/2017,2.952464113,3.440014045,0.538134658,1.020050023,,,
324,20/10/2017,2.983684231,3.462403945,0.537132576,1.023700756,,,
325,21/10/2017,2.989829339,3.453483035,0.535979452,1.024164884,,,
326,22/10/2017,2.973338789,3.475715623,0.538949651,1.029757937,,,
327,23/10/2017,2.978834512,3.443720613,0.536191679,1.026143818,,,
328,24/10/2017,2.986077572,3.426726277,0.534356946,1.026143819,,,
329,25/10/2017,3.00014435,3.408304553,0.531845475,1.02614382,,,
330,26/10/2017,3.001639852,3.395481562,0.530782729,1.026143819,,,
331,27/10/2017,2.988922306,3.42017424,0.533643738,1.026312768,,,
332,28/10/2017,2.968556481,3.441769681,0.536910228,1.027672657,,,
333,29/10/2017,2.965924371,3.454337367,0.538036845,1.026143819,,,
334,30/10/2017,2.983003318,3.420479917,0.534159268,1.020195095,,,
335,31/10/2017,3.009060994,3.423921362,0.532244793,1.015229962,,,
336,01/11/2017,3.039243381,3.407223181,0.528541201,1.010843839,,,
337,02/11/2017,3.037087823,3.440302001,0.531124742,1.010651276,,,
338,03/11/2017,3.034542067,3.448128751,0.531899405,1.010651277,,,
339,04/11/2017,3.021858741,3.453179805,0.533306448,1.012358858,,,
340,05/11/2017,3.015639838,3.446487997,0.5333364,1.012482463,,,
341,06/11/2017,3.015380202,3.432612199,0.532353636,1.010651277,,,
342,07/11/2017,3.026274811,3.430071311,0.531271287,1.009879795,,,
343,08/11/2017,3.022592203,3.466840695,0.534228607,1.01171087,,,
344,09/11/2017,3.019805291,3.469288652,0.534633754,1.010843839,,,
345,10/11/2017,3.094868223,3.439439559,0.526366323,1.009404701,,,
346,11/11/2017,3.088962671,3.459299673,0.528277502,1.009879795,,,
347,12/11/2017,3.098020883,3.45925375,0.527544436,1.008781789,,,
348,13/11/2017,3.139931595,3.454002984,0.523815173,1.005248195,,,
349,14/11/2017,3.17303759,3.440791855,0.520242,1.002519762,,,
350,15/11/2017,3.165241227,3.495946177,0.524823273,1.003840036,,,
351,16/11/2017,3.165387767,3.483147185,0.52389695,1.004094506,,,
352,17/11/2017,3.157638721,3.486755932,0.524766531,1.004094507,,,
353,18/11/2017,3.15347795,3.479596266,0.524582743,1.004094507,,,
354,19/11/2017,3.136542249,3.459937696,0.524512729,1.003733605,,,
355,20/11/2017,3.136646704,3.42137527,0.521708418,1.002472914,,,
356,21/11/2017,3.111052974,3.396414164,0.521925673,1.002366493,,,
357,22/11/2017,3.235975821,3.362953974,0.509621117,0.998084158,,,
358,23/11/2017,3.235782891,3.367749109,0.509992093,0.998084158,,,
359,24/11/2017,3.22309794,3.36145536,0.510506212,0.998084158,,,
360,25/11/2017,3.258468647,3.356506036,0.507410262,0.998084159,,,
361,26/11/2017,3.278179277,3.373271604,0.507148239,0.998084158,,,
362,27/11/2017,2.981170228,3.388695164,0.531988505,1.003138053,,,
363,28/11/2017,2.995858333,3.384673259,0.53046885,1.002495606,,,
364,29/11/2017,2.987359228,3.392656718,0.531763047,1.003898568,,,
365,30/11/2017,2.982283102,3.36742841,0.53032778,1.002366492,,,
366,01/12/2017,2.988647904,3.363146427,0.529479743,1.002366496,,,
367,02/12/2017,3.060878493,3.356117304,0.523004442,1.001683729,,,
368,03/12/2017,3.074133717,3.344595702,0.521068187,1.00084426,,,
369,04/12/2017,3.073847359,3.337995404,0.52059845,0.999885472,,,
370,05/12/2017,3.058293483,3.32987765,0.521256801,1.001339949,,,
371,06/12/2017,3.030959719,3.344717059,0.524605807,1.002878682,,,
372,07/12/2017,3.003393263,3.351369555,0.527379172,1.009411174,,,
373,08/12/2017,2.984465892,3.353458392,0.529109885,1.010651277,,,
374,09/12/2017,2.973855199,3.363811779,0.530764995,1.015709197,,,
375,10/12/2017,2.969284395,3.362234711,0.531031282,1.015709197,,,
376,11/12/2017,3.001069805,3.328178238,0.525841019,1.00858357,,,
377,12/12/2017,3.030382097,3.272840844,0.519232919,1.003840036,,,
378,13/12/2017,3.043113585,3.271641155,0.51809473,1.003994498,,,
379,14/12/2017,3.036925604,3.281566248,0.519359101,1.004343537,,,
380,15/12/2017,3.027639011,3.301309677,0.521620547,1.00931732,,,
381,16/12/2017,3.05303171,3.295314289,0.519082339,1.009137215,,,
382,17/12/2017,3.046118359,3.266894722,0.517485815,1.009411173,,,
383,18/12/2017,3.009738062,3.264280311,0.520285424,1.009411175,,,
384,19/12/2017,3.008289245,3.251574857,0.51943218,1.009317328,,,
385,20/12/2017,3.012022045,3.290444437,0.522088368,1.009741789,,,
386,21/12/2017,3.013645638,3.270039842,0.520401578,1.009741789,,,
387,22/12/2017,3.006148945,3.310795136,0.524113415,1.010785534,,,
388,23/12/2017,3.023622297,3.292106383,0.521255195,1.007972407,,,
389,24/12/2017,3.021079489,3.263771014,0.519307661,1.002519763,,,
390,25/12/2017,3.01547363,3.279755301,0.520990632,1.004343537,,,
391,26/12/2017,3.004227562,3.269628436,0.521151336,1.004343538,,,
392,27/12/2017,3.08209265,3.2593595,0.513976834,1.008169781,,,
393,28/12/2017,3.121389405,3.262760445,0.511072033,1.004343537,,,
394,29/12/2017,3.100443674,3.269346072,0.513258083,1.004343538,,,
395,30/12/2017,3.096233331,3.29791138,0.515770526,1.005036085,,,
396,31/12/2017,3.107619249,3.279647503,0.5134665,1.004343538,,,
397,01/01/2018,3.127217523,3.273545328,0.511430497,1.004343537,,,
398,02/01/2018,3.164744331,3.269706645,0.508156276,1.00166333,,,
399,03/01/2018,3.148922134,3.293004437,0.511183169,1.001798359,,,
400,04/01/2018,3.13904932,3.334025341,0.515060542,1.003138058,,,
401,05/01/2018,3.141143508,3.332742678,0.514797848,1.004343551,,,
402,06/01/2018,3.17304185,3.328227592,0.511935034,1.002878682,,,
403,07/01/2018,3.190255489,3.322051597,0.510119003,1.002519764,,,
404,08/01/2018,3.162329044,3.341221848,0.513753472,1.002878687,,,
405,09/01/2018,3.157504456,3.339932089,0.514038431,1.002834882,,,
406,10/01/2018,3.163536739,3.365868933,0.515493921,1.004343537,,,
407,11/01/2018,3.128989597,3.359450509,0.517759347,1.004343537,,,
408,12/01/2018,3.180554472,3.354397068,0.513300986,1.002366494,,,
409,13/01/2018,3.169079626,3.371564647,0.515478981,1.002366494,,,
410,14/01/2018,3.222403885,3.336662732,0.508709993,1.001255497,,,
411,15/01/2018,3.230075787,3.328595507,0.507510646,1.000492473,,,
412,16/01/2018,3.147135381,3.309859559,0.512600612,1.002286651,,,
413,17/01/2018,3.145575102,3.307957947,0.512580926,1.004343538,,,
414,18/01/2018,3.154922773,3.321277436,0.512843539,1.004985519,,,
415,19/01/2018,3.149655839,3.32597308,0.513613909,1.004985502,,,
416,20/01/2018,3.145804613,3.333345762,0.514472665,1.004347196,,,
417,21/01/2018,3.116065681,3.333488589,0.516855654,1.007942833,,,
418,22/01/2018,3.106394054,3.296517139,0.514846613,1.007906835,,,
419,23/01/2018,3.112729604,3.274291817,0.512647696,1.00691475,,,
420,24/01/2018,3.159225364,3.273958488,0.508917289,1.004343537,,,
421,25/01/2018,3.168390753,3.27634937,0.508375715,1.008484927,,,
422,26/01/2018,3.165349697,3.286493126,0.509388281,1.009741789,,,
423,27/01/2018,3.166165524,3.293147165,0.509829346,1.011572166,,,
424,28/01/2018,3.131149483,3.308977584,0.513806257,1.012859996,,,
425,29/01/2018,3.093245721,3.320703073,0.51773146,1.016098036,,,
426,30/01/2018,3.095717871,3.310608127,0.516771723,1.016114023,,,
427,31/01/2018,3.056133634,3.376542462,0.524904785,1.018377225,,,
428,01/02/2018,3.060611282,3.384109179,0.5250979,1.019075919,,,
429,02/02/2018,3.062748081,3.356387217,0.522872172,1.018347291,,,
430,03/02/2018,3.050161846,3.382978572,0.525867361,1.019843299,,,
431,04/02/2018,3.034917981,3.376290537,0.526623105,1.018873692,,,
432,05/02/2018,3.019818511,3.357403345,0.526468017,1.018691505,,,
433,06/02/2018,2.974287634,3.368161918,0.531050644,1.01917664,,,
434,07/02/2018,2.963285408,3.434975112,0.536860777,1.01917663,,,
435,08/02/2018,2.910303112,3.471816163,0.543991112,1.019388076,,,
436,09/02/2018,2.913692096,3.429502241,0.540658548,1.01950376,,,
437,10/02/2018,2.908595469,3.451200415,0.542658991,1.021431709,,,
438,11/02/2018,2.884360065,3.45118726,0.544733877,1.021665045,,,
439,12/02/2018,2.886053172,3.430768206,0.543116229,1.021665045,,,
440,13/02/2018,2.910472479,3.42807881,0.540830018,1.020609691,,,
441,14/02/2018,2.869589748,3.42691742,0.544256892,1.021665045,,,
442,15/02/2018,2.87261147,3.3880406,0.541164173,1.021431709,,,
443,16/02/2018,2.776009258,3.422231074,0.552129458,1.023160412,,,
444,17/02/2018,2.767530949,3.427064027,0.55323456,1.026197933,,,
445,18/02/2018,2.766631272,3.390052365,0.550629619,1.023189826,,,
446,19/02/2018,2.743832016,3.39334478,0.55291625,1.025377081,,,
447,20/02/2018,2.743351893,3.354524155,0.550113536,1.025377484,,,
448,21/02/2018,2.758100726,3.279996694,0.543216922,1.025017849,,,
449,22/02/2018,2.749143609,3.2733298,0.543519179,1.02420372,,,
450,23/02/2018,2.723973204,3.259402719,0.544743095,1.022983702,,,
451,24/02/2018,2.71794325,3.282000008,0.547005174,1.02303931,,,
452,25/02/2018,2.719127767,3.26718881,0.545776149,1.022983704,,,
453,26/02/2018,2.719983498,3.22047431,0.54212561,1.02303931,,,
454,27/02/2018,2.718332455,3.265958067,0.545755266,1.026434395,,,
455,28/02/2018,2.650166453,3.293095159,0.554088878,1.028558397,,,
456,01/03/2018,2.649360256,3.270387905,0.552453891,1.028691401,,,
457,02/03/2018,2.888112553,3.313346871,0.53428502,1.028028316,,,
458,03/03/2018,2.885620681,3.37094654,0.538785315,1.033676433,,,
459,04/03/2018,2.916314388,3.373215347,0.536322347,1.033314782,,,
460,05/03/2018,2.878936519,3.378010892,0.539881618,1.033314782,,,
461,06/03/2018,2.877792887,3.434698649,0.544111407,1.033676434,,,
462,07/03/2018,2.853370736,3.505843157,0.551301343,1.033895773,,,
463,08/03/2018,2.839301539,3.523007497,0.553730961,1.034060368,,,
464,09/03/2018,2.843571287,3.52212612,0.553297761,1.034060375,,,
465,10/03/2018,2.830162881,3.531257358,0.555105185,1.034060369,,,
466,11/03/2018,2.841914103,3.433967014,0.547168907,1.033676433,,,
467,12/03/2018,2.838743841,3.447722199,0.548435667,1.033676433,,,
468,13/03/2018,2.85933936,3.430648147,0.545414143,1.033676434,,,
469,14/03/2018,2.871623684,3.431231983,0.544393234,1.033676431,,,
470,15/03/2018,2.843559674,3.442174275,0.547616922,1.030970068,,,
471,16/03/2018,2.838999702,3.45818008,0.549163308,1.032739644,,,
472,17/03/2018,2.826142839,3.475460368,0.551520027,1.033676434,,,
473,18/03/2018,2.818467384,3.600468161,0.560913587,1.034988379,,,
474,19/03/2018,2.817210612,3.603153595,0.56120704,1.034988379,,,
475,20/03/2018,2.817411776,3.647755389,0.564216716,1.037657298,,,
476,21/03/2018,2.830137023,3.650317517,0.563281093,1.037335031,,,
477,22/03/2018,2.822145735,3.697206071,0.567112526,1.038063995,,,
478,23/03/2018,2.79634242,3.732166662,0.571672125,1.038980785,,,
479,24/03/2018,2.804682053,3.746000198,0.571848863,1.038329074,,,
480,25/03/2018,2.77722096,3.769113438,0.575759381,1.038409645,,,
481,26/03/2018,2.774423218,3.774979242,0.576385291,1.038856996,,,
482,27/03/2018,2.743097469,3.79569525,0.580488695,1.038990631,,,
483,28/03/2018,2.743874725,3.804018806,0.580953063,1.038980786,,,
484,29/03/2018,2.844211306,3.799881625,0.571918795,1.038980785,,,
485,30/03/2018,2.834458749,3.797798977,0.572625361,1.039686772,,,
486,31/03/2018,2.837181521,3.761400745,0.570031651,1.038856997,,,
487,01/04/2018,2.835589285,3.766928901,0.570529122,1.038980785,,,
488,02/04/2018,2.81659525,3.773802562,0.572621361,1.040445858,,,
489,03/04/2018,2.813823593,3.746819925,0.57110555,1.040732226,,,
490,04/04/2018,2.816629161,3.739159408,0.570359976,1.040732227,,,
491,05/04/2018,2.803977458,3.755543659,0.572533207,1.040732227,,,
492,06/04/2018,2.848428749,3.747473452,0.568151761,1.040671605,,,
493,07/04/2018,2.839930507,3.819103888,0.573522175,1.040732226,,,
494,08/04/2018,2.841062052,3.828000071,0.573993764,1.040732228,,,
495,09/04/2018,2.863226873,3.808731452,0.570856601,1.040732225,,,
496,10/04/2018,2.847817192,3.829313883,0.573496887,1.040732226,,,
497,11/04/2018,2.837755445,3.82464648,0.574064207,1.040732226,,,
498,12/04/2018,2.822686859,3.867088416,0.57805954,1.040425456,,,
499,13/04/2018,2.822145674,3.868693737,0.578207531,1.040732226,,,
500,14/04/2018,2.837463503,3.850984887,0.575766555,1.04073223,,,
501,15/04/2018,2.823469985,3.854810526,0.577216024,1.040732229,,,
502,16/04/2018,2.788965317,3.85196741,0.580034096,1.040732227,,,
503,17/04/2018,2.78298127,3.856221714,0.580826,1.040732229,,,
504,18/04/2018,2.738092532,3.849044202,0.584327358,1.040732226,,,
505,19/04/2018,2.724412442,3.865698955,0.586590836,1.040732225,,,
506,20/04/2018,2.735059245,3.860562032,0.585321969,1.040732226,,,
507,21/04/2018,2.724364336,3.885378235,0.587825954,1.040732227,,,
508,22/04/2018,2.734559804,3.896912781,0.58763913,1.040732224,,,
509,23/04/2018,2.723138934,3.89087776,0.588277584,1.040732226,,,
510,24/04/2018,2.726274205,3.91612897,0.589565082,1.040732226,,,
511,25/04/2018,2.737400031,3.917734548,0.588678486,1.040732226,,,
512,26/04/2018,2.74968169,3.897003003,0.586307788,1.040732226,,,
513,27/04/2018,2.744494802,3.931904129,0.588925882,1.041450124,,,
514,28/04/2018,2.728621495,3.970491647,0.592689146,1.042938803,,,
515,29/04/2018,2.71103295,3.966621278,0.594014177,1.044369634,,,
516,30/04/2018,2.69095763,3.959392527,0.595366023,1.045188381,,,
517,01/05/2018,2.698481836,3.908942031,0.591598497,1.045022504,,,
518,02/05/2018,2.76346369,3.900647364,0.585321483,1.044195533,,,
519,03/05/2018,2.840054521,3.871614674,0.576848257,1.04291946,,,
520,04/05/2018,2.844779038,3.869445303,0.576305632,1.043010156,,,
521,05/05/2018,2.902457748,3.877131723,0.571882964,1.043010158,,,
522,06/05/2018,2.938959625,3.878729258,0.568921423,1.043010158,,,
523,07/05/2018,2.935128039,3.877993744,0.569194837,1.042938824,,,
524,08/05/2018,2.925100352,3.950098707,0.574543177,1.043010158,,,
525,09/05/2018,2.863808583,4.00618716,0.583142597,1.043010158,,,
526,10/05/2018,2.868814706,4.053116301,0.585547053,1.043010158,,,
527,11/05/2018,2.854696407,4.103348697,0.589727235,1.045188381,,,
528,12/05/2018,2.835175213,4.104638246,0.591462331,1.045626824,,,
529,13/05/2018,2.849850855,4.112484293,0.590676002,1.045759632,,,
530,14/05/2018,2.864230958,4.063491491,0.58655518,1.045328114,,,
531,15/05/2018,2.896921594,4.074533935,0.584459575,1.045188383,,,
532,16/05/2018,2.903186794,4.058076943,0.582951185,1.045188381,,,
533,17/05/2018,2.949416605,4.047315178,0.578457958,1.045022504,,,
534,18/05/2018,2.954301229,4.113509786,0.582006194,1.045188381,,,
535,19/05/2018,2.926804789,4.153518881,0.586628391,1.045759626,,,
536,20/05/2018,3.043675468,4.15324561,0.577086446,1.045188383,,,
537,21/05/2018,2.922631907,4.182444363,0.588655801,1.046471274,,,
538,22/05/2018,2.932206914,4.190883397,0.588351855,1.046471275,,,
539,23/05/2018,2.925647309,4.184583673,0.58852992,1.045765256,,,
540,24/05/2018,2.896984114,4.199762885,0.591787038,1.048027345,,,
541,25/05/2018,2.862377305,4.184052221,0.593783306,1.047838882,,,
542,26/05/2018,2.863346383,4.182271006,0.593598939,1.047838882,,,
543,27/05/2018,2.847040373,4.192699016,0.595575885,1.049395616,,,
544,28/05/2018,2.869847307,4.171426376,0.592424974,1.04783888,,,
545,29/05/2018,2.873648625,4.174225398,0.592267311,1.047838882,,,
546,30/05/2018,2.887341904,4.156781046,0.59010626,1.046968959,,,
547,31/05/2018,2.798938117,4.17807723,0.598834462,1.047838881,,,
548,01/06/2018,2.868752789,4.177973781,0.592895686,1.045626822,,,
549,02/06/2018,2.87846212,4.168458652,0.591529093,1.045328112,,,
550,03/06/2018,2.878273154,4.201307794,0.59344018,1.045328112,,,
551,04/06/2018,2.885227598,4.19094715,0.592261681,1.045328113,,,
552,05/06/2018,2.895434076,4.184662873,0.591045985,1.045022503,,,
553,06/06/2018,3.015007434,4.167102841,0.580205912,1.042404345,,,
554,07/06/2018,3.063122318,4.138250785,0.574647463,1.041450151,,,
555,08/06/2018,3.116615919,4.143561364,0.570724543,1.041450127,,,
556,09/06/2018,3.076407028,4.172408348,0.57559865,1.04270328,,,
557,10/06/2018,3.057767207,4.189327049,0.5780699,1.042938826,,,
558,11/06/2018,3.052951134,4.143753716,0.575784863,1.041916285,,,
559,12/06/2018,3.031961403,4.133621143,0.57687161,1.041916284,,,
560,13/06/2018,3.018393073,4.141322035,0.578419947,1.041450125,,,
561,14/06/2018,2.985024285,4.156078663,0.581993943,1.04165213,,,
562,15/06/2018,2.972983111,4.182230749,0.584501153,1.042494243,,,
563,16/06/2018,2.968058476,4.20943612,0.586477087,1.043401078,,,
564,17/06/2018,3.011187399,4.25143341,0.585385568,1.043401075,,,
565,18/06/2018,3.004360975,4.196584693,0.582782441,1.042494243,,,
566,19/06/2018,2.996684735,4.219951966,0.584753278,1.044094956,,,
567,20/06/2018,3.028695097,4.166407428,0.579061579,1.042485436,,,
568,21/06/2018,3.00484299,4.185608584,0.582106498,1.043401075,,,
569,22/06/2018,3.043388881,4.185027808,0.57896881,1.042494243,,,
570,23/06/2018,3.049796795,4.197671555,0.57919143,1.04165213,,,
571,24/06/2018,3.054051995,4.184482963,0.578084238,1.041450125,,,
572,25/06/2018,3.059202887,4.173792858,0.577048986,1.040732226,,,
573,26/06/2018,3.015158643,4.16515892,0.580080043,1.040732231,,,
574,27/06/2018,3.026141223,4.175025819,0.579770723,1.040732204,,,
575,28/06/2018,3.0313017,4.14778294,0.577759303,1.040732218,,,
576,29/06/2018,3.032159893,4.137936297,0.577110291,1.040732226,,,
577,30/06/2018,3.009296934,4.141676192,0.579176585,1.040732227,,,
578,01/07/2018,2.98114168,4.15290702,0.582124849,1.041450125,,,
579,02/07/2018,2.96611999,4.183490255,0.585135429,1.041450122,,,
580,03/07/2018,2.975756382,4.139335489,0.581768382,1.041450125,,,
581,04/07/2018,2.97229643,4.150004456,0.582677497,1.041450128,,,
582,05/07/2018,2.936931565,4.16748203,0.586604647,1.041450125,,,
583,06/07/2018,2.919990499,4.151345364,0.587066637,1.041450125,,,
584,07/07/2018,2.926783682,4.127253422,0.585090972,1.041450125,,,
585,08/07/2018,2.938197312,4.126820795,0.584120342,1.040732226,,,
586,09/07/2018,2.969596758,4.084326323,0.579014865,1.040732227,,,
587,10/07/2018,2.977354086,4.079419064,0.578085617,1.040732225,,,
588,11/07/2018,2.926409687,4.081975917,0.582441685,1.04073223,,,
589,12/07/2018,2.923883325,4.083562571,0.582746215,1.040732224,,,
590,13/07/2018,2.887306882,4.084355883,0.58585104,1.040732227,,,
591,14/07/2018,2.888300681,4.089588696,0.586078179,1.040732226,,,
592,15/07/2018,2.89241145,4.079504576,0.585133923,1.040732229,,,
593,16/07/2018,2.895671542,4.06023663,0.583710499,1.040732209,,,
594,17/07/2018,2.871526092,4.053990847,0.585370144,1.040732232,,,
595,18/07/2018,2.871465653,4.05448817,0.585405025,1.040732226,,,
596,19/07/2018,2.876938847,4.050686183,0.584714988,1.040732228,,,
597,20/07/2018,2.871032563,4.029886781,0.583963756,1.040732227,,,
598,21/07/2018,2.869069495,4.033097009,0.584323344,1.040732225,,,
599,22/07/2018,2.868326324,4.030538081,0.584232106,1.040732227,,,
600,23/07/2018,2.821187348,4.036718424,0.588622614,1.040732227,,,
601,24/07/2018,2.812236124,4.022895065,0.5885615,1.040732229,,,
602,25/07/2018,2.92817188,4.012175752,0.57809435,1.037657301,,,
603,26/07/2018,2.967513243,3.979888004,0.572859961,1.03630142,,,
604,27/07/2018,2.972930271,3.990823218,0.573085079,1.036301421,,,
605,28/07/2018,2.984450219,3.968840275,0.570785915,1.03498838,,,
606,29/07/2018,2.993748231,3.964844901,0.569776796,1.034988381,,,
607,30/07/2018,3.013765816,3.898532377,0.56399945,1.033676434,,,
608,31/07/2018,3.029013909,3.884010476,0.561839545,1.033676433,,,
609,01/08/2018,3.072400834,3.874904627,0.557756478,1.033676445,,,
610,02/08/2018,3.076272615,3.853242143,0.556062333,1.033682287,,,
611,03/08/2018,3.075708044,3.830289328,0.554632318,1.033676434,,,
612,04/08/2018,3.100085216,3.820891699,0.552074042,1.033676433,,,
613,05/08/2018,3.1967,3.83305834,0.545261751,1.033676434,,,
614,06/08/2018,3.20044652,3.787612917,0.542012121,1.033676455,,,
615,07/08/2018,3.184415763,3.768654084,0.542012977,1.033676435,,,
616,08/08/2018,3.185181133,3.793904719,0.543610553,1.033676426,,,
617,09/08/2018,3.190552341,3.790874962,0.542994261,1.03367643,,,
618,10/08/2018,3.299538686,3.79804078,0.535117754,1.029849819,,,
619,11/08/2018,3.297347542,3.800095288,0.535417527,1.032278105,,,
620,12/08/2018,3.274189485,3.820552743,0.5385048,1.030644104,,,
621,13/08/2018,3.245710318,3.903724894,0.54601864,1.033676434,,,
622,14/08/2018,3.276688131,3.902844217,0.543607025,1.033676436,,,
623,15/08/2018,3.290981536,3.875112479,0.540756578,1.030117164,,,
624,16/08/2018,3.299849064,3.865367324,0.539462748,1.028706644,,,
625,17/08/2018,3.296129989,3.875448489,0.540389888,1.028706643,,,
626,18/08/2018,3.298651358,3.875700381,0.540216109,1.028706644,,,
627,19/08/2018,3.307270836,3.881300373,0.539926539,1.028706644,,,
628,20/08/2018,3.297393882,3.88160929,0.540689173,1.030705535,,,
629,21/08/2018,3.303009115,3.871412698,0.539613198,1.03011716,,,
630,22/08/2018,3.312198699,3.878746951,0.539393167,1.029752488,,,
631,23/08/2018,3.335659298,3.878503815,0.537623527,1.029746777,,,
632,24/08/2018,3.331380099,3.904688028,0.539614603,1.033676433,,,
633,25/08/2018,3.351074493,3.897754694,0.537708172,1.032278104,,,
634,26/08/2018,3.369271054,3.84771167,0.533146859,1.025199936,,,
635,27/08/2018,3.373335525,3.818313879,0.530937156,1.024056722,,,
636,28/08/2018,3.373295659,3.829091362,0.531641989,1.023604004,,,
637,29/08/2018,3.153140505,3.738200019,0.54244889,1.022747352,,,
638,30/08/2018,3.161793287,3.669426371,0.537155377,1.01270697,,,
639,31/08/2018,3.139246901,3.673308463,0.53919686,1.012694036,,,
640,01/09/2018,3.157130749,3.669064309,0.537497724,1.01245025,,,
641,02/09/2018,3.159211075,3.617160082,0.533790136,1.00878392,,,
642,03/09/2018,3.166382705,3.530398178,0.527178392,1.000690898,,,
643,04/09/2018,3.14217515,3.528568434,0.528961785,1.001250061,,,
644,05/09/2018,3.130558384,3.540111414,0.530698044,1.001283602,,,
645,06/09/2018,3.127083817,3.538102714,0.530833263,1.00138809,,,
646,07/09/2018,3.124322537,3.545536492,0.531575926,1.00138809,,,
647,08/09/2018,3.138343813,3.523195041,0.52888606,1.000690899,,,
648,09/09/2018,3.128169589,3.542981958,0.531090012,1.000690899,,,
649,10/09/2018,3.098024903,3.604832913,0.537805368,1.000690899,,,
650,11/09/2018,3.101104068,3.628566227,0.539189302,1.00138809,,,
651,12/09/2018,3.210250592,3.65259599,0.532227545,1.002219368,,,
652,13/09/2018,3.212571852,3.685009382,0.534246609,1.003437612,,,
653,14/09/2018,3.214726027,3.572780197,0.526375974,0.99918445,,,
654,15/09/2018,3.224245425,3.563773237,0.525009346,0.999483538,,,
655,16/09/2018,3.224457371,3.516150538,0.521637007,0.995196904,,,
656,17/09/2018,3.224348222,3.500660975,0.520543671,0.995196904,,,
657,18/09/2018,3.237273494,3.462400105,0.516801312,0.995259393,,,
658,19/09/2018,3.269319291,3.432451587,0.512170835,0.993494375,,,
659,20/09/2018,3.247855702,3.416505605,0.512653118,0.993494375,,,
660,21/09/2018,3.328275553,3.39339327,0.504843865,0.988687813,,,
661,22/09/2018,3.483483173,3.388373617,0.493079778,0.986345763,,,
662,23/09/2018,3.492079762,3.394303445,0.49290075,0.986345763,,,
663,24/09/2018,3.482270247,3.415984242,0.495195451,0.986801045,,,
664,25/09/2018,3.344421856,3.427151157,0.506108573,0.988008456,,,
665,26/09/2018,3.346825993,3.492580059,0.510655462,0.988008456,,,
666,27/09/2018,3.332641479,3.518724517,0.513579995,0.988008456,,,
667,28/09/2018,3.331255452,3.506923573,0.512844656,0.988008456,,,
668,29/09/2018,3.367116106,3.496391585,0.509417596,0.986801045,,,
669,30/09/2018,3.398239547,3.469090707,0.505158567,0.986345763,,,
670,01/10/2018,3.402936306,3.469534638,0.504845297,0.985580829,,,
671,02/10/2018,3.40626875,3.470056982,0.50463825,0.985134753,,,
672,03/10/2018,3.36272172,3.518061219,0.511287923,0.986410666,,,
673,04/10/2018,3.353649911,3.527439986,0.512628092,0.985134752,,,
674,05/10/2018,3.465702728,3.531155193,0.504677276,0.972236595,,,
675,06/10/2018,3.468271675,3.550243357,0.505839674,0.972236596,,,
676,07/10/2018,3.521814383,3.604674222,0.505813511,0.972373933,,,
677,08/10/2018,3.548517187,3.591303769,0.502996334,0.972205658,,,
678,09/10/2018,3.553917715,3.535333766,0.498689287,0.969402861,,,
679,10/10/2018,3.54989127,3.538487629,0.49919561,0.969913188,,,
680,11/10/2018,3.529780366,3.571127196,0.502911376,0.972373933,,,
681,12/10/2018,3.533686671,3.618543514,0.505932195,0.972205658,,,
682,13/10/2018,3.531070961,3.627178798,0.506713082,0.971903367,,,
683,14/10/2018,3.531015798,3.645701249,0.507990105,0.97287408,,,
684,15/10/2018,3.527946481,3.653259967,0.5087251,0.975415141,,,
685,16/10/2018,3.52681985,3.702708404,0.512164594,0.976974219,,,
686,17/10/2018,3.516568611,3.748581419,0.515967517,0.977987092,,,
687,18/10/2018,3.518143368,3.731845468,0.514738099,0.977154439,,,
688,19/10/2018,3.517049279,3.79120181,0.518756371,0.979027427,,,
689,20/10/2018,3.528271459,3.808564569,0.51910177,0.981540291,,,
690,21/10/2018,3.624867894,3.783032495,0.5106754,0.978131926,,,
691,22/10/2018,3.692508615,3.765131321,0.504869014,0.974960483,,,
692,23/10/2018,3.708215652,3.803926085,0.506370383,0.977987091,,,
693,24/10/2018,3.702773494,3.786993107,0.505622312,0.977987091,,,
694,25/10/2018,3.709037793,3.748405803,0.502639511,0.97434397,,,
695,26/10/2018,3.704660767,3.721276352,0.501118753,0.972874079,,,
696,27/10/2018,3.69450561,3.732076364,0.502529478,0.974355415,,,
697,28/10/2018,3.69144777,3.739930419,0.503262023,0.975233089,,,
698,29/10/2018,3.657338227,3.728452751,0.504814279,0.976337699,,,
699,30/10/2018,3.597506361,3.726613641,0.508813842,0.976670711,,,
700,31/10/2018,3.620381129,3.707321675,0.505932319,0.976515418,,,
701,01/11/2018,3.635281994,3.690488419,0.50376796,0.974194208,,,
702,02/11/2018,3.597548216,3.695943637,0.506745426,0.975233089,,,
703,03/11/2018,3.600409261,3.683738088,0.505719875,0.975415141,,,
704,04/11/2018,3.601246954,3.630337404,0.502011347,0.976515417,,,
705,05/11/2018,3.59435923,3.598175637,0.500265303,0.978652372,,,
706,06/11/2018,3.596870193,3.557186113,0.497226463,0.976515416,,,
707,07/11/2018,3.66135276,3.494054562,0.488309666,0.97147074,,,
708,08/11/2018,3.636896724,3.52956345,0.492511416,0.972236589,,,
709,09/11/2018,3.585883074,3.538873965,0.496701003,0.972627961,,,
710,10/11/2018,3.570158936,3.548765137,0.498497399,0.972678388,,,
711,11/11/2018,3.526966501,3.545179111,0.50128763,0.974355414,,,
712,12/11/2018,3.525457161,3.545163794,0.501393557,0.974529065,,,
713,13/11/2018,3.488169152,3.549909329,0.504386153,0.974960483,,,
714,14/11/2018,3.519163024,3.494743682,0.49825922,0.972236594,,,
715,15/11/2018,3.519144958,3.476666293,0.496963993,0.972373933,,,
716,16/11/2018,3.39130738,3.506305136,0.508336055,0.976515416,,,
717,17/11/2018,3.390730345,3.534362942,0.510370445,0.978158881,,,
718,18/11/2018,3.369785706,3.585139192,0.515482086,0.979027428,,,
719,19/11/2018,3.365719857,3.616831256,0.517981351,0.98182005,,,
720,20/11/2018,3.352969264,3.613770586,0.518717602,0.982644617,,,
721,21/11/2018,3.343995182,3.627254239,0.520316233,0.984405408,,,
722,22/11/2018,3.342445071,3.663755727,0.522930449,0.986345763,,,
723,23/11/2018,3.338613346,3.663226512,0.523180562,0.986859027,,,
724,24/11/2018,3.343334748,3.660905709,0.522669907,0.986964659,,,
725,25/11/2018,3.444180855,3.636833516,0.513603465,0.986964659,,,
726,26/11/2018,3.46276893,3.627208184,0.5115966,0.988008454,,,
727,27/11/2018,3.488266995,3.605930367,0.508292931,0.988008456,,,
728,28/11/2018,3.424627047,3.60510689,0.51283689,0.990341675,,,
729,29/11/2018,3.428319194,3.59962515,0.512187487,0.990341675,,,
730,30/11/2018,3.430257581,3.552073164,0.508723132,0.990341675,,,
731,01/12/2018,3.423314615,3.54087971,0.508440682,0.990341675,,,
732,02/12/2018,3.414066824,3.530380801,0.508374603,0.990341675,,,
733,03/12/2018,3.311460697,3.541800374,0.516805115,0.995223417,,,
734,04/12/2018,3.27319418,3.609682493,0.524443872,0.999440844,,,
735,05/12/2018,3.214448112,3.640412384,0.531070236,1.002505151,,,
736,06/12/2018,3.21462672,3.636721852,0.530803799,1.004760717,,,
737,07/12/2018,3.204232191,3.626201933,0.53088894,1.004835415,,,
738,08/12/2018,3.19577583,3.657841791,0.53370964,1.006630533,,,
739,09/12/2018,3.20746664,3.662044035,0.533086592,1.004760718,,,
740,10/12/2018,3.267899052,3.631664387,0.526361475,1.004760718,,,
741,11/12/2018,3.354277877,3.616881076,0.518834974,0.998744485,,,
742,12/12/2018,3.345866129,3.610429109,0.519016083,0.998354935,,,
743,13/12/2018,3.345851538,3.59772548,0.518137189,0.997274153,,,
744,14/12/2018,3.301630718,3.575760344,0.519929769,0.996627342,,,
745,15/12/2018,3.323995456,3.590013831,0.519237635,0.995259394,,,
746,16/12/2018,3.560034809,3.548589075,0.49919494,0.988751389,,,
747,17/12/2018,3.534084805,3.551018137,0.501194995,0.989320446,,,
748,18/12/2018,3.56896038,3.581930284,0.500906873,0.988706651,,,
749,19/12/2018,3.5596203,3.62376043,0.504464481,0.990341675,,,
750,20/12/2018,3.554428386,3.621996868,0.50470767,0.990412364,,,
751,21/12/2018,3.547605573,3.626292245,0.505484234,0.992553443,,,
752,22/12/2018,3.467117336,3.634733674,0.511800891,1.000164176,,,
753,23/12/2018,3.457723569,3.661937238,0.514341531,1.002505152,,,
754,24/12/2018,3.462232051,3.640677621,0.512561442,1.002336807,,,
755,25/12/2018,3.455164337,3.656536703,0.51415782,1.002336806,,,
756,26/12/2018,3.451784039,3.662269456,0.514793635,1.002505152,,,
757,27/12/2018,3.437072039,3.690325443,0.517766191,1.006630532,,,
758,28/12/2018,3.422425398,3.695952909,0.519212769,1.007892716,,,
759,29/12/2018,3.420227905,3.673403407,0.517845268,1.009293198,,,
760,30/12/2018,3.423504932,3.67003601,0.517377152,1.00920194,,,
761,31/12/2018,3.431375077,3.66094832,0.516184629,1.009463439,,,
762,01/01/2019,3.430302443,3.654209577,0.51580258,1.009395623,,,
763,02/01/2019,3.431198431,3.66302342,0.516339001,1.009790188,,,
764,03/01/2019,3.434871637,3.645828897,0.514896638,1.010325146,,,
765,04/01/2019,3.425173358,3.653150769,0.516103912,1.011473175,,,
766,05/01/2019,3.388179636,3.681797312,0.520765108,1.015278596,,,
767,06/01/2019,3.378523771,3.694516904,0.522337856,1.017885182,,,
768,07/01/2019,3.372877647,3.697241129,0.52293904,1.017970635,,,
769,08/01/2019,3.371376507,3.695511797,0.522933381,1.016932842,,,
770,09/01/2019,3.344321368,3.706899318,0.525710297,1.017970635,,,
771,10/01/2019,3.347969351,3.723823558,0.526574181,1.020523748,,,
772,11/01/2019,3.343925862,3.721606811,0.526726998,1.020599328,,,
773,12/01/2019,3.343814169,3.73697224,0.527762317,1.021813028,,,
774,13/01/2019,3.343845505,3.734021333,0.527563095,1.021813028,,,
775,14/01/2019,3.3527822,3.728588568,0.52653486,1.021813028,,,
776,15/01/2019,3.345877918,3.829216406,0.533681682,1.028072684,,,
777,16/01/2019,3.356661845,3.82797148,0.532799839,1.026893214,,,
778,17/01/2019,3.360487547,3.832606648,0.532817525,1.02747856,,,
779,18/01/2019,3.358175041,3.87316456,0.535608169,1.033129309,,,
780,19/01/2019,3.374306272,3.872095797,0.534347358,1.032435905,,,
781,20/01/2019,3.374418097,3.882366118,0.534998148,1.032220701,,,
782,21/01/2019,3.252973526,3.90901981,0.545800537,1.034680316,,,
783,22/01/2019,3.222263295,3.922344911,0.548993702,1.034680316,,,
784,23/01/2019,3.217233978,3.948785545,0.551043091,1.034682899,,,
785,24/01/2019,3.207372166,3.979393336,0.553711309,1.034947936,,,
786,25/01/2019,3.29344514,4.031288067,0.550366539,1.034241731,,,
787,26/01/2019,3.335580476,4.065766021,0.549327886,1.033655884,,,
788,27/01/2019,3.316979498,4.098637259,0.55270349,1.033852042,,,
789,28/01/2019,3.276826123,4.100083656,0.555799621,1.03424173,,,
790,29/01/2019,3.276684551,4.099989182,0.555804598,1.033852042,,,
791,30/01/2019,3.272128103,4.111148474,0.556818972,1.03424173,,,
792,31/01/2019,3.245023752,4.138516567,0.560505718,1.034241731,,,
793,01/02/2019,3.173901862,4.118037632,0.564738316,1.033655883,,,
794,02/02/2019,3.173094987,4.107783649,0.564187903,1.033222822,,,
795,03/02/2019,3.186206155,4.091221174,0.562179598,1.033129309,,,
796,04/02/2019,3.172958114,4.053204245,0.560906889,1.032220701,,,
797,05/02/2019,3.174209111,4.024024667,0.55902945,1.031998216,,,
798,06/02/2019,3.061829374,4.054375872,0.569738468,1.034680316,,,
799,07/02/2019,3.060729028,4.048501551,0.569471127,1.033048729,,,
800,08/02/2019,3.038730593,4.033006341,0.57029926,1.03354969,,,
801,09/02/2019,3.040591167,4.056770094,0.571588502,1.033856866,,,
802,10/02/2019,3.002491785,4.079381328,0.576031406,1.040156851,,,
803,11/02/2019,2.988198711,4.082864387,0.577404604,1.040248089,,,
804,12/02/2019,2.9787024,4.101939752,0.579317478,1.040248088,,,
805,13/02/2019,2.978702699,4.188765851,0.584413565,1.042631296,,,
806,14/02/2019,2.983616554,4.208421911,0.585150084,1.043233404,,,
807,15/02/2019,2.974836908,4.2721155,0.589505113,1.044015628,,,
808,16/02/2019,2.995111281,4.282853744,0.58846858,1.042917927,,,
809,17/02/2019,3.001295783,4.28909492,0.588321682,1.043345903,,,
810,18/02/2019,3.003467111,4.319862424,0.589876832,1.044025809,,,
811,19/02/2019,2.991356601,4.304323926,0.589982512,1.044054542,,,
812,20/02/2019,2.996141247,4.300386915,0.589374401,1.042959603,,,
813,21/02/2019,2.962397583,4.305275447,0.592387058,1.045966077,,,
814,22/02/2019,2.942626035,4.317177467,0.594668639,1.046875876,,,
815,23/02/2019,2.966356516,4.320031134,0.592890653,1.046455029,,,
816,24/02/2019,2.966215749,4.317884202,0.592782119,1.046341639,,,
817,25/02/2019,2.951742001,4.329056976,0.594585428,1.047909822,,,
818,26/02/2019,2.944061804,4.337831152,0.595701032,1.047909821,,,
819,27/02/2019,2.937622486,4.340835573,0.596394942,1.048067849,,,
820,28/02/2019,2.912808864,4.379998065,0.600591529,1.048760606,,,
821,01/03/2019,2.912459883,4.381620974,0.600709131,1.048760608,,,
822,02/03/2019,2.904817126,4.401038423,0.602398774,1.048760604,,,
823,03/03/2019,2.930377419,4.403454237,0.600430231,1.048760604,,,
824,04/03/2019,2.940794634,4.39467298,0.599099227,1.048760604,,,
825,05/03/2019,2.940147379,4.463552863,0.602881359,1.048866163,,,
826,06/03/2019,3.025641867,4.452875395,0.595422226,1.044075674,,,
827,07/03/2019,3.034181948,4.452822455,0.594740194,1.043527964,,,
828,08/03/2019,3.05909004,4.433018764,0.591691723,1.042901958,,,
829,09/03/2019,3.065861594,4.373170205,0.587868196,1.042683081,,,
830,10/03/2019,3.086972426,4.335575175,0.584108773,1.042521358,,,
831,11/03/2019,3.083731579,4.280713193,0.581267607,1.039868173,,,
832,12/03/2019,3.122518512,4.224158166,0.574975373,1.036467631,,,
833,13/03/2019,3.120364803,4.231409353,0.575563022,1.037591483,,,
834,14/03/2019,3.120401394,4.201821634,0.573845077,1.037395266,,,
835,15/03/2019,3.126496794,4.176045825,0.57186189,1.037076757,,,
836,16/03/2019,3.14276885,4.173900846,0.570464572,1.03586304,,,
837,17/03/2019,3.135385041,4.171809226,0.570918067,1.027786453,,,
838,18/03/2019,3.127089491,4.182407075,0.572188117,1.036287068,,,
839,19/03/2019,3.12400125,4.195621547,0.57320188,1.036480079,,,
840,20/03/2019,3.043928188,4.249398135,0.582641986,1.040104097,,,
841,21/03/2019,2.888235113,4.27980146,0.59706747,1.042217252,,,
842,22/03/2019,2.882514735,4.266899432,0.596818051,1.042437412,,,
843,23/03/2019,2.884016821,4.247608458,0.595601745,1.042521359,,,
844,24/03/2019,2.889427194,4.239382636,0.594683087,1.042521358,,,
845,25/03/2019,2.897501534,4.174562797,0.590289144,1.042521359,,,
846,26/03/2019,2.898542066,4.228755386,0.593318213,1.046829743,,,
847,27/03/2019,2.899859704,4.233211972,0.593462699,1.047909822,,,
848,28/03/2019,2.870716146,4.27800603,0.598429471,1.050359036,,,
849,29/03/2019,2.839351981,4.306635011,0.602664827,1.054592315,,,
850,30/03/2019,2.845695251,4.326680213,0.603242292,1.055823793,,,
851,31/03/2019,2.83537814,4.326513862,0.604102081,1.059183097,,,
852,01/04/2019,2.843220773,4.273358279,0.600479282,1.058529754,,,
853,02/04/2019,2.844435413,4.237667011,0.598362853,1.059751307,,,
854,03/04/2019,2.749589278,4.194328308,0.604029103,1.067645458,,,
855,04/04/2019,2.722506433,4.183408184,0.605771779,1.068210512,,,
856,05/04/2019,2.672460986,4.119875695,0.606547627,1.070408589,,,
857,06/04/2019,2.717700743,4.108259859,0.601858126,1.068091871,,,
858,07/04/2019,2.735150659,4.114303053,0.600676087,1.066840501,,,
859,08/04/2019,2.753617081,4.097016437,0.598049279,1.066599471,,,
860,09/04/2019,2.754976383,4.080077145,0.596934191,1.066599471,,,
861,10/04/2019,2.752851955,4.017203295,0.593378214,1.066599471,,,
862,11/04/2019,2.751416323,3.996224037,0.592240224,1.066599473,,,
863,12/04/2019,2.766576327,3.963331498,0.588913192,1.065548277,,,
864,13/04/2019,2.775705975,3.94677936,0.587101223,1.065548279,,,
865,14/04/2019,2.790854355,3.896591542,0.582672608,1.065177699,,,
866,15/04/2019,2.790911318,3.883055912,0.581821243,1.066599472,,,
867,16/04/2019,2.803926149,3.885057444,0.580814318,1.066599471,,,
868,17/04/2019,2.789823992,3.83564672,0.57892441,1.066599471,,,
869,18/04/2019,2.774119571,3.837744241,0.580433044,1.066840498,,,
870,19/04/2019,2.679366508,3.854044887,0.589897781,1.06821051,,,
871,20/04/2019,2.600591741,3.874480333,0.598368681,1.070408579,,,
872,21/04/2019,2.572630312,3.846846029,0.599246079,1.068673795,,,
873,22/04/2019,2.510793324,3.851258225,0.605348478,1.068210512,,,

